Study of Short-Term Personalized Glucose Predictive Models on Type-1 Diabetic Children

Research in diabetes, especially when it comes to building data-driven models to forecast future glucose values, is hindered by the sensitive nature of the data. Because researchers do not share the same data between studies, progress is hard to assess. This paper aims at comparing the most promising algorithms in the field, namely Feedforward Neural Networks (FFNN), Long Short-Term Memory (LSTM) Recurrent Neural Networks, Extreme Learning Machines (ELM), Support Vector Regression (SVR) and Gaussian Processes (GP). They are personalized and trained on a population of 10 virtual children from the Type 1 Diabetes Metabolic Simulator software to predict future glucose values at a prediction horizon of 30 minutes. The performances of the models are evaluated using the Root Mean Squared Error (RMSE) and the Continuous Glucose-Error Grid Analysis (CG-EGA). While most of the models end up having low RMSE, the GP model with a Dot-Product kernel (GP-DP), a novel usage in the context of glucose prediction, has the lowest. Despite having good RMSE values, we show that the models do not necessarily exhibit a good clinical acceptability, measured by the CG-EGA. Only the LSTM, SVR and GP-DP models have overall acceptable results, each of them performing best in one of the glycemia regions.

==> data/CG-EGA/elm_child-001_P-EGA_AP.dat <==
trues preds
104.23 104.78222131784693
103.61 104.17354558802577
102.99 103.58824493115118
102.37 103.04395734273314
101.75 102.51878967901143
101.13 102.00306631537669
100.52 101.48920962999183
99.904 100.97005678151999
99.291 100.45468737896495
98.68 99.90939853021179
98.07 99.34821666552979
97.462 98.79917037104842
96.855 98.2216338406063
96.25 97.62214719480556
95.647 97.0217475233316
95.045 96.39357514570229
94.445 95.74849160262582
93.848 95.129535272689
93.25200000000001 94.47627392318398
92.65799999999999 93.8026606669672
92.06600000000002 93.18204627501324
91.476 92.53986331502658
90.889 91.89560500775407
90.303 91.27522077592705
89.72 90.71494690599428
89.139 90.12004980218074
88.561 89.56484055448935
87.985 89.01908348517611
87.412 88.5188467012573
86.84200000000001 88.00444471356917
86.274 87.53780065040054
85.709 87.1089319388794
85.147 86.69428978167892
84.588 86.31595805994438
84.03200000000001 85.93513481870909
83.479 85.56815013016738
82.929 85.25425159716762
82.383 84.97444745570304
81.84 84.6906016086769
81.3 84.42366121693698
80.764 84.17656886184324
80.232 83.94298499404016
79.703 83.73565911793467
79.178 83.51521640117465
78.657 83.33146896518946
78.14 83.12745531373523
77.627 82.95187515456196
77.117 82.7812609446888
76.613 82.60341571584627
76.112 82.45392198121117
75.616 82.31661841030575
75.124 82.14073717706532
74.637 81.97616791886426
74.154 81.8407969953539
73.676 81.71805869041724
73.202 81.5545305777455
72.734 81.39464479842609
72.27 81.24149985759276
71.812 81.09657756336067
71.358 80.95101482598231
70.91 80.80599900078742
70.46600000000001 80.65421639539468
70.028 80.50984164646053
69.595 80.35993620436884
69.168 80.19833948315973
68.74600000000001 80.04450346452906
68.33 79.9046728598968
67.919 79.75909759335528
67.514 79.59553396142353
67.115 79.44399811982082
66.721 79.29374167860506
66.334 79.14167837351386
65.952 79.00610827691084
60.149 58.16589613488058
59.888999999999996 57.925192713858564
59.63499999999999 57.69417200591279
59.39 57.46929554845315
59.152 57.25279108640048
58.92100000000001 57.04717858424594
58.699 56.847973534758864
58.485 56.65865127739414
58.27799999999999 56.47768800440659
58.08 56.30380289949943
57.89 56.14101520942492
57.708 55.98189294017952
57.53399999999999 55.8342152809836
57.367999999999995 55.69260078369831
57.209 55.55956361634556
57.059 55.433473521109576
56.916 55.31664777819924
56.782 55.203929401607795
56.655 55.1021209501866
56.535 55.00561851016498
56.42400000000001 54.91471227489855
56.31999999999999 54.83582981303525
56.22399999999999 54.76007405418005
56.13499999999999 54.690567071847966
56.054 54.62968254512515
55.980999999999995 54.57612237570157
55.91499999999999 54.52638022598755
55.855999999999995 54.484373516552125
55.80600000000001 54.45047775166361
55.763000000000005 54.418318774930526
55.72800000000001 54.39783602188521
55.7 54.38074565762048
55.68000000000001 54.36981913075218
55.668000000000006 54.363584625131125
55.66300000000001 54.36675124535553
55.667 54.37536854648302
55.679 54.392021066319444
55.69800000000001 54.41995369713206
55.726 54.45335285432155
55.762 54.49523174754263
55.80600000000001 54.54652466936584
55.858999999999995 54.607394426086216
55.92 54.67350537242514
55.991000000000014 54.7504504053794
56.06999999999999 54.835403658962704
56.15899999999999 54.92402888113726
56.257000000000005 55.02304968301165
56.364000000000004 55.1291291958116
56.482 55.24187583739824
56.61 55.359073988565555
56.748999999999995 55.48353102835598
56.899 55.61486196016328
57.06 55.74858901552956
57.233000000000004 55.88951139487344
57.419 56.03316329222078
57.61699999999999 56.18158636093979
57.83 56.33311384012808
58.05600000000001 56.49152830959957
58.29900000000001 56.650278357071386
58.55699999999999 56.815701096021314
58.833 56.98440257734701
59.128 57.156954502522396
59.44300000000001 57.33561881479237
59.78 57.518722786967416
60.141000000000005 57.70767476744723
60.52799999999999 57.89748565011324
60.94200000000001 58.09618607688088
61.383999999999986 58.3026544883903
61.854 58.50961585918189
62.351 58.7284394908915
62.876000000000005 58.95012177891914
63.42699999999999 59.1768472136968
64.002 59.414391446343714
64.6 59.659440691373064
65.219 59.91167182663668
65.857 60.173019007415576
66.513 60.449636558672495
67.184 60.733829041656904
67.869 61.028591443171706
68.565 61.33672361329717
69.271 61.658376771588905
69.98499999999999 61.99341580778432
70.705 62.342002334414076
71.43 62.70935154477074
72.158 63.088117695468554
72.888 63.488343257027125
73.617 63.90380812264077
74.346 64.3380232330452
75.07300000000001 64.79586412726243
75.796 65.27541432525086
76.514 65.78046280178536
77.22800000000001 66.30994176249915
77.934 66.87199935849728
78.634 67.46416358917601
79.32600000000001 68.09273613616193
80.009 68.76143854543508
80.683 69.47457346945667
81.348 70.23371734363383
82.00200000000001 71.04710285920743
82.646 71.90949702764895
83.279 72.8195642956021
83.9 73.78268478908072
84.51 74.79067733258512
85.10799999999999 75.83904501785949
85.694 76.92329070489085
86.26899999999999 78.03802643581609
86.83 79.17737667195468
87.38 80.33268581806969
87.917 81.50028836463959
88.44200000000001 82.6693295165828
88.955 83.83595389357959
89.456 84.99489317167368
89.944 86.13782401127723
90.42 87.25985201198179
90.884 88.35876061541258
91.336 89.42782819866743
91.777 90.46569797958901
92.206 91.4670965179771
92.624 92.43247577261394
93.03 93.35435929043997
93.425 94.22932162718534
93.81 95.06064752999087
94.18299999999999 95.84111212485226
94.54700000000001 96.56872250397517
94.9 97.24575310556565
95.243 97.8707535869466
95.57700000000001 98.44067845864143
95.9 98.96164384954723
96.215 99.43728347495619
96.521 99.86303908856594
96.81700000000001 100.24990569843224
97.105 100.60060737625328
97.385 100.9166397868118
97.65700000000001 101.20925113248698
97.921 101.4836353497317
98.177 101.74631556813925
98.426 102.00484868603728
98.667 102.25798629254693
98.902 102.51643531151926
99.13 102.77584261602239
99.351 103.04100654980526
99.566 103.31196110987173
99.775 103.58415549610864
99.978 103.86309257267678
100.18 104.14257920016352
100.37 104.4236287146926
100.55 104.69963934711164
100.74 104.97525383532422
100.91 105.24375948327501
101.08 105.50444820021623
101.25 105.75561556915233
101.41 105.9949479723104
101.57 106.22131779131833
101.73 106.43078174246828
101.88 106.62774188347043
102.02999999999999 106.80575564841621
102.17 106.96960023179372
102.31 107.12062788551434
102.45 107.2503909392638
102.58 107.36734414498775
102.71 107.46856126437208
102.84 107.55672976746735
102.96 107.63227824239206
103.09 107.6980772525163
103.21 107.75055012027121
103.32 107.7973774015168
103.44 107.83204376890312
103.54999999999998 107.86056191962942
103.66 107.8830466198724
103.77 107.8985010954333
103.88 107.91149924609621
103.99 107.91606056281373
104.09 107.9162348730321
104.19 107.91768953218644
104.29 107.91383111106555
104.39 107.91449514200212
104.49 107.90935767328551
104.58 107.89522435738891
104.68 107.89844376137034
104.77 107.87709213505946
104.86 107.86421597545737
104.96 107.86436668676231
105.05 107.84220755269035
105.14 107.83942871084761
105.21999999999998 107.85004656296107
105.31 107.84794693357101
105.4 107.84696286700607
105.48 107.85909691482053
105.57 107.85869985353831
105.65 107.86370293395981
105.74 107.8610227339571
105.82 107.8750485093251
105.9 107.88647391388136
105.99 107.88493704963315
106.07 107.9228876129246
106.15 107.94468708020614
106.23 107.95081556188443
106.31 107.99095580770287
106.39 108.00882114471196
106.47 108.02745152627986
106.54 108.0628712658702
106.62 108.09831635557885
106.7 108.1367280779196
106.78 108.18119263295179
106.86 108.23001070778565
106.93 108.26780193857678
107.01 108.30344923016878
107.09 108.35963592636162
107.16 108.39141434588015
107.24 108.43317243540494
107.31 108.49975805057764
107.39 108.54886055171247
107.46000000000001 108.61082485272351
107.54 108.67236021347105
107.61 108.72504639711698
107.69 108.78913714934176
107.76 108.84761412195373
107.84 108.89749963406084
107.91 108.94815096176512
107.98 109.00806817568896
108.06 109.05358457593034
108.13 109.145469463636
108.2 109.20864917019395
108.28 109.28097863624384
108.35 109.35534973140949
108.42 109.39619879278355
108.49 109.48397148850987
108.57 109.55183522564022
108.64 109.60295976446163
108.71 109.68113080057321
108.78 109.75851072775976
108.85 109.799279791045
108.93 109.86392756467018
109.0 109.94352666321149
109.07 110.00727755954914
109.14 110.08029867536564
109.21 110.13555412679648
109.28 110.20705581214587
109.35 110.28379022469807
109.42 110.34216381976731
109.49 110.42527770271555
109.56 110.49021429783642
109.63 110.54045785785712
109.7 110.60851044172182
109.77 110.68933330924452
109.84 110.73133553207927
109.91 110.81795670007432
109.98 110.86982681460148
110.05 110.94682663616959
110.12 111.0322138185624
110.19 111.07130686089624
110.26 111.17642904234506
110.33 111.19793455678735
110.39 111.27183104741981
110.46 111.348981574454
110.53 111.40603402792786
110.6 111.47722897775897
110.67 111.52596717178614
110.73 111.61046372890945
110.80000000000001 111.65689522689433
110.87 111.7250376012994
110.94 111.79530194943473
111.0 111.83719628222082
111.07 111.92942629976939
111.14 111.9906510492234
111.2 112.04769392536969
111.27 112.09782827018684
111.34 112.19056160471293
111.4 112.2362090149276
111.47 112.28207034983367
111.53 112.34428527826358
111.6 112.39434010089369
111.66 112.46381569368444
111.73 112.524352146865
111.79 112.58110538370423
111.86 112.65794106565528
111.92 112.71435232910426
111.99 112.77050431435688
112.05 112.81440834122313
112.11 112.89595070339305
112.18 112.96226928170569
112.24 113.02946183868428
112.3 113.06090624092015
112.37 113.14907870197686
112.43 113.19882515237012
112.49 113.25487318028459
112.55 113.31775261043565
112.62 113.36132852779022
112.68 113.42547618091069
112.74 113.48243774842888
112.8 113.55126117984571
112.86 113.61023197219396
112.92 113.66968455118857
112.99 113.72488066002131
113.05 113.77362455103716
113.11 113.8400239351616
113.17 113.87751749230159
113.23 113.96016998503532
113.29 114.00357458489341
113.35 114.03113372679962
113.41 114.12641139318723
113.47 114.17103379526255
113.53 114.22478021951125
113.58 114.27601227047509
113.64 114.34173277581507
113.7 114.37959700217813
113.76000000000002 114.43383827347834
113.82 114.49789236850725
113.88 114.55246858058243
113.93 114.6171934580264
113.99000000000001 114.65012808803715
114.05 114.71925567121555
114.11 114.7532604018304
114.16 114.80074205186733
114.22 114.87854555934689
114.28 114.92421118955781
114.33 114.95917240395755
114.39 115.02646910174178
114.45 115.08769404804976
114.5 115.12879489673655
114.56 115.20370726741342
114.61 115.25120218181868
114.67 115.27611017032838
114.72 115.33289247590596
114.78 115.40777213155971
114.83 115.45531593498049
114.88 115.48844458734627
114.94 115.58359056652156
114.99 115.61666061374923
115.05 115.67754116069105
115.1 115.72136310802465
115.15 115.76500120658557
115.21 115.80588108871858
115.26 115.87317703772152
115.31 115.92982457967805
115.36 115.96636747977612
115.42 116.00348542616959
115.47 116.06957323010081
115.52 116.11005903567015
115.57 116.16399457143179
115.62 116.21353870023401
115.67 116.27810328655212
115.73 116.30375223559298
115.78 116.36755149188318
115.83 116.39868554170457
115.88 116.45447729238022
115.93 116.52442364282538
115.98 116.55533379733754
116.03 116.6142067193484
116.08 116.66354564230738
116.13 116.68739020078543
116.18 116.76199756426865
116.22 116.81055063225968
116.27 116.86793440511588
116.32 116.90509253118844
116.37 116.95559930948787
116.42 116.98915706628767
116.47 117.0307503277591
116.51 117.10117076401447
116.56 117.12110153904442
116.61 117.18859287599648
116.66 117.22051892005447
116.7 117.26964751588172
116.75 117.32558562886882
116.79999999999998 117.36793331426074
116.84 117.4260877276337
116.89 117.4553607575459
116.94 117.50939888520921
116.98 117.54247810618256
117.03 117.59490579821937
117.07 117.66167279575944
117.12 117.67804613837836
117.16 117.72531676371227
117.21 117.76709620017407
117.25 117.82552177156234
117.3 117.87082770947728
117.34 117.93557523396701
117.39 117.96099487663618
117.44 118.0135755984473
117.48 118.04617826522161
117.51 118.10362781413316
117.52 118.13649595734469
117.52 118.18067157095626
117.5 118.21656762557453
117.47 118.26680973034314
117.45 118.3013499642773
117.45 118.3178640896246
117.52 118.38518155873017
117.66 118.44689042392895
117.91 118.46684275071121
118.27 118.52451796359576
118.76 118.55082807683061
119.4 118.59222748427106
120.19 118.62465659703116
121.15 118.6759948166241
122.26 118.72986633689908
123.53 118.74117915082212
124.95 118.81743205869569
126.51 118.84379724239754
128.21 118.8575686808171
130.02 118.93540100831154
131.95 118.97439165417741
133.96 119.01899459358418
142.61 138.22983619831305
144.86 148.64994415431374
151.59 156.2715014126944
153.81 160.98083041838265
158.17 161.35574328917332
162.39 164.4395029377517
164.44 191.7559210444847
168.4 178.7951746214808
172.17 172.00333724523182
175.73 180.8360588873267
179.09 186.12717876625484
182.23 185.71340438378053
183.73 186.01074213428475
186.56 193.19010619443281
187.9 208.9295916933454
191.61 183.7235307765966
192.75 205.29878138818756
194.89 200.44255327126825
210.12 200.94582594670814
210.42 214.7657553939136
210.47 214.68818223696613
210.59 210.76265887345184
210.59 210.09554266112195
210.59 209.39198491058605
210.6 208.5968503578672
210.61 207.83573488823436
210.63 207.07121470687284
210.66 206.40497794423726
210.71 205.88759625933233
210.76 205.73530901826834
210.83 205.95185934933437
210.92 206.68942180970623
211.02 207.87223100660768
211.15 209.3347693233951
211.3 210.8663910105517
211.48 212.300896133134
211.69 213.48437558176755
211.92 214.35244090511873
212.19 214.92790214296764
212.48 215.25815656006787
212.8 215.34402504535308
213.15 215.3465907278432
213.52 215.21701854689553
213.92 215.02660582906
214.33 214.86203299834614
214.76 214.79514272905226
215.2 214.7759529286001
215.65 214.8577718201067
216.11 215.0475235376977
216.57 215.25747183372778
217.03 215.56777867159687
217.49 215.95166290823377
217.94 216.322348925033
218.39 216.68216615512952
218.83 217.06409345851202
219.26 217.41041309340437
219.68 217.69168821183592
220.09 217.9852744197504
220.48 218.23261239777625
220.86 218.44629384392786
221.22 218.65272437390826
221.56 218.8470893568165
221.89 219.0294426595327
222.21 219.19369060503078
222.5 219.41435494943644
222.77 219.64810332792007
223.03 219.93299851115108
223.27 220.26184262294026
223.49 220.6725494637265
223.69 221.1133493148934
223.87 221.6053939184965
224.03 222.2200874452153
224.17 222.81961735786936
224.29 223.47169658941615
224.39 224.20467046715848
224.48 224.9151129514344
224.55 225.63035323342743
224.59 226.32188771715457
224.62 226.97536405758422
224.64 227.5725535092347
224.63 228.12211149119364
224.61 228.60506042471923
224.57 228.95972968310883
224.51 229.21028163534731
224.44 229.38313550540033
224.35 229.4293279302525
224.25 229.33066064114294
224.13 229.18565844353444
223.99 228.9115349077303
223.84 228.5190544590925
223.68 228.07852251016158
223.5 227.5370388215248
223.31 226.89317997761242
223.1 226.2332977532402
222.89 225.53964337813733
222.66 224.78696298947222
222.41 224.0540979900273
222.16 223.30690098477294
221.89 222.532368886644
221.61 221.8075837643611
221.32 221.10611809504485
221.02 220.44208098768422
220.71 219.81267218101343
220.39 219.2447567761454
220.06 218.70899538330698
219.72 218.21708144748285
219.37 217.818832707266
219.02 217.47422209991356
218.65 217.19082698632283
218.27 216.9636958649626
217.89 216.82225568806484
217.5 216.6893922835769
217.1 216.6206599449306
216.69 216.61489087234887
216.28 216.60205903539077
215.86 216.68209719274498
215.44 216.75660808629735
215.0 216.8237504105726
214.56 216.88972366567415
214.12 216.96460693965173
213.67 217.046631320787
213.21 217.07735202958827
212.75 217.09921737222336
212.29 217.10035807728795
211.81 217.02023824388036
211.34 216.91052775486878
210.86 216.75616837932836
210.37 216.54639321020267
209.88 216.29019602634824
209.39 215.93547927768364
208.9 215.5437338050702
208.4 215.08983084916093
207.89 214.57277931906853
207.38 214.02504344344567
206.87 213.4134223662538
206.36 212.75963581555075
205.85 212.06777558603852
205.33 211.33399362809695
204.81 210.59020000350571
204.28 209.82847424420748
203.76 209.02033347126132
203.23 208.21222874794137
202.7 207.39947607364348
202.17 206.56471705705502
201.63 205.72996470225576
201.1 204.90639908002717
200.56 204.06251846405868
200.02 203.24376554418333
199.49 202.41538277146853
198.94 201.59702533176633
198.4 200.78479785825223
197.86 199.97695012115878
197.32 199.17727224284624
196.77 198.38640182832282
196.23 197.618683029652
195.68 196.84245710523453
195.14 196.09293067798052
194.59 195.32005253291285
194.04 194.57097304998962
193.49 193.83911991429954
192.95 193.11630995408717
192.4 192.40624795215965
191.85 191.68863147256164
191.3 191.01891359365334
190.76 190.32776671520347
190.21 189.61399831956317
189.66 188.95250817960647
189.11 188.30914820135547
188.57 187.65638511125485
188.02 187.0182183523225
187.48 186.38045573443182
186.93 185.75531958008918
186.39 185.11780617269548
185.84 184.48056577667396
185.3 183.88606379534068
184.76 183.25702076705107
184.22 182.65594337420805
183.68 182.07260958263146
183.13 181.4534885188687
182.6 180.861151509493
182.06 180.26181137065373
181.52 179.66392007009628
180.98 179.0850870751143
180.45 178.50802373714134
179.91 177.91179490478598
179.38 177.32126718654038
178.85 176.73318461654944
178.31 176.13152202108822
177.78 175.5827491191723
177.26 175.01489040031097
176.73 174.4254273711065
176.2 173.8251778774765
175.68 173.26610040944414
175.15 172.6951841515938
174.63 172.14258939050146
174.11 171.58811465955017
173.59 171.03518904140324
173.07 170.47664133976573
172.56 169.93719389737174
172.04 169.40197635818444
171.53 168.90039939952393
171.02 168.39009649399955
170.51 167.88725875661734
170.0 167.3730359960196
169.49 166.89242872587977
168.99 166.414750994075
168.49 165.95777770757593
167.99 165.46273563872825
167.49 165.05268597446533
166.99 164.57475758008158
166.49 164.13284859619853
166.0 163.6963078079276
165.51 163.27352410134236
165.0 162.83245891020337
164.46 162.41221845448607
163.88 161.98373867354556
163.24 161.5790986883643
162.54 161.2117920229515
161.8 160.76537046917102
161.03 160.36151550874058
160.28 160.0063180574974
159.59 159.59919612159558
159.01 159.2337536571942
158.57 158.8951664946907
158.31 158.5066278885662
158.26 158.1375040778069
158.44 157.7797353519055
158.87 157.43360292511392
159.57 157.08873567759787
160.54 156.77649685400434
161.77 156.42189784347374
163.27 156.07470587737396
188.29 204.4957365793497
194.21 202.72164759775407
200.04 198.94144584729545
205.67 246.31259627879325
211.04 188.36285254987098
218.49 183.92297510250285
220.79 201.90632093443463
225.13 227.45230216220452
229.09 209.29821078475078
234.32 221.1466339157256
237.35 233.34822255907972
238.73 270.9281859516203
241.23 225.79617751685666
242.35 229.91030989515693
236.99 239.31384792202726
236.46 238.61842094340585
235.94 238.18985258472765
235.43 237.96061915742177
234.95 237.79401472272485
234.48 237.61239818718582
234.04 237.3242033186158
233.63 236.93978390091
233.24 236.43881261115473
232.89 235.90212762070817
232.57 235.44488068243243
232.3 235.15861578064448
232.07 235.1323338668568
231.88 235.48589370681734
231.75 236.22960663905872
231.68 237.24742115072115
231.65 238.50133762128064
231.69 239.84455432294266
231.77 241.04728278231522
231.92 241.97871145099003
232.11 242.54115635022745
232.34 242.54518362717278
232.62 242.09067990995277
232.93 241.08812072922345
233.26 239.66503297374913
236.3 224.57955649242297
236.65 223.18297610133516
236.98 221.9663437245058
237.29 220.9167109974462
237.58 220.01363088615707
237.84 219.29205821294647
238.07 218.72574153637078
238.28 218.27254020898133
238.46 217.97824983168084
238.6 217.79664477588534
238.72 217.7253017209147
238.8 217.80790736670633
238.85 217.9983693929326
238.87 218.33715746484938
238.85 218.79965989298003
238.8 219.41264496966863
238.72 220.12810101379736
238.61 220.97148823647044
238.46 221.9275443008102
238.29 222.97663672702808
238.08 224.1189755669501
237.84 225.30994930983826
237.58 226.5218622039631
237.29 227.77047416894118
236.97 228.98934613925144
236.63 230.1856010980748
236.27 231.2862863190706
235.88 232.35709100299442
235.47 233.27828532807368
235.03 234.0390749871027
234.57 234.66376752863147
234.09 235.13259094866407
233.59 235.3763465439635
233.06 235.4480132185583
232.52 235.32972819199176
231.96 234.99994319124795
231.37 234.492466651553
230.77 233.81677164174522
230.15 232.944241616311
229.51 231.95510563977973
228.86 230.83213594581196
228.19 229.62714453486166
227.5 228.3119547853855
226.8 226.96250152027426
226.09 225.56544455156683
225.36 224.14698945435757
224.62 222.7306924228487
223.86 221.32202154055932
223.09 219.98171980984995
222.31 218.6154211989973
221.52 217.32650829131882
220.71 216.08754010371064
219.9 214.90548007116513
219.08 213.807556239853
218.24 212.8030843248765
217.4 211.85274361629487
216.55 211.00658643283106
215.69 210.32975995599372
214.82 209.64058267931998
213.95 209.13319009509988
213.06 208.71276796676673
212.17 208.32555386158478
211.28 208.04251616283898
210.38 207.78731023980657
209.47 207.57574181160595
208.55 207.40657688540205
207.63 207.22542525394152
206.71 207.02301721708872
205.78 206.80790011333136
204.85 206.527154746858
203.91 206.2118376794278
202.97 205.84048199457493
202.02 205.36752231196652
201.08 204.8472139600028
200.13 204.2276298390414
199.17 203.53735292371786
198.21 202.7700716693552
197.26 201.92783250877056
196.29 201.0403898146274
195.33 200.08495659462318
194.36 199.09451645832314
193.4 198.0664868467663
192.43 197.02383687377625
191.46 195.95914350524174
190.49 194.92665899745617
189.51 193.86674715565528
188.54 192.848044570249
187.57 191.83753586349687
186.59 190.82113521252177
185.62 189.83934248164704
184.64 188.89787944082184
183.67 187.9191502500456
182.69 186.9947644585155
181.71 186.1052160940136
180.74 185.17443417470196
179.76 184.2783131972512
178.78 183.39026306288656
177.8 182.4857399163532
176.83 181.56819551696694
175.85 180.66364760908056
174.87 179.73146319746803
173.9 178.77796478618325
172.92 177.82127329284882
171.95 176.82778218506184
170.97 175.82741397408273
170.0 174.7807126933481
169.04 173.686777221087
168.07 172.59656953343313
167.12 171.49125166353156
166.16 170.34480533040065
165.21 169.19798910649365
164.26 168.048959698063
163.32 166.86499822645106
162.38 165.7031453720141
161.44 164.56838322938316
160.51 163.4219162217944
159.58 162.2665654914565
158.66 161.18095345896248
157.74 160.09275137708553
156.82 159.0277862519133
155.91 158.02440142647686
155.0 157.05481208472096
154.1 156.10378593467146
153.2 155.17173120892429
152.3 154.23448256672575
151.41 153.34393868035502
150.53 152.45747000211819
149.64 151.59220383164956
148.77 150.66867624700788
147.89 149.77079974224992
147.02 148.81266384736972
146.16 147.85875475778585
145.3 146.8741181866251
144.44 145.81591624456314
143.59 144.76818260549297
142.74 143.6711048256468
141.9 142.5599928001129
141.06 141.44226487491545
140.23 140.35855320997456
139.4 139.33021419876337
138.58 138.31566933849643
137.76 137.39622047221843
136.94 136.50627459838714
136.13 135.73030737294667
135.33 135.00795941447183
134.53 134.34256776431363
133.73 133.7495976571261
132.94 133.12393565475656
132.16 132.49897962315887
131.38 131.86449726598843
130.6 131.20657946314918
129.83 130.51991161268302
129.06 129.80973381355426
128.3 129.19824368110733
127.54 128.6338503844219
126.79 128.1464047500465
126.04 127.72576022629163
125.3 127.37972709908632
124.56 127.01286398906038
123.83 126.64538604606298
123.1 126.18772219425956
122.37 125.64864971924953
121.65 124.97543962679582
120.94 124.2090053544675
120.23 123.34750541854145
119.53 122.42297940539972
118.83 121.41284500176435
118.13 120.35060605224021
117.44 119.3199493372939
116.75 118.28724009719488
116.07 117.23420175725109
115.39 116.27405496109951
114.72 115.36327387916984
114.05 114.45223368405848
113.39 113.63555701398539
112.72 112.84546924164259
112.07 112.06265376553861
111.41 111.26584877723292
110.76 110.46992154006449
110.11 109.61715448021178
109.47 108.73920700428494
108.83 107.80536566250332
108.2 106.84512627345727
107.57 105.8504951316254
106.94 104.86012405241412
106.31 103.92674274334414
105.69 103.03003888164629
105.08 102.16290779817281
104.46000000000001 101.41200929557226
103.85 100.74208503050808
103.25 100.13122226494738
102.64 99.62084906788178
102.04 99.16325082635689
101.45 98.71865236583278
100.86 98.34752311624787
100.27 98.01498129132713
99.685 97.68323494328172
99.104 97.33581894639154
98.52799999999999 96.9553712126843
97.955 96.5754686640724
97.38600000000001 96.14826843632494
96.821 95.63696998182279
96.26 95.11517881350419
95.70299999999999 94.5473870640721
95.15 93.95961160591455
94.6 93.32505780834904
94.055 92.66040929163432
93.514 91.96247031520686
92.977 91.29642820666909
92.445 90.55955618990875
91.91599999999998 89.86582811676611
91.39200000000001 89.15745451324807
90.87299999999999 88.47338418391607
90.35700000000001 87.80087200792057
89.846 87.1964047784101
89.34 86.55896871520984
88.838 85.99343150365577
88.34 85.44721862025924
87.848 84.9146974682293
87.36 84.39750890813437
86.876 83.91611887858922
86.398 83.47952781407204
85.92399999999999 83.03659761259615
85.455 82.65304508459943
84.991 82.2737222243686
84.532 81.9029528082145
84.079 81.55420431405551
83.63 81.2337765407456
83.186 80.89568325723292
82.74799999999999 80.58078347402365
82.314 80.2966416350519
81.887 80.00545166140789
81.464 79.71127784517675
81.047 79.45112903130136
80.635 79.19407049529504
80.229 78.92006518232452
79.828 78.65585080598547
79.433 78.40581513065982
79.044 78.14574305759312
78.66 77.89387503322503
78.282 77.67619353555193
77.91 77.43432995615377
77.544 77.21320307624097
77.184 76.97047029254495
76.829 76.73850231145467
76.48100000000001 76.50480885023241
76.139 76.31557699372766
75.803 76.08962705246088
75.473 75.86714172935254
75.149 75.64641242257447
74.831 75.46571342572302
74.52 75.2533412871575
74.215 75.06718653816671
73.917 74.89032394530324
73.625 74.70448220103582
73.339 74.50596996331363
73.061 74.35008756101256
72.788 74.17755654871719
72.523 74.01419599844023
72.264 73.86447960759408
72.012 73.72765779688392
71.767 73.5768971496564
71.529 73.44154293462621
71.298 73.32632865874533
71.074 73.20658629023312
70.857 73.08396496313536
70.648 72.97225395655359
70.446 72.87772563084422
70.251 72.776502574307
70.063 72.69421759347817
69.883 72.61643504218095
69.711 72.5371613181808
69.547 72.46875925743386
69.39 72.40145576305024
69.241 72.34086883297549
69.101 72.29256643002886
68.968 72.24958936164498
68.844 72.20029549627291
68.729 72.16362019602651
68.622 72.13307857554598
68.524 72.10329267673066
68.435 72.0820910173363
68.355 72.06507485725564
68.285 72.04693342526045
68.22399999999999 72.03560089458523
68.173 72.02995051860883
68.13199999999999 72.02626568744944
68.102 72.02635989425336
68.082 72.02735200388058
68.074 72.03666407736453
68.077 72.04495267248394
68.092 72.05551488749313
68.119 72.07268993012885
68.16 72.0875013692731
68.214 72.10952666474633
68.283 72.1325629588509
68.367 72.15776180324889
68.467 72.18548497820552
68.584 72.21609295874103
68.72 72.25010860497382
68.875 72.2836407327479
69.05199999999999 72.32304279228798
69.252 72.3602116010546
69.477 72.40379250739497
69.727 72.44815400843586
70.003 72.49506621117051
70.305 72.54667066213383
70.632 72.59811033051731
70.984 72.65418955535291
71.359 72.71386816033528
71.757 72.77238547169125
72.175 72.84182003609165
72.61399999999999 72.91162283615206
73.07 72.98586898446567
73.542 73.06446037087827
74.029 73.14921140955316
74.532 73.23731931173445
75.047 73.33089094075606
75.564 73.43165655342747
76.07600000000001 73.54010448905346
76.57600000000001 73.65473417417324
77.061 73.77616898284658
77.533 73.90763561687423
78.0 74.04913533539806
78.479 74.20125125261136
78.991 74.36391922883129
79.56 74.54088609645218
80.207 74.73100933348887
80.95100000000001 74.93650479366077
81.808 75.16109628292095
82.792 75.4059889514579
83.915 75.67194946185889
85.185 75.96305201576284
86.605 76.28127060860487
88.17700000000002 76.63262228270575
89.898 77.01721187585991
91.765 77.43799614032075
93.771 77.89144654487897
95.90700000000001 78.38126942667651
98.163 78.90171827147206
100.53 79.45132471810635
102.99 80.0249975613328
105.53 80.61605372522543
113.54 133.03316707190837
135.83 171.2474652162857
141.31 168.95233082728663
149.35 183.7605733424352
159.64 162.9767278625906
166.99 197.05338273550854
182.88 200.11544173783557
187.09 163.03862024347313
193.12 221.0131203474203
198.83 189.99372390470816
204.22 238.49312122883896
214.08 221.52496228117113
222.82 251.08303886475443
232.88 275.4486764111825
236.24 226.0174837371011
238.37 219.27112228402297
239.4 227.97558756470272
245.18 231.02000526009925
246.96 229.01011666050914
247.84 231.68361306812398
251.2 218.8076713688786
260.77 270.25619638645406
261.6 270.9550947721076
262.44 270.6194136247377
263.3 269.53548818430465
265.97 265.4851969430228
266.89 265.14429787442873
267.82 265.3860676862109
268.77 266.0513319985723
269.73 266.9139494317708
270.7 267.7094565594391
271.66 268.4680942260304
272.63 269.1563393531752
273.6 269.92268432352876
274.57 270.73826714041434
275.53 271.6879474856109
276.48 272.72270070702695
277.43 273.78923410614243
278.36 274.86450369782466
279.27 275.904896198604
280.18 276.9014041392876
281.06 277.80446206063345
281.93 278.63663637335327
282.78 279.4542588192048
283.61 280.1851411471816
284.41 280.8831246472447
285.2 281.5151425248219
285.96 282.12559788333306
286.71 282.696374637918
287.42 283.24825165123616
288.12 283.8495089700119
288.79 284.4666026868274
289.44 285.16833607677904
290.06 285.88930429621394
290.66 286.6958098193103
291.23 287.58323543993566
291.78 288.5396206941557
292.31 289.55026471176643
292.81 290.615610295432
293.28 291.76476915662494
293.73 292.8928668033368
294.16 294.07585745222616
294.56 295.23409399565105
294.94 296.42778071115066
295.29 297.5648007978142
295.62 298.6408687518086
295.93 299.69429473091725
296.21 300.6472069225697
296.48 301.5722992761814
296.71 302.36646341768306
296.93 303.061832467096
297.12 303.6997025886134
297.3 304.172827663118
297.45 304.56739112908804
297.58 304.863524557451
297.69 305.04579351244365
297.77 305.0887488401424
297.84 305.0982869048632
297.89 304.977252949153
297.92 304.75590138419227
297.93 304.49218863820096
297.92 304.1463007178291
297.89 303.76788380062874
297.84 303.31044097424194
297.78 302.8154574913973
297.7 302.3007813213542
297.6 301.7512838456108
297.48 301.1894894878344
297.35 300.61597046421406
297.2 300.03841254501015
297.04 299.4661437713181
296.85 298.911213939758
296.66 298.35810732688253
296.45 297.8184640766715
296.22 297.3305244823613
295.98 296.82762751920325
295.73 296.38342226127395
295.46 295.9423492407844
295.18 295.5161022751981
294.88 295.12250036824236
294.57 294.7509065124721
294.25 294.39058091356486
293.92 294.02468145823724
293.57 293.67449196431056
293.22 293.34885493892915
292.85 293.00765487529884
292.47 292.6895015227743
292.08 292.3460854032205
291.67 292.0288782998703
291.26 291.67896714264134
290.84 291.37054976174943
290.41 291.04495972772645
289.96 290.73664322574797
289.51 290.4171412342356
289.05 290.117609625922
288.58 289.8284695262581
288.1 289.51664727573376
287.61 289.2361690232671
287.12 288.95491558576623
286.61 288.68319869175735
286.1 288.42767713906466
285.58 288.1529638039243
285.05 287.89147008659796


==> data/CG-EGA/elm_child-001_P-EGA_BE.dat <==
trues preds
60.416 58.41535450359632
136.05 119.04101359748992
138.19 119.08995921419685
140.39 119.11983357086216
195.89 193.63565260951285
196.85 203.72018921400533
197.76 208.90075522321652
198.64 197.41725122969754
199.47 202.53019687366094
200.26 207.79316269130285
201.01 213.0896268306913
201.72 223.35311447715782
202.4 195.4824507324438
203.04 206.41354854370923
203.64 218.55115860957142
204.21 209.6185005336843
204.75 225.89801300798425
205.26 215.58172646577276
205.74 210.15869872338337
206.18 218.09359005904963
206.6 215.47028207641804
206.99 210.76193534241511
207.36 208.80848763793117
207.7 215.0870054987223
208.01 211.5053765584508
208.3 204.29056650780623
208.57 217.10983012306502
208.82 214.9686433158932
209.05 234.2575092891048
209.25 206.24328521060175
209.44 197.84437143027927
209.61 215.73156584179924
209.76 225.47826604383252
209.9 202.8595264872774
210.02 200.30989561644247
210.22 218.37846559963643
210.3 220.64936982710537
210.36 216.35616688996316
210.5 217.1711857343618
210.53 211.7045851795401
210.56 224.22646867783897
210.57 210.0676157240253
210.58 195.05826144646318
210.59 218.33775393172596
210.59 207.05417870611427
210.59 220.39557710492454
210.59 211.2386102416936
165.01 155.71755983874812
166.99 155.37374487203334
169.18 155.01780636016628
171.56 154.61554421839688
174.1 154.2341376748055
176.77 153.79004522865705
179.56 153.40742304354768
244.36 215.99502987816405
245.25 240.45622139731324
246.06 204.86648461816424
246.8 226.59546536838076
247.47 225.07357335788353
248.07 212.31715207241277
248.61 243.58211875101858
249.08 190.35153050190354
249.49 237.64018729424737
249.84 221.38026545160096
250.14 226.48959272156705
250.38 185.96571914033927
250.57 265.5192630271565
250.70999999999998 199.0985481803437
250.8 252.61227207088635
250.84 225.57263236543957
250.84 241.82884750274116
250.79 270.9435569628456
250.70999999999998 244.70401599239017
250.59 225.67096683822874
250.43 278.2400057348317
250.23 271.9650825621318
250.01 229.4403416987225
249.75 233.47631536550466
249.46 228.61360014823404
249.14 186.42923880612904
248.8 251.86258172020024
248.43 246.66923420924707
248.03 241.1687768155815
247.62 219.8629776082834
247.18 229.75381063824327
246.73 215.86710620694572
246.26 253.71343769095657
245.77 255.30907119141216
245.27 242.048310998426
244.76 223.55482874591218
244.23 238.93550455936509
243.69 243.16783992524296
243.15 253.13093580380507
242.59 202.44548880712176
242.04 227.87782179973865
241.47 240.210344878241
240.91 228.37327951690548
240.34 246.23903274326824
239.77 230.01620416673148
239.2 216.62679596228875
238.64 253.35452094644063
238.08 231.17937308658614
237.53 240.3877405598692
233.62 237.91716372500602
234.0 235.940965868084
234.38 233.89584159314026
234.78 231.79879313192302
235.17 229.8027769013774
235.55 227.90313780635003
235.93 226.16672768946796
108.15 81.22333947031096
110.82 81.83769325885154
241.4 255.33094865743107
242.37 237.43663854782443
243.32 268.613047710536
244.26 231.47135472865673
246.08 229.4671424461625
248.69 219.15788012044914
249.54 236.47279325994083
250.37 216.08582516397104
252.01 222.8659879367487
252.81 227.77397999301633
253.61 233.06731847076162
254.41 238.26067115907202
255.2 243.26442105053854
255.98 248.0751572930635
256.77 252.791306301073
257.56 257.37353615100545
258.35 261.7008316142687
259.15 265.51957170060007
259.95 268.40987361696153
264.17 268.04033034724847
265.06 266.5615306925846


==> data/CG-EGA/elm_child-001_P-EGA_EP.dat <==
trues preds
65.57600000000001 78.85509049035822
65.206 78.69699609490759
64.843 78.55686173775307
64.485 78.41995366572115
64.134 78.28296142529648
63.78800000000001 78.13668075293002
63.449 78.0074851701784
63.11699999999999 77.86710552938389
62.791 77.73755476704699
62.471000000000004 77.6151127000564
62.157 77.48736095252033
61.851 77.36833573791682
61.55 77.24754926519924
61.257000000000005 77.13281208991236
60.97 77.01782579067161
60.68899999999999 76.91595475877223
147.11 140.44689857090987
149.36 132.9940835241053
156.01 159.13957589696352
160.3 157.78197604453248
166.45 165.03165011666817
170.31 156.1916527655638
173.98 166.41517604676466
177.44 158.29759097183916
180.69 171.2308442132092
185.17 183.28928350601353
189.19 207.95295303798304
190.42 183.99545211218907
193.85 183.8949992174803
182.42 152.94305336139436
185.34 148.68814180603997
191.26 99.16393602621427
197.14 159.42815339330417
202.88 189.73905983295057
208.39 174.93715500548265
213.61 168.64730973224428
216.09 169.1270388841377
223.01 175.5126173454526
227.15 200.1584893917199
230.92 199.28079635497684
232.67 189.44044271344652
235.88 191.1881294252252
240.02 210.0476531460443
243.4 189.27119337248251
116.29 99.37991695921878
119.07 170.90492632604352
121.86 172.16893888197393
124.67 227.82184481111483
127.47 273.48529900527103
130.27 157.42103968590587
133.05 140.91729222051657
138.58 145.66472503787057
144.02 149.5905153429947
146.7 110.09498579302544
151.97 210.42232123043024
154.56 160.09232495873346
157.11 145.6379502633698
162.12 208.5064171634851
164.58 188.31507050503578
169.37 278.13875028060215
171.71 213.28979023270608
174.02 188.6256959635493
176.29 184.38781564356142
178.52 142.45458044410196
180.72 106.8614353009083
185.0 140.47476930918648
189.13 273.1069734145181
191.15 196.6455580237259
195.06 166.48593407356003
196.96 151.49727398316216
200.66 294.3995071405968
202.45 237.2771307153929
205.94 195.6697528466497
207.64 260.30353809275084
209.3 246.609776107441
210.93 216.1619774168542
212.52 210.14523524054798
215.61 296.83947456341934
217.12 223.87498213382483
218.59 213.62650503424197
220.02 199.25655070527324
221.44 182.9201721638031
224.17 209.15796541356468
225.49 288.868237927238
226.79 295.6752106477941
228.06 301.27555789701063
229.3 307.8632217214142
230.52 272.34846060478435
231.71 188.4659361392117
234.03 246.71714088857107
235.14 223.29661193445233
237.32 208.75869917190232
240.41 218.4873491926303


==> data/CG-EGA/elm_child-001_R-EGA_AP.dat <==
trues_roc preds_roc
-0.6299999999999955 -0.6404432400106543
-0.6200000000000045 -0.608675729821158
-0.6200000000000045 -0.585300656874594
-0.6199999999999903 -0.5442875884180438
-0.6200000000000045 -0.5251676637217031
-0.6200000000000045 -0.5157233636347485
-0.6099999999999994 -0.5138566853848516
-0.6159999999999997 -0.5191528484718475
-0.6129999999999995 -0.5153694025550379
-0.61099999999999 -0.5452888487531595
-0.6100000000000136 -0.5611818646819984
-0.6079999999999899 -0.5490462944813714
-0.6069999999999993 -0.5775365304421172
-0.605000000000004 -0.599486645800738
-0.6029999999999944 -0.6003996714739657
-0.6020000000000039 -0.628172377629312
-0.6000000000000085 -0.645083543076467
-0.5969999999999942 -0.6189563299368217
-0.5959999999999894 -0.6532613495050157
-0.5940000000000225 -0.6736132562167825
-0.5919999999999703 -0.6206143919539642
-0.5900000000000176 -0.6421829599866555
-0.5870000000000033 -0.6442583072725085
-0.5859999999999985 -0.6203842318270176
-0.5829999999999984 -0.5602738699327716
-0.5810000000000031 -0.5948971038135369
-0.5779999999999887 -0.5552092476913941
-0.5760000000000076 -0.5457570693132396
-0.5729999999999933 -0.5002367839188082
-0.5699999999999932 -0.5144019876881316
-0.568000000000012 -0.46664406316862994
-0.5649999999999977 -0.42886871152114736
-0.5619999999999976 -0.4146421572004755
-0.5590000000000117 -0.3783317217345399
-0.5559999999999832 -0.38082324123529077
-0.5530000000000115 -0.36698468854170585
-0.5499999999999972 -0.3138985329997581
-0.5460000000000065 -0.2798041414645809
-0.5429999999999922 -0.2838458470261429
-0.5400000000000063 -0.26694039173992223
-0.5360000000000014 -0.2470923550937414
-0.5319999999999965 -0.23358386780307683
-0.5289999999999964 -0.20732587610548592
-0.5250000000000057 -0.2204427167600187
-0.5210000000000008 -0.18374743598519672
-0.5169999999999959 -0.20401365145423256
-0.5130000000000052 -0.17558015917326486
-0.5099999999999909 -0.17061420987316467
-0.5040000000000049 -0.1778452288425285
-0.5010000000000048 -0.14949373463510085
-0.4959999999999951 -0.13730357090541645
-0.49200000000000443 -0.1758812332404318
-0.48699999999999477 -0.1645692582010554
-0.4830000000000041 -0.13537092351036506
-0.47799999999999443 -0.12273830493666082
-0.47400000000000375 -0.1635281126717416
-0.4680000000000035 -0.15988577931940995
-0.46399999999999864 -0.15314494083332875
-0.4579999999999984 -0.1449222942320887
-0.4539999999999935 -0.14556273737835568
-0.4480000000000075 -0.1450158251948892
-0.4439999999999884 -0.15178260539273936
-0.4380000000000024 -0.1443747489341547
-0.43300000000000693 -0.14990544209169343
-0.4269999999999925 -0.16159672120910784
-0.42199999999999704 -0.15383601863067042
-0.416000000000011 -0.13983060463225172
-0.41100000000000136 -0.14557526654152753
-0.40500000000000114 -0.16356363193175127
-0.3990000000000009 -0.1515358416027084
-0.39399999999999125 -0.15025644121575965
-0.38700000000000045 -0.15206330509120392
-0.382000000000005 -0.13557009660301844
-0.2669999999999959 -0.2494583687157359
-0.2600000000000051 -0.24070342102201892
-0.2540000000000049 -0.231020707945774
-0.24499999999999034 -0.22487645745964358
-0.23799999999999955 -0.2165044620526686
-0.23099999999999454 -0.20561250215453697
-0.2220000000000084 -0.19920504948707674
-0.21399999999999864 -0.1893222573647222
-0.20700000000000784 -0.18096327298755455
-0.1979999999999933 -0.17388510490715703
-0.18999999999999773 -0.16278769007450933
-0.18200000000000216 -0.15912226924540107
-0.1740000000000066 -0.1476776591959208
-0.16599999999999682 -0.14161449728528908
-0.15899999999999181 -0.13303716735275373
-0.15000000000000568 -0.12609009523598047
-0.14300000000000068 -0.11682574291033632
-0.13400000000000034 -0.11271837659144524
-0.12699999999999534 -0.1018084514211921
-0.12000000000000455 -0.09650244002162367
-0.11099999999999 -0.09090623526643071
-0.10400000000001342 -0.0788824618633015
-0.09600000000000364 -0.0757557588551947
-0.08899999999999864 -0.06950698233208641
-0.08099999999998886 -0.06088452672281619
-0.0730000000000075 -0.053560169423576554
-0.0660000000000025 -0.04974214971402091
-0.0589999999999975 -0.042006709435426615
-0.04999999999998295 -0.03389576488851276
-0.043000000000006366 -0.03215897673308632
-0.03499999999999659 -0.02048275304531444
-0.028000000000005798 -0.01709036426473176
-0.01999999999999602 -0.010926526868303199
-0.012000000000000455 -0.006234505621051767
-0.0049999999999954525 0.003166620224405392
0.003999999999990678 0.008617301127486598
0.012000000000000455 0.016652519836426904
0.019000000000005457 0.027932630812614434
0.027999999999991587 0.03339915718949271
0.036000000000001364 0.041878893221081626
0.04400000000001114 0.05129292182320455
0.05299999999998306 0.06086975672037909
0.06100000000000705 0.06611094633892378
0.07100000000001216 0.07694503295425648
0.07899999999997931 0.08495325358330774
0.08899999999999864 0.08862522217455648
0.09800000000001319 0.09902080187438855
0.10699999999999932 0.1060795127999512
0.117999999999995 0.11274664158663938
0.1280000000000001 0.11719815116731525
0.1389999999999958 0.12445703979042833
0.15000000000000568 0.13133093180729816
0.16100000000000136 0.13372705536627905
0.17300000000000182 0.14092237934387697
0.18599999999999284 0.14365189734733974
0.1979999999999933 0.148423068719012
0.21300000000000807 0.1515274791882888
0.2260000000000133 0.15841446947149507
0.242999999999995 0.15875004747181265
0.25799999999998136 0.16542273894992832
0.27600000000001046 0.16870148132569796
0.2950000000000017 0.17255192517538376
0.31500000000001194 0.17866431226997292
0.3369999999999891 0.18310397217504715
0.3610000000000042 0.1889519804798141
0.38699999999998624 0.1898108826660092
0.4140000000000157 0.198700426767644
0.44199999999997885 0.20646841150941952
0.4700000000000131 0.20696137079158916
0.4969999999999999 0.21882363170961128
0.5250000000000057 0.2216822880276368
0.5509999999999877 0.22672543477766283
0.5750000000000028 0.23754423264691127
0.597999999999999 0.24504924502934955
0.6189999999999998 0.25223113526361374
0.6380000000000052 0.2613471807788983
0.6560000000000059 0.2766175512569191
0.6709999999999923 0.2841924829844089
0.6850000000000023 0.29476240151480226
0.695999999999998 0.3081321701254609
0.7060000000000031 0.32165315829173835
0.7139999999999844 0.3350390361954112
0.7200000000000131 0.3485865266297594
0.7250000000000085 0.36734921035666446
0.7279999999999944 0.37876615069781394
0.730000000000004 0.40022556155857103
0.7289999999999992 0.41546486561364304
0.7289999999999992 0.4342151104044376
0.7270000000000039 0.4578408942172274
0.722999999999999 0.4795501979884307
0.7179999999999893 0.5050484765344976
0.7140000000000128 0.5294789607137886
0.7059999999999889 0.5620575959981267
0.7000000000000028 0.5921642306787334
0.6920000000000073 0.6285725469859216
0.6829999999999927 0.6687024092731519
0.6740000000000066 0.7131349240215883
0.664999999999992 0.7591438741771555
0.6540000000000106 0.8133855155736001
0.6439999999999912 0.8623941684415257
0.6329999999999956 0.9100672679531527
0.6210000000000093 0.9631204934786126
0.6099999999999994 1.0079925435044004
0.5979999999999848 1.0483676852743713
0.5860000000000127 1.0842456870313555
0.5749999999999886 1.114735730925247
0.561000000000007 1.1393502361385828
0.5499999999999972 1.155309146115016
0.5370000000000061 1.1676025465698956
0.5250000000000057 1.169041151943219
0.512999999999991 1.1666243769967792
0.5010000000000048 1.1589392780940955
0.48799999999999955 1.142930839603551
0.4759999999999991 1.1220280007045602
0.46399999999999864 1.098908603430786
0.4519999999999982 1.0690675832548493
0.4410000000000025 1.0378697809215822
0.42900000000000205 1.001398538388088
0.41799999999999216 0.9653792546368436
0.4060000000000059 0.9218835178260321
0.394999999999996 0.8749623367453694
0.3850000000000051 0.8313259028055313
0.37299999999999045 0.7804645948613853
0.36400000000001853 0.7276103791229076
0.35299999999999443 0.6770306015904879
0.3429999999999893 0.6250004813809511
0.3340000000000174 0.5699248716948233
0.3229999999999933 0.5209653909058005
0.3149999999999977 0.47563962540895943
0.3059999999999974 0.425755613609752
0.2960000000000065 0.3868666098663027
0.2879999999999967 0.3507016778210357
0.28000000000000114 0.3160324105585204
0.27200000000000557 0.29261134567518354
0.2639999999999958 0.27438421724471596
0.2560000000000002 0.26268021840755296
0.24899999999999523 0.25853311789802547
0.24099999999999966 0.2531376065096538
0.23499999999999943 0.2584490189723283
0.22799999999999443 0.259407304503128
0.22100000000000364 0.2651639337828726
0.2150000000000034 0.2709545600664711
0.20900000000000318 0.2721943862369045
0.20299999999998875 0.27893707656814115
0.2020000000000124 0.27948662748674735
0.18999999999999773 0.281049514529073
0.1799999999999926 0.27601063241904455
0.18999999999999773 0.2756144882125824
0.1700000000000017 0.26850564795078924
0.1700000000000017 0.26068871694121754
0.1700000000000017 0.2511673689360947
0.1599999999999966 0.23933240315807325
0.1599999999999966 0.22636981900792819
0.1600000000000108 0.20946395114995653
0.14999999999999147 0.1969601410021511
0.14999999999999147 0.17801376494577426
0.14000000000001478 0.16384458337751084
0.14000000000000057 0.1510276537206181
0.14000000000000057 0.12976305374945696
0.12999999999999545 0.11695320572395929
0.12999999999999545 0.10121711938433009
0.13000000000000966 0.08816850309526103
0.11999999999999034 0.07554847492471595
0.13000000000000966 0.06579901012423761
0.11999999999999034 0.05247286775491489
0.10999999999999943 0.04682728124558366
0.12000000000000455 0.034666367386321895
0.10999999999998522 0.02851815072629904
0.11000000000001364 0.02248470024298399
0.10999999999999943 0.01545447556090096
0.10999999999999943 0.012998150662909325
0.10999999999999943 0.004561316717513364
0.10000000000000853 0.00017431021836955551
0.09999999999999432 0.001454659154347837
0.10000000000000853 -0.0038584211208956276
0.09999999999999432 0.0006640309365764097
0.09999999999999432 -0.005137468716611693
0.09000000000000341 -0.014133315896600607
0.10000000000000853 0.0032194039814328335
0.0899999999999892 -0.021351626310888605
0.09000000000000341 -0.012876159602086545
0.09999999999999432 0.00015071130493993223
0.09000000000000341 -0.022159134071955577
0.09000000000000341 -0.002778841842740576
0.07999999999998408 0.010617852113455228
0.09000000000001762 -0.0020996293900594765
0.09000000000000341 -0.0009840665649392122
0.0799999999999983 0.01213404781445604
0.0899999999999892 -0.00039706128221439485
0.0800000000000125 0.005003080421502659
0.0899999999999892 -0.0026802000027146278
0.0799999999999983 0.01402577536799754
0.0800000000000125 0.011425404556263175
0.0899999999999892 -0.001536864248208758
0.0799999999999983 0.03795056329144586
0.0800000000000125 0.021799467281539364
0.0799999999999983 0.006128481678288722
0.0799999999999983 0.040140245818449216
0.0799999999999983 0.017865337009084215
0.0799999999999983 0.018630381567902532
0.07000000000000739 0.035419739590338395
0.0799999999999983 0.03544508970864513
0.0799999999999983 0.038411722340754295
0.0799999999999983 0.044464555032192266
0.0799999999999983 0.04881807483386069
0.07000000000000739 0.03779123079112878
0.0799999999999983 0.03564729159199942
0.0799999999999983 0.05618669619283878
0.06999999999999318 0.03177841951853111
0.0799999999999983 0.041758089524790876
0.07000000000000739 0.06658561517269845
0.0799999999999983 0.049102501134825616
0.07000000000000739 0.06196430101104511
0.0799999999999983 0.06153536074754129
0.06999999999999318 0.052686183645931806
0.0799999999999983 0.06409075222477156
0.07000000000000739 0.05847697261197027
0.0799999999999983 0.04988551210711023
0.06999999999999318 0.05065132770428704
0.07000000000000739 0.059917213923839086
0.0799999999999983 0.04551640024138237
0.06999999999999318 0.09188488770566039
0.07000000000000739 0.06317970655794625
0.0799999999999983 0.07232946604989365
0.06999999999999318 0.07437109516564533
0.07000000000000739 0.04084906137406108
0.06999999999999318 0.08777269572631496
0.0799999999999983 0.06786373713035232
0.07000000000000739 0.0511245388214121
0.06999999999999318 0.07817103611158416
0.07000000000000739 0.07737992718654141
0.06999999999999318 0.040769063285239326
0.0800000000000125 0.06464777362518248
0.06999999999999318 0.07959909854130842
0.06999999999999318 0.06375089633765185
0.07000000000000739 0.07302111581650195
0.06999999999999318 0.05525545143083832
0.07000000000000739 0.07150168534938928
0.06999999999999318 0.0767344125521987
0.07000000000000739 0.058373595069241446
0.06999999999999318 0.08311388294823985
0.07000000000000739 0.06493659512086936
0.06999999999999318 0.050243560020703626
0.07000000000000739 0.06805258386469859
0.06999999999999318 0.08082286752269852
0.07000000000000739 0.04200222283475341
0.06999999999999318 0.08662116799504815
0.07000000000000739 0.05187011452716206
0.06999999999999318 0.07699982156810847
0.07000000000000739 0.0853871823928074
0.06999999999999318 0.03909304233384603
0.07000000000000739 0.10512218144882013
0.06999999999999318 0.021505514442281992
0.060000000000002274 0.07389649063246395
0.06999999999999318 0.0771505270341919
0.07000000000000739 0.05705245347385812
0.06999999999999318 0.07119494983110997
0.07000000000000739 0.04873819402716606
0.060000000000002274 0.08449655712331605
0.07000000000000739 0.04643149798488366
0.06999999999999318 0.06814237440507043
0.06999999999999318 0.0702643481353249
0.060000000000002274 0.0418943327860859
0.06999999999999318 0.09223001754857307
0.07000000000000739 0.061224749454012795
0.060000000000002274 0.05704287614628356
0.06999999999999318 0.05013434481715251
0.07000000000000739 0.09273333452608767
0.060000000000002274 0.04564741021467
0.06999999999999318 0.045861334906078355
0.060000000000002274 0.06221492842990983
0.06999999999999318 0.05005482263010208
0.060000000000002274 0.06947559279075222
0.07000000000000739 0.06053645318056056
0.060000000000002274 0.05675323683922784
0.06999999999999318 0.07683568195105295
0.060000000000002274 0.05641126344897884
0.06999999999999318 0.05615198525262599
0.060000000000002274 0.04390402686624384
0.060000000000002274 0.08154236216992672
0.07000000000000739 0.06631857831263233
0.05999999999998806 0.06719255697859694
0.060000000000002274 0.03144440223586287
0.07000000000000739 0.08817246105671472
0.060000000000002274 0.049746450393257646
0.05999999999998806 0.05604802791447128
0.060000000000002274 0.06287943015105668
0.07000000000000739 0.043575917354573335
0.060000000000002274 0.06414765312047166
0.05999999999998806 0.056961567518186484
0.060000000000002274 0.06882343141683123
0.060000000000002274 0.05897079234824787
0.060000000000002274 0.059452578994608984
0.06999999999999318 0.05519610883274595
0.060000000000002274 0.048743891015845975
0.060000000000002274 0.06639938412443769
0.060000000000002274 0.037493557139995914
0.060000000000002274 0.08265249273372888
0.060000000000002274 0.04340459985809275
0.05999999999998806 0.02755914190620956
0.060000000000002274 0.09527766638760227
0.060000000000002274 0.0446224020753192
0.060000000000002274 0.053746424248700464
0.04999999999999716 0.05123205096384709
0.060000000000002274 0.06572050533998208
0.060000000000002274 0.03786422636305531
0.060000000000016485 0.05424127130021361
0.05999999999997385 0.06405409502890791
0.060000000000002274 0.054576212075176045
0.05000000000001137 0.06472487744397881
0.060000000000002274 0.03293463001074315
0.05999999999998806 0.06912758317839973
0.060000000000002274 0.03400473061485343
0.04999999999999716 0.04748165003692861
0.060000000000002274 0.07780350747955822
0.060000000000002274 0.04566563021091952
0.04999999999999716 0.03496121439974331
0.060000000000002274 0.06729669778422931
0.060000000000002274 0.06122494630797348
0.04999999999999716 0.041100848686795644
0.060000000000002274 0.07491237067686995
0.04999999999999716 0.04749491440526299
0.060000000000002274 0.02490798850969611
0.04999999999999716 0.05678230557758468
0.060000000000002274 0.07487965565374566
0.04999999999999716 0.047543803420779795
0.04999999999999716 0.033128652365775224
0.060000000000002274 0.09514597917529954
0.04999999999999716 0.03307004722766749
0.060000000000002274 0.060880546941817215
0.04999999999999716 0.04382194733359768
0.05000000000001137 0.04363809856091905
0.05999999999998806 0.0408798821330123
0.05000000000001137 0.06729594900293989
0.04999999999999716 0.05664754195653643
0.04999999999999716 0.03654290009806971
0.060000000000002274 0.03711794639346522
0.04999999999999716 0.06608780393122515
0.04999999999999716 0.040485805569332456
0.04999999999999716 0.053935535761638675
0.05000000000001137 0.04954412880222492
0.04999999999999716 0.06456458631811302
0.060000000000002274 0.025648949040856905
0.04999999999999716 0.06379925629019567
0.04999999999999716 0.031134049821389453
0.04999999999999716 0.05579175067565245
0.05000000000001137 0.06994635044516428
0.04999999999999716 0.030910154512156396
0.04999999999999716 0.05887292201086325
0.04999999999999716 0.0493389229589809
0.04999999999999716 0.02384455847804645
0.05000000000001137 0.07460736348322428
0.03999999999999204 0.04855306799102266
0.04999999999999716 0.057383772856198334
0.04999999999999716 0.037158126072569075
0.05000000000001137 0.05050677829942174
0.04999999999999716 0.03355775679980866
0.04999999999999716 0.041593261471419396
0.04000000000000625 0.07042043625537531
0.04999999999999716 0.019930775029948222
0.04999999999999716 0.06749133695205956
0.04999999999999716 0.031926044057996705
0.04000000000000625 0.049128595827241384
0.04999999999999716 0.05593811298710705
0.04999999999998295 0.04234768539191691
0.040000000000020464 0.05815441337296079
0.04999999999999716 0.02927302991220415
0.04999999999999716 0.05403812766330418
0.04000000000000625 0.03307922097334881
0.04999999999999716 0.05242769203681519
0.03999999999999204 0.06676699754007132
0.05000000000001137 0.01637334261891965
0.03999999999999204 0.047270625333908356
0.04999999999999716 0.04177943646179472
0.04000000000000625 0.05842557138826976
0.04999999999999716 0.045305937914946526
0.04000000000000625 0.0647475244897322
0.04999999999999716 0.025419642669163522
0.04999999999999716 0.052580721811125386
0.04000000000000625 0.03260266677430934
0.030000000000001137 0.057449548911549186
0.009999999999990905 0.03286814321153031
0.0 0.04417561361157141
-0.01999999999999602 0.03589605461826295
-0.030000000000001137 0.050242104768614126
-0.01999999999999602 0.034540233934166054
0.0 0.01651412534729957
0.06999999999999318 0.06731746910556069
0.14000000000000057 0.06170886519878138
0.25 0.019952326782259888
0.35999999999999943 0.05767521288454702
0.4900000000000091 0.026310113234856658
0.6400000000000006 0.04139940744045134
0.789999999999992 0.03242911276009863
0.960000000000008 0.051338219592935275
1.1099999999999994 0.05387152027498132
1.269999999999996 0.011312813923041176
1.4200000000000017 0.07625290787356676
1.5600000000000023 0.0263651837018557
1.7000000000000028 0.013771438419553306
1.8100000000000023 0.07783232749444835
1.9299999999999784 0.03899064586586576
2.0100000000000193 0.04460293940677218
2.2200000000000273 19.110002627450896
2.25 10.420107956000692
2.2299999999999898 23.2774178885891
2.219999999999999 4.709329005688261
2.1599999999999966 2.2161673922097975
2.089999999999975 6.657526893219227
2.0500000000000114 27.316418106732982
1.950000000000017 13.763524504812636
1.8599999999999852 15.811684479668031
1.75 14.42088284056203
1.6500000000000057 27.829587794415687
1.539999999999992 14.482560170571332
1.5 0.2973377505042265
1.3900000000000148 9.900822688419282
1.3400000000000034 15.739485498912586
1.1900000000000261 -0.2719213355924808
1.1399999999999864 21.575250611590974
1.039999999999992 16.547554053787962
0.09999999999999432 0.6359303302656656
0.05999999999997385 -1.590411496049569
0.05000000000001137 -0.0775731569474658
0.0 -0.4759513682417662
0.0 -0.667116212329887
0.0 -0.7035577505359072
0.009999999999990905 -0.7951345527188494
0.010000000000019327 -0.7611154696328413
0.01999999999998181 -0.7645201813615188
0.030000000000001137 -0.6662367626355774
0.05000000000001137 -0.5173816849049331
0.04999999999998295 -0.15228724106398772
0.0700000000000216 0.21655033106603128
0.08999999999997499 0.737562460371862
0.10000000000002274 1.1828091969014451
0.12999999999999545 1.4625383167874304
0.15000000000000568 1.531621687156587
0.1799999999999784 1.4345051225822942
0.21000000000000796 1.1834794486335625
0.22999999999998977 0.8680653233511748
0.27000000000001023 0.5754612378489128
0.28999999999999204 0.3302544171002353
0.3200000000000216 0.08586848528520363
0.3499999999999943 0.0025656824901147957
0.37000000000000455 -0.12957218094766176
0.39999999999997726 -0.19041271783552816
0.410000000000025 -0.16457283071386541
0.4299999999999784 -0.06689026929387865
0.4399999999999977 -0.01918980045215335
0.45000000000001705 0.08181889150660027
0.46000000000000796 0.18975171759100817
0.45999999999997954 0.20994829603006337
0.46000000000000796 0.3103068378690921
0.46000000000000796 0.3838842366369022
0.44999999999998863 0.3706860167992261
0.44999999999998863 0.35981723009652455
0.44000000000002615 0.38192730338249703
0.4299999999999784 0.3463196348923532
0.4200000000000159 0.2812751184315516
0.4099999999999966 0.29358620791447265
0.38999999999998636 0.247337978025854
0.3800000000000239 0.213681446151611
0.3599999999999852 0.2064305299803948
0.3400000000000034 0.19436498290824034
0.3299999999999841 0.18235330271619432
0.3200000000000216 0.16424794549809008
0.28999999999999204 0.2206643444056624
0.27000000000001023 0.23374837848362517
0.2599999999999909 0.2848951832310149
0.2400000000000091 0.3288441117891807
0.21999999999999886 0.4107068407862471
0.19999999999998863 0.4407998511669007
0.18000000000000682 0.492044603603091
0.1599999999999966 0.6146935267188098
0.13999999999998636 0.5995299126540488
0.12000000000000455 0.6520792315467929
0.09999999999999432 0.7329738777423245
0.09000000000000341 0.7104424842759158
0.0700000000000216 0.715240281993033
0.03999999999999204 0.6915344837271391
0.030000000000001137 0.6534763404296484
0.01999999999998181 0.597189451650479
-0.009999999999990905 0.5495579819589409
-0.01999999999998181 0.48294893352559143
-0.040000000000020464 0.35466925838960606
-0.060000000000002274 0.2505519522384816
-0.06999999999999318 0.172853870053018
-0.09000000000000341 0.04619242485216546
-0.09999999999999432 -0.09866728910955658
-0.12000000000000455 -0.1450021976085054
-0.13999999999998636 -0.2741235358041365
-0.15000000000000568 -0.39248044863779796
-0.1599999999999966 -0.44053194893092495
-0.18000000000000682 -0.541483688636788
-0.18999999999999773 -0.6438588439123691
-0.21000000000000796 -0.6598822243722111
-0.21000000000000796 -0.6936543751028807
-0.22999999999998977 -0.7526803886651123
-0.25 -0.7328649994449279
-0.25 -0.7471970052543497
-0.27000000000001023 -0.7745320981289296
-0.2799999999999727 -0.7247851222828956
-0.29000000000002046 -0.7014656693162635
-0.29999999999998295 -0.6640371073606275
-0.3100000000000023 -0.6294088066707957
-0.3200000000000216 -0.5679154048680175
-0.3299999999999841 -0.5357613928384239
-0.3400000000000034 -0.49191393582412957
-0.3499999999999943 -0.3982487402168431
-0.3499999999999943 -0.3446106073524504
-0.37000000000000455 -0.28339511359072844
-0.37999999999999545 -0.22713112136023028
-0.3800000000000239 -0.14144017689775978
-0.38999999999998636 -0.1328634044879493
-0.4000000000000057 -0.06873233864629924
-0.4099999999999966 -0.005769072581728096
-0.4099999999999966 -0.01283183695809953
-0.4199999999999875 0.08003815735420972
-0.4200000000000159 0.07451089355237173
-0.4399999999999977 0.06714232427523825
-0.4399999999999977 0.06597325510156793
-0.4399999999999977 0.07488327397757644
-0.45000000000001705 0.08202438113525545
-0.45999999999997954 0.03072070880128308
-0.46000000000000796 0.02186534263509543
-0.46000000000000796 0.0011407050645857453
-0.47999999999998977 -0.08011983340759343
-0.46999999999999886 -0.10971048901157587
-0.47999999999998977 -0.15435937554042312
-0.4900000000000091 -0.20977516912569172
-0.4900000000000091 -0.25619718385442525
-0.4900000000000091 -0.35471674866460035
-0.4899999999999807 -0.39174547261345083
-0.5 -0.4539029559092569
-0.5100000000000193 -0.5170515300924023
-0.5099999999999909 -0.5477358756228625
-0.5099999999999909 -0.6116210771918702
-0.5099999999999909 -0.653786550703046
-0.5100000000000193 -0.6918602295122298
-0.5199999999999818 -0.7337819579415736
-0.5200000000000102 -0.743793624591234
-0.5300000000000011 -0.7617257592982298
-0.5200000000000102 -0.8081407729461603
-0.5300000000000011 -0.808104723319957
-0.5300000000000011 -0.812752674297883
-0.5300000000000011 -0.834759016588464
-0.539999999999992 -0.8347523547992637
-0.5300000000000011 -0.8235656222285854
-0.539999999999992 -0.8438806159684873
-0.539999999999992 -0.8187529198753509
-0.5300000000000011 -0.8283827727148037
-0.5500000000000114 -0.8183574397021971
-0.539999999999992 -0.8122274735140991
-0.539999999999992 -0.8078477370934536
-0.5400000000000205 -0.7996778783125364
-0.549999999999983 -0.7908704145234253
-0.5400000000000205 -0.7677187986708134
-0.549999999999983 -0.7762259244174743
-0.5400000000000205 -0.7495264272540112
-0.549999999999983 -0.772878145067665
-0.5500000000000114 -0.7490794829232357
-0.549999999999983 -0.7318531356900735
-0.5400000000000205 -0.7228099602123734
-0.549999999999983 -0.7100620019275254
-0.5500000000000114 -0.7176164795980071
-0.549999999999983 -0.6697178789083011
-0.5400000000000205 -0.6911468784498709
-0.549999999999983 -0.7137683956403009
-0.5500000000000114 -0.6614901399566975
-0.549999999999983 -0.6433599782509987
-0.5400000000000205 -0.6527630901006205
-0.549999999999983 -0.638166758932357
-0.5400000000000205 -0.6377626178906723
-0.549999999999983 -0.6251361543426412
-0.5400000000000205 -0.6375134073936977
-0.549999999999983 -0.6372403960215252
-0.539999999999992 -0.5945019813332806
-0.5400000000000205 -0.6290430282896011
-0.539999999999992 -0.601077392843024
-0.539999999999992 -0.5833337915765924
-0.5500000000000114 -0.6191210637627478
-0.5300000000000011 -0.5923370093757114
-0.539999999999992 -0.599340138839267
-0.539999999999992 -0.5978913005574498
-0.5400000000000205 -0.5788329949819797
-0.5300000000000011 -0.5770633379729588
-0.539999999999992 -0.5962288323553651
-0.5300000000000011 -0.5905277182455961
-0.5300000000000011 -0.5880825699909451
-0.539999999999992 -0.6016625954612209
-0.5300000000000011 -0.5487729019159246
-0.5200000000000102 -0.5678587188613164
-0.5300000000000011 -0.5894630292044667
-0.5300000000000011 -0.6002494936300025
-0.5199999999999818 -0.5590774680323705
-0.5300000000000011 -0.5709162578503424
-0.5200000000000102 -0.5525947610923367
-0.5199999999999818 -0.5544747309512843
-0.5200000000000102 -0.5529256181469293
-0.5200000000000102 -0.558547701637508
-0.5099999999999909 -0.5394474423939926
-0.5200000000000102 -0.5352175391873004
-0.5099999999999909 -0.5015769586605074
-0.5099999999999909 -0.5103029055243837
-0.5100000000000193 -0.5028377373822082
-0.5099999999999909 -0.5142227605977325
-0.5099999999999909 -0.48060727013984206
-0.5 -0.4776777318047607
-0.5 -0.4569732864990783
-0.5 -0.4950420688476811
-0.5 -0.4100496642629139
-0.5 -0.4779283943837527
-0.5 -0.441908983883053
-0.4900000000000091 -0.4365407882709178
-0.4900000000000091 -0.4227837065852498
-0.5099999999999909 -0.4410651911389891
-0.539999999999992 -0.4202404557173054
-0.5800000000000125 -0.4284797809405063
-0.6399999999999864 -0.4046399851812623
-0.700000000000017 -0.3673066654127979
-0.7399999999999807 -0.4464215537804819
-0.7700000000000102 -0.40385496043043645
-0.75 -0.35519745124318547
-0.6899999999999977 -0.407121935901813
-0.5800000000000125 -0.36544246440138295
-0.4399999999999977 -0.33858716250350085
-0.2599999999999909 -0.38853860612451285
-0.05000000000001137 -0.3691238107592767
0.18000000000000682 -0.3577687259014226
0.4300000000000068 -0.34613242679156997
0.6999999999999886 -0.34486724751604925
0.9699999999999989 -0.31223882359353183
1.2300000000000182 -0.35459901053059184
1.5 -0.34719196609978553
2.9499999999999886 55.807594773309745
2.950000000000017 103.5577115715398
2.9000000000000057 39.51329245399128
2.789999999999992 56.57353644584268
2.6500000000000057 13.425697544388328
2.4000000000000057 14.795936218365142
2.299999999999983 17.983345831931786
2.1200000000000045 51.93968481675191
1.9399999999999977 9.139721393030868
1.6500000000000057 31.706191202279086
1.4699999999999989 42.1600931338545
1.3799999999999955 37.579963392540606
1.2099999999999795 15.748524370812362
1.1200000000000045 4.114132378300269
-0.539999999999992 -1.0738926378419364
-0.5300000000000011 -0.6954269786214127
-0.5200000000000102 -0.42856835867820564
-0.5099999999999909 -0.22923342730587137
-0.4800000000000182 -0.16660443469692154
-0.46999999999999886 -0.18161653553903534
-0.4399999999999977 -0.28819486857003085
-0.4099999999999966 -0.3844194177058
-0.38999999999998636 -0.5009712897552561
-0.35000000000002274 -0.5366849904465596
-0.3199999999999932 -0.4572469382757447
-0.2699999999999818 -0.28626490178794484
-0.2300000000000182 -0.02628191378767042
-0.18999999999999773 0.35355983996052487
-0.12999999999999545 0.7437129322413796
-0.06999999999999318 1.0178145116624364
-0.030000000000001137 1.2539164705594885
0.03999999999999204 1.3432167016620156
0.0800000000000125 1.2027284593725653
0.14999999999997726 0.9314286686748119
0.19000000000002615 0.5624448992374198
0.22999999999998977 0.0040272769453224555
0.28000000000000114 -0.4545037172200068
0.3100000000000023 -1.002559180729321
0.3299999999999841 -1.423087755474313
0.37000000000000455 -1.587171197044995
0.3499999999999943 -1.3965803910878094
0.3299999999999841 -1.2166323768293523
0.3100000000000023 -1.0496327270596169
0.29000000000002046 -0.903080111289114
0.2599999999999909 -0.721572673210602
0.22999999999998977 -0.5663166765756955
0.21000000000000796 -0.4532013273894506
0.18000000000000682 -0.29429037730048435
0.13999999999998636 -0.1816050557955009
0.12000000000000455 -0.0713430549706402
0.0800000000000125 0.08260564579163088
0.04999999999998295 0.19046202622627106
0.020000000000010232 0.33878807191678106
-0.020000000000010232 0.462502428130648
-0.04999999999998295 0.6129850766886022
-0.0800000000000125 0.7154560441287288
-0.10999999999998522 0.8433872226730728
-0.15000000000000568 0.9560560643397764
-0.17000000000001592 1.049092426217868
-0.20999999999997954 1.1423388399220187
-0.2400000000000091 1.1909737428881613
-0.2599999999999909 1.2119128941248505
-0.29000000000002046 1.2486119649780676
-0.3199999999999932 1.2188719703102606
-0.3400000000000034 1.1962549588233742
-0.3599999999999852 1.1006852209957856
-0.3900000000000148 1.070804683923825
-0.4099999999999966 0.9211943250792558
-0.4399999999999977 0.7607896590290295
-0.46000000000000796 0.6246925415287592
-0.47999999999998977 0.46882342003260646
-0.5 0.24375559529943303
-0.5300000000000011 0.07166667459478049
-0.539999999999992 -0.11828502656652518
-0.5600000000000023 -0.32978500074381145
-0.5900000000000034 -0.5074765396949488
-0.5999999999999943 -0.6756950098077823
-0.6200000000000045 -0.8725300254342301
-0.6400000000000148 -0.9891359765312586
-0.6499999999999773 -1.1229696939677751
-0.6700000000000159 -1.2049914109502993
-0.6899999999999977 -1.3151897494761613
-0.6999999999999886 -1.3494532651112365
-0.710000000000008 -1.3970569687074317
-0.7299999999999898 -1.4184550972092609
-0.7400000000000091 -1.4162970315088614
-0.7599999999999909 -1.4086708822893854
-0.7700000000000102 -1.3403017307093705
-0.7800000000000011 -1.3662986108526525
-0.789999999999992 -1.2889129076784798
-0.8100000000000023 -1.2389681876081795
-0.8100000000000023 -1.1820600325455075
-0.8199999999999932 -1.09792383131213
-0.8400000000000034 -1.0044719149765058
-0.8400000000000034 -0.9503407085816207
-0.8499999999999943 -0.8461571834638164
-0.8600000000000136 -0.6768264768373342
-0.8700000000000045 -0.6891772766737461
-0.8700000000000045 -0.5073925842200993
-0.8899999999999864 -0.4204221283331435
-0.8900000000000148 -0.387214105181954
-0.8899999999999864 -0.283037698745801
-0.9000000000000057 -0.2552059230324062
-0.9099999999999966 -0.21156842820062138
-0.9199999999999875 -0.169164926203905
-0.9200000000000159 -0.18115163146052282
-0.9199999999999875 -0.20240803685280184
-0.9300000000000068 -0.2151171037573647
-0.9300000000000068 -0.28074536647335435
-0.9399999999999977 -0.3153170674302146
-0.9399999999999977 -0.3713556848528583
-0.9499999999999886 -0.4729596826084048
-0.9399999999999977 -0.5203083519637346
-0.950000000000017 -0.6195841209613775
-0.960000000000008 -0.6902769153235511
-0.9599999999999795 -0.7672812543626719
-0.950000000000017 -0.8422391605846258
-0.9699999999999989 -0.887442694143175
-0.9599999999999795 -0.9554332200042097
-0.9699999999999989 -0.9904401363000375
-0.960000000000008 -1.028029611556832
-0.9699999999999989 -1.0426499729900627
-0.9699999999999989 -1.0646933685345061
-0.9699999999999989 -1.0324845077855684
-0.9800000000000182 -1.059911841800897
-0.9699999999999989 -1.018702585406288
-0.9699999999999989 -1.0105087067521197
-0.9799999999999898 -1.0164006509751005
-0.9699999999999989 -0.9817927308747301
-0.9800000000000182 -0.941463040825198
-0.9699999999999989 -0.9787291907762494
-0.9799999999999898 -0.924385791530085
-0.9799999999999898 -0.8895483645019056
-0.9699999999999989 -0.9307819193116416
-0.9800000000000182 -0.8961209774507495
-0.9799999999999898 -0.8880501343646472
-0.9799999999999898 -0.9045231465333643
-0.9699999999999989 -0.9175443993862586
-0.9800000000000182 -0.9045479078863821
-0.9799999999999898 -0.9321844116125249
-0.9699999999999989 -0.9534984112847837
-0.9800000000000182 -0.9566914933344322
-0.9699999999999989 -0.9934911077869799
-0.9799999999999898 -1.0003682109791043
-0.9699999999999989 -1.0467012807346237
-0.960000000000008 -1.0939354722611085
-0.9699999999999989 -1.0902076876538729
-0.9499999999999886 -1.1053178699015689
-0.960000000000008 -1.1464463331309105
-0.9499999999999886 -1.1468162239069954
-0.950000000000017 -1.149029408430664
-0.9399999999999977 -1.1839614716119229
-0.9399999999999977 -1.1618528544369724
-0.9399999999999977 -1.1347621426309331
-0.9300000000000068 -1.1464670075887682
-0.9299999999999784 -1.1553507303378865
-0.9200000000000159 -1.0856120324940264
-0.9199999999999875 -1.0882020818769433
-0.9200000000000159 -1.0649651251722219
-0.9099999999999966 -1.0033848254364557
-0.9099999999999966 -0.9695893417558921
-0.9000000000000057 -0.9510261500495005
-0.9000000000000057 -0.9320547257471787
-0.8999999999999773 -0.93724864219854
-0.8900000000000148 -0.8905438863707218
-0.8799999999999955 -0.8864686782368381
-0.8900000000000148 -0.8652661704686295
-0.8699999999999761 -0.9235275846416755
-0.8800000000000239 -0.89787650475796
-0.8699999999999761 -0.9581358948802006
-0.8600000000000136 -0.953909089583874
-0.8599999999999852 -0.9846365711607348
-0.8600000000000136 -1.0582019420619702
-0.8499999999999943 -1.0477336390701737
-0.8499999999999943 -1.0970777798461597
-0.8400000000000034 -1.111112025533913
-0.8400000000000034 -1.1177279251974426
-0.8300000000000125 -1.0837116649408927
-0.8299999999999841 -1.0283390112111874
-0.8199999999999932 -1.0145448602669376
-0.8200000000000216 -0.9194488662780032
-0.8199999999999932 -0.8899458738312944
-0.8100000000000023 -0.7759672254404677
-0.799999999999983 -0.7223479584748418
-0.8000000000000114 -0.6653916501581989
-0.8000000000000114 -0.59297010718754
-0.789999999999992 -0.6256620023695234
-0.7800000000000011 -0.6249560315976908
-0.7800000000000011 -0.634482357170441
-0.7800000000000011 -0.6579178028392505
-0.7699999999999818 -0.686667850466165
-0.7700000000000102 -0.7101777991287577
-0.7599999999999909 -0.6114901324469315
-0.7600000000000051 -0.5643932966854379
-0.75 -0.48744563437537636
-0.75 -0.4206445237548877
-0.7400000000000091 -0.34603312720530255
-0.7399999999999949 -0.36686311002594607
-0.730000000000004 -0.36747794299739667
-0.730000000000004 -0.4576638518034173
-0.7299999999999898 -0.5390724750100304
-0.7199999999999989 -0.673210092453715
-0.710000000000008 -0.7664342723283255
-0.7099999999999937 -0.861499935926048
-0.7000000000000028 -0.9245260131417297
-0.7000000000000028 -1.0101344036353623
-0.7000000000000028 -1.0622389495241435
-0.6899999999999977 -1.0306567149463035
-0.6899999999999977 -1.0327092400990239
-0.6800000000000068 -1.0530383399437966
-0.6799999999999926 -0.9601467961515766
-0.6700000000000017 -0.9107810819296702
-0.6700000000000017 -0.9110401951113545
-0.6599999999999966 -0.8166766700730932
-0.6700000000000017 -0.790087772342801
-0.6500000000000057 -0.782815476103977
-0.6599999999999966 -0.7968049883056949
-0.6499999999999915 -0.7959272371684278
-0.6500000000000057 -0.8527670598527095
-0.6400000000000006 -0.8779474759268453
-0.6400000000000006 -0.9338413417816156
-0.6299999999999955 -0.9602393890460519
-0.6300000000000097 -0.9946311418318743
-0.6299999999999955 -0.9903710792112719
-0.6299999999999955 -0.9333813090699863
-0.6200000000000045 -0.8967038616978442
-0.6099999999999994 -0.8671310834734811
-0.6199999999999903 -0.750898502600549
-0.6100000000000136 -0.6699242650641821
-0.5999999999999943 -0.6108627655606966
-0.6099999999999994 -0.5103731970656042
-0.5999999999999943 -0.4575982415248916
-0.5900000000000034 -0.4445984605241051
-0.5900000000000034 -0.3711292495849108
-0.5900000000000034 -0.3325418249207388
-0.5849999999999937 -0.3317463480454137
-0.5810000000000031 -0.3474159968901773
-0.5760000000000076 -0.3804477337072427
-0.5729999999999933 -0.379902548611895
-0.5689999999999884 -0.4272002277474627
-0.5650000000000119 -0.5112984545021533
-0.5609999999999928 -0.5217911683186003
-0.5570000000000164 -0.5677917494320894
-0.5529999999999831 -0.5877754581575516
-0.5500000000000114 -0.634553797565502
-0.5449999999999875 -0.6646485167147205
-0.541000000000011 -0.6979389764274657
-0.5369999999999919 -0.6660421085377664
-0.5320000000000107 -0.7368720167603442
-0.5290000000000106 -0.693728073142637
-0.5239999999999725 -0.7083736035180408
-0.5190000000000197 -0.6840703293320018
-0.5159999999999769 -0.6725121759954931
-0.5110000000000099 -0.604467229510476
-0.5060000000000002 -0.6374360632002549
-0.5020000000000095 -0.5655372115540729
-0.49799999999999045 -0.5462128833965352
-0.49200000000000443 -0.5325211520299291
-0.48799999999999955 -0.5171885600949366
-0.48399999999999466 -0.4813900295451532
-0.47800000000000864 -0.4365910645171738
-0.47400000000000375 -0.4429302014758889
-0.4689999999999941 -0.3835525279967271
-0.46399999999999864 -0.37932286023082895
-0.4590000000000032 -0.3707694161541042
-0.45300000000000296 -0.3487484941589827
-0.44899999999999807 -0.3204277733099161
-0.4439999999999884 -0.3380932835126771
-0.4380000000000166 -0.31489978320927037
-0.4339999999999975 -0.28414183897174894
-0.4269999999999925 -0.2911899736440091
-0.4230000000000018 -0.2941738162311367
-0.4170000000000016 -0.26014881387538935
-0.41199999999999193 -0.2570585360063262
-0.4060000000000059 -0.274005312970516
-0.40099999999999625 -0.264214376339055
-0.394999999999996 -0.2500356753256483
-0.38900000000001 -0.260072073066695
-0.38400000000000034 -0.2518680243680933
-0.3780000000000001 -0.21768149767309808
-0.3719999999999999 -0.2418635793981565
-0.36599999999999966 -0.2211268799128021
-0.35999999999999943 -0.24273278369602735
-0.355000000000004 -0.23196798109027839
-0.34799999999998477 -0.2336934612222592
-0.34200000000001296 -0.1892318565047475
-0.3359999999999985 -0.22594994126677648
-0.3299999999999983 -0.22248532310834435
-0.32399999999999807 -0.22072930677806823
-0.31799999999999784 -0.1806989968514472
-0.31100000000000705 -0.21237213856552728
-0.3049999999999926 -0.18615474899078777
-0.2980000000000018 -0.17686259286347195
-0.2920000000000016 -0.18584174426742095
-0.28600000000000136 -0.19851223772218418
-0.2779999999999916 -0.1558824023010743
-0.27300000000001035 -0.17253101229536583
-0.26500000000000057 -0.1633605502769626
-0.25900000000000034 -0.14971639084615163
-0.25199999999999534 -0.13682181071015975
-0.24500000000000455 -0.15076064722751426
-0.23799999999999955 -0.13535421503019052
-0.23099999999999454 -0.11521427588088784
-0.22400000000000375 -0.1197423685122061
-0.21699999999999875 -0.12262132709776097
-0.20900000000000318 -0.11171100658177124
-0.20199999999999818 -0.0945283257093621
-0.19499999999999318 -0.10122305653722208
-0.1880000000000024 -0.08228498082883107
-0.18000000000000682 -0.07778255129721856
-0.17199999999999704 -0.07927372400015997
-0.16400000000000148 -0.06840206074693356
-0.15699999999999648 -0.06730349438362282
-0.1490000000000009 -0.06058693007474858
-0.14000000000000057 -0.04830240294663213
-0.13299999999999557 -0.042977068383876826
-0.12400000000000944 -0.04929386537206426
-0.11499999999999488 -0.036675300246400866
-0.10699999999999932 -0.030541620480533993
-0.09799999999999898 -0.029785898815319456
-0.08899999999999864 -0.02120165939436447
-0.0799999999999983 -0.017016160080657983
-0.07000000000000739 -0.018141431995189805
-0.06100000000000705 -0.011332530675218777
-0.05099999999998772 -0.005650375976401278
-0.04100000000001103 -0.0036848311593900007
-0.029999999999986926 9.420680392224767e-05
-0.020000000000010232 0.0009921096272194063
-0.007999999999995566 0.009312073483954464
0.0030000000000001137 0.008288595119410047
0.015000000000000568 0.010562215009187526
0.027000000000001023 0.017175042635713567
0.04099999999999682 0.014811439144253313
0.054000000000002046 0.022025295473227402
0.06900000000000261 0.023036294104571198
0.08400000000000318 0.025198844397991138
0.09999999999999432 0.02772317495663401
0.11700000000000443 0.03060798053550684
0.13599999999999568 0.0340156462327883
0.15500000000000114 0.03353212777408032
0.1769999999999925 0.03940205954008036
0.20000000000000284 0.037168808766622874
0.22500000000000853 0.04358090634036671
0.25 0.0443615010408962
0.27599999999999625 0.0469122027346458
0.3020000000000067 0.051604450963324666
0.3269999999999982 0.05143966838348035
0.35199999999998965 0.05607922483559946
0.375 0.05967860498236632
0.39800000000001035 0.05851731135597049
0.41799999999999216 0.06943456440039597
0.43899999999999295 0.0698028000604154
0.45600000000000307 0.07424614831360543
0.4720000000000084 0.07859138641259733
0.48699999999999477 0.08475103867489509
0.5030000000000001 0.08810790218129227
0.5150000000000006 0.09357162902161065
0.5169999999999959 0.1007656126714096
0.5120000000000147 0.10844793562598909
0.5 0.11462968511978033
0.48499999999999943 0.12143480867334233
0.4719999999999942 0.13146663402764602
0.46699999999999875 0.14149971852383203
0.4789999999999992 0.15211591721329398
0.5120000000000005 0.1626679762199359
0.5690000000000026 0.17696686762089087
0.6469999999999914 0.190123237036687
0.744000000000014 0.20549546017190323
0.8569999999999993 0.22459148926017747
0.9839999999999947 0.24489266853694858
1.1230000000000047 0.265960510400987
1.269999999999996 0.29110255390395423
1.4200000000000017 0.3182185928420296
1.572000000000017 0.35135167410088286
1.7209999999999752 0.3845895931541605
1.8670000000000044 0.42078426446083483
2.0060000000000002 0.4534504045582253
2.13600000000001 0.4898228817975365
2.255999999999986 0.5204488447955526
2.3670000000000044 0.5496064466342858
2.4599999999999937 0.5736728432264471
2.5400000000000063 0.591056163892631
2.720000000000013 51.19547381305682
2.780000000000001 30.330172995769118
2.7299999999999898 23.287605789416062
2.6500000000000057 73.66558754940976
2.5299999999999727 17.338777599220805
2.4099999999999966 8.738312230472758
2.1599999999999966 93.25400643692727
2.0900000000000034 22.56385093428665
1.9699999999999989 24.367562323694415
1.8700000000000045 38.496449921546
1.7700000000000102 1.2159905134460587
1.5600000000000023 11.379727040623152
1.3799999999999955 68.16286670095133
1.1699999999999875 86.98274027197078
1.1000000000000227 2.720871802648759
1.0500000000000114 10.512423112120644
1.0300000000000011 8.704465280679756
0.9200000000000159 -0.45134946855748126
0.8799999999999955 -0.4570257856533715
0.8799999999999955 2.6734964076148344
0.8299999999999841 2.721846204907564
0.8199999999999932 1.8463227694925308
0.8300000000000409 0.6988983856535356
0.839999999999975 -0.33568114736988264
0.8600000000000136 -1.0839254404330632
0.910000000000025 -1.0763337495617975
0.9199999999999591 -0.3408990685940694
0.9300000000000068 0.24176981178214874
0.9499999999999886 0.6652643123614439
0.9600000000000364 0.8626174331984657
0.9699999999999704 0.7955071276683157
0.9600000000000364 0.7586376665913122
0.9699999999999704 0.6882451271447962
0.9700000000000273 0.7663449703535434
0.9699999999999704 0.8155828168855805
0.9599999999999795 0.9496803451965548
0.9500000000000455 1.0347532214160537
0.9499999999999886 1.0665333991154853
0.9300000000000068 1.075269591682229
0.9099999999999682 1.040392500779319
0.910000000000025 0.9965079406836139
0.8799999999999955 0.9030579213458623
0.8700000000000045 0.8321743127198147
0.8499999999999659 0.8176224458515549
0.8300000000000409 0.730882327976758
0.8000000000000114 0.6979835000631169
0.7899999999999636 0.6320178775771979
0.7599999999999909 0.6104553585111603
0.75 0.5707767545849265
0.7100000000000364 0.5518770133181761
0.6999999999999886 0.6012573187757653
0.6700000000000159 0.6170937168154751
0.6499999999999773 0.7017333899516416
0.6200000000000045 0.7209682194348943
0.6000000000000227 0.806505523096348
0.5699999999999932 0.887425620625379
0.5499999999999545 0.956385254220038
0.5300000000000296 1.0106440176107299
0.5 1.0653455836655894
0.46999999999997044 1.149158861192916
0.4500000000000455 1.1280976467118649
0.4300000000000068 1.1829906488893585
0.39999999999997726 1.1582365434248914
0.37999999999999545 1.1936867154996094
0.35000000000002274 1.13702008666354
0.3299999999999841 1.076067953994425
0.3100000000000023 1.0534259791086242
0.2799999999999727 0.9529121916524446
0.27000000000003865 0.925092353611717
0.22999999999996135 0.7941641415016534
0.22000000000002728 0.6953690494129319
0.18999999999999773 0.6378701215173805
0.18000000000000682 0.4731250745046509
0.14999999999997726 0.394563465970009
0.12999999999999545 0.29613342836296397
0.11000000000001364 0.18226895499265083
0.07999999999998408 0.04295532769873489
0.06999999999999318 0.009538064720800321
0.05000000000001137 -0.12103395571017472
0.03000000000002956 -0.2213515649607416
0.009999999999990905 -0.2637127459913131
-0.009999999999990905 -0.3458879203718652
-0.03000000000002956 -0.3784169172003544
-0.05000000000001137 -0.4574428263867958
-0.060000000000002274 -0.49498348284464555
-0.07999999999998408 -0.514676170043117
-0.0999999999999659 -0.5494974757433511
-0.12000000000000455 -0.5617943577764208
-0.12999999999999545 -0.5735190236203493
-0.1500000000000341 -0.5775579192039118
-0.15999999999996817 -0.5722687736920307
-0.18999999999999773 -0.5549298315601163
-0.18999999999999773 -0.5531066128754674
-0.21000000000003638 -0.5396432502110429
-0.22999999999996135 -0.4879395943102054
-0.2400000000000091 -0.5028969631580367
-0.25 -0.44420525792929766
-0.27000000000003865 -0.44107302048956853
-0.2799999999999727 -0.4262469655863015
-0.30000000000001137 -0.3936019069557233
-0.3100000000000023 -0.37159385577024295
-0.3199999999999932 -0.36032559890725224
-0.3299999999999841 -0.3658994553276216
-0.35000000000002274 -0.35018949392667764
-0.3499999999999659 -0.32563702538141115
-0.37000000000000455 -0.3412000636303105
-0.37999999999999545 -0.3181533525245186
-0.3900000000000432 -0.34341611955380813
-0.40999999999996817 -0.3172071033501993
-0.410000000000025 -0.3499111572289735
-0.4200000000000159 -0.3084173808919104
-0.42999999999995 -0.32559003402298003
-0.4500000000000455 -0.3083165019784815
-0.44999999999998863 -0.319501991512368
-0.45999999999997954 -0.2995316083136004
-0.4700000000000273 -0.2891400996638822
-0.47999999999996135 -0.31182225052435797
-0.4900000000000091 -0.2804782524666507
-0.4900000000000091 -0.2812534375008795
-0.5099999999999909 -0.27171689400887544
-0.5099999999999909 -0.2555215526926986
-0.5200000000000387 -0.2747133351403477
-0.5299999999999727 -0.26149371732634563


==> data/CG-EGA/elm_child-001_R-EGA_BE.dat <==
trues_roc preds_roc
-0.27299999999999613 -18.50060025517591
2.0900000000000034 0.022019003905739964
2.1399999999999864 0.04894561670693065
2.1999999999999886 0.029874356665303026
1.0 -6.806900661755407
0.960000000000008 10.084536604492484
0.9099999999999966 5.180566009211191
0.8799999999999955 -11.48350399351898
0.8300000000000125 5.1129456439634
0.789999999999992 5.262965817641913
0.75 5.2964641393884335
0.710000000000008 10.26348764646653
0.6800000000000068 -27.870663744714022
0.6399999999999864 10.931097811265431
0.5999999999999943 12.13761006586219
0.5700000000000216 -8.932658075887105
0.539999999999992 16.279512474299935
0.5099999999999909 -10.316286542211486
0.4800000000000182 -5.423027742389394
0.4399999999999977 7.934891335666265
0.4199999999999875 -2.6233079826315873
0.3900000000000148 -4.70834673400293
0.37000000000000455 -1.953447704483949
0.339999999999975 6.2785178607911405
0.3100000000000023 -3.5816289402715142
0.29000000000002046 -7.214810050644559
0.2699999999999818 12.81926361525879
0.25 -2.1411868071718345
0.2300000000000182 19.288865973211614
0.19999999999998863 -28.014224078503048
0.18999999999999773 -8.398913780322488
0.17000000000001592 17.88719441151997
0.14999999999997726 9.746700202033281
0.14000000000001478 -22.618739556555113
0.12000000000000455 -2.549630870834932
0.09999999999999432 17.432639652928287
0.0800000000000125 2.2709042274689466
0.060000000000002274 -4.293202937142212
0.030000000000001137 2.4830034973956856
0.030000000000001137 -5.466600554821724
0.030000000000001137 12.521883498298877
0.009999999999990905 -14.158852953813664
0.010000000000019327 -15.009354277562124
0.009999999999990905 23.27949248526278
0.0 -11.283575225611685
0.0 13.34139839881027
0.0 -9.156966863230934
1.7399999999999807 -0.35714603862584227
1.9800000000000182 -0.3438149667147741
2.1899999999999977 -0.35593851186706615
2.3799999999999955 -0.40226214176939834
2.539999999999992 -0.3814065435913676
2.670000000000016 -0.4440924461484599
2.789999999999992 -0.3826221851093692
0.960000000000008 26.723836505681533
0.8899999999999864 24.461191519149196
0.8100000000000023 -35.58973677914901
0.7400000000000091 21.72898075021652
0.6699999999999875 -1.5218920104972256
0.5999999999999943 -12.756421285470765
0.5400000000000205 31.264966678605816
0.46999999999999886 -53.230588249115044
0.4099999999999966 47.28865679234383
0.3499999999999943 -16.259921842646406
0.29999999999998295 5.109327269966087
0.2400000000000091 -40.523873581227775
0.18999999999999773 79.55354388681724
0.13999999999998636 -66.42071484681281
0.09000000000003183 53.51372389054265
0.03999999999999204 -27.039639705446774
0.0 16.25621513730158
-0.05000000000001137 29.11470946010445
-0.0800000000000125 -26.239540970455437
-0.11999999999997613 -19.033049154161432
-0.1599999999999966 52.56903889660296
-0.20000000000001705 -6.274923172699914
-0.21999999999999886 -42.52474086340928
-0.2599999999999909 4.035973666782155
-0.28999999999999204 -4.862715217270619
-0.3200000000000216 -42.18436134210501
-0.339999999999975 65.4333429140712
-0.37000000000000455 -5.193347510953174
-0.4000000000000057 -5.500457393665556
-0.4099999999999966 -21.305799207298122
-0.4399999999999977 9.890833029959879
-0.45000000000001705 -13.886704431297545
-0.46999999999999886 37.84633148401085
-0.4899999999999807 1.595633500455591
-0.5 -13.260760192986169
-0.5100000000000193 -18.493482252513815
-0.5300000000000011 15.38067581345291
-0.539999999999992 4.232335365877873
-0.539999999999992 9.963095878562115
-0.5600000000000023 -50.68544699668331
-0.5500000000000114 25.432332992616892
-0.5699999999999932 12.332523078502334
-0.5600000000000023 -11.837065361335505
-0.5699999999999932 17.865753226362756
-0.5699999999999932 -16.222828576536756
-0.5700000000000216 -13.38940820444273
-0.5600000000000023 36.72772498415188
-0.5599999999999739 -22.17514785985449
-0.5500000000000114 9.208367473283062
0.36000000000001364 -1.7478692487431147
0.37999999999999545 -1.9761978569220275
0.37999999999999545 -2.0451242749437313
0.4000000000000057 -2.0970484612172413
0.38999999999998636 -1.9960162305456208
0.3800000000000239 -1.8996390950273678
0.37999999999999545 -1.7364101168820696
2.6200000000000045 0.6072857450855338
2.6699999999999875 0.6143537885405834
0.9900000000000091 36.843599464800775
0.9699999999999989 -17.894310109606636
0.9499999999999886 31.176409162711593
0.9399999999999977 -37.14169298187929
0.9000000000000057 -1.5528628139367413
0.8499999999999943 -12.52573294767484
0.8499999999999943 17.314913139491694
0.8300000000000125 -20.38696809596979
0.8100000000000023 4.058316567870094
0.8000000000000114 4.907992056267631
0.8000000000000114 5.293338477745294
0.799999999999983 5.193352688310398
0.789999999999992 5.003749891466526
0.7800000000000011 4.810736242524968
0.789999999999992 4.716149008009495
0.7900000000000205 4.582229849932446
0.7900000000000205 4.327295463263226
0.7999999999999545 3.8187400863313883
0.8000000000000114 2.890301916361466
0.8700000000000045 -1.4951578370561833
0.8899999999999864 -1.4787996546638738


==> data/CG-EGA/elm_child-001_R-EGA_EP.dat <==
trues_roc preds_roc
-0.37599999999999056 -0.15101778655261455
-0.37000000000000455 -0.15809439545063242
-0.36299999999999955 -0.1401343571545226
-0.3580000000000041 -0.13690807203191468
-0.3509999999999991 -0.13699224042467506
-0.3459999999999894 -0.14628067236645848
-0.33900000000001285 -0.12919558275162046
-0.33200000000000784 -0.1403796407945066
-0.3259999999999934 -0.12955076233690477
-0.3199999999999932 -0.1224420669905868
-0.31400000000000716 -0.12775174753606677
-0.3059999999999974 -0.11902521460351068
-0.30100000000000193 -0.12078647271758314
-0.29299999999999216 -0.11473717528687644
-0.28700000000000614 -0.11498629924075487
-0.2810000000000059 -0.1018710318993783
2.25 -8.203045583403878
2.25 -7.452815046804574
2.1999999999999886 -1.8412545214191312
2.130000000000024 -3.573767244640834
2.009999999999991 -26.72427092781652
1.9099999999999966 -22.603521855917023
1.8100000000000023 -5.588161198467162
1.710000000000008 -22.53846791548753
1.5999999999999943 -14.896334553045648
1.4399999999999977 -2.721458628271222
1.289999999999992 -0.9766386553623647
1.2299999999999898 -23.957500925793966
1.0999999999999943 -21.403782170707274
2.859999999999985 -0.4643696821533183
2.920000000000016 -4.254911555354397
2.969999999999999 -105.33180055313544
2.9299999999999784 -43.2934942044499
2.8400000000000034 -9.202386014344881
2.719999999999999 -71.3754412733106
2.5700000000000216 -19.715542817626698
2.4799999999999898 0.479729151893423
2.219999999999999 -26.39370358898202
2.0200000000000102 -27.293812770484607
1.829999999999984 -10.017414429773936
1.75 -9.840353641530328
1.5600000000000023 -29.95850449050039
1.2900000000000205 -60.880532805576024
1.0500000000000114 -40.63911652267441
2.75 -33.65325011268959
2.779999999999987 71.52500936682475
2.7900000000000063 1.2640125559304067
2.8100000000000023 55.6529059291409
2.799999999999997 45.6634541941562
2.8000000000000114 -116.06425931936516
2.780000000000001 -16.503747465389296
2.75 -25.582740178415122
2.710000000000008 -19.361815484291924
2.6799999999999784 -39.49552954996926
2.6200000000000045 26.661747887995034
2.5900000000000034 -50.329996271696785
2.5500000000000114 -14.454374695363668
2.480000000000018 45.52968930089452
2.460000000000008 -20.191346658449334
2.3799999999999955 81.08536754509362
2.3400000000000034 -64.84896004789607
2.3100000000000023 -24.664094269156777
2.269999999999982 -4.23788031998788
2.230000000000018 -41.93323519945946
2.1999999999999886 -35.59314514319367
2.1200000000000045 -59.64067242864908
2.039999999999992 110.06835317104498
2.0200000000000102 -76.46141539079221
1.9399999999999977 -54.52718627386028
1.9000000000000057 -14.988660090397872
1.829999999999984 104.40578323588866
1.789999999999992 -57.122376425203925
1.7199999999999989 -42.82336838218927
1.6999999999999886 64.63378524610116
1.660000000000025 -13.693761985309834
1.6299999999999955 -30.447798690586808
1.5900000000000034 -6.016742176306224
1.5300000000000011 75.31451228224822
1.509999999999991 -72.96449242959451
1.4699999999999989 -10.248477099582857
1.4300000000000068 -14.369954328968731
1.4199999999999875 -16.33637854147014
1.3499999999999943 -41.925073451189746
1.3200000000000216 79.71027251367332
1.299999999999983 6.806972720556075
1.2700000000000102 5.600347249216554
1.240000000000009 6.587663824403592
1.2199999999999989 -35.51476111662987
1.1899999999999977 -83.88252446557266
1.1500000000000057 -28.73153552261141
1.1099999999999852 -23.420528954118737
1.079999999999984 -17.258784565198766
1.009999999999991 -9.48823837207243


==> data/CG-EGA/ffnn_child-002_P-EGA_AP.dat <==
trues preds
112.39 113.64653
111.51 112.902824
110.62 112.21759
109.74 111.57177
108.87 110.97501
108.0 110.39828
107.13 109.95347
106.27 109.51552
105.41 108.969894
104.55 108.30666
103.7 107.58374
102.86000000000001 106.81772
102.01 106.008575
101.17 105.166145
100.34 104.28052
99.506 103.37234
98.679 102.4114
97.85500000000002 101.42864
97.035 100.43614
96.22 99.50967
95.40799999999999 98.62852
94.6 97.75545
93.79700000000001 96.891335
92.99700000000001 96.05131
92.20200000000003 95.225685
91.41000000000001 94.354256
90.62299999999999 93.450134
89.84 92.56851
89.06200000000001 91.63129
88.28699999999999 90.71487
87.51700000000001 89.81943
86.75200000000001 88.93273
85.991 88.07086
85.235 87.22748
84.48299999999998 86.39993
83.736 85.61294
82.994 84.84069
82.256 84.075264
81.524 83.323456
80.797 82.57899
80.074 81.836754
79.357 81.107574
78.645 80.387764
77.939 79.67025
77.238 78.95702
76.542 78.25378
75.85300000000001 77.5534
75.16799999999999 76.855415
74.49 76.16608
73.817 75.47479
73.15100000000001 74.77763
72.49 74.08778
71.83599999999998 73.410194
71.18799999999999 72.75343
70.546 72.101234
69.911 71.45232
69.282 70.80822
68.66000000000001 70.1774
68.044 69.55303
67.436 68.93508
66.83399999999999 68.32056
66.23899999999999 67.714554
65.65100000000001 67.113174
65.071 66.523445
64.497 65.94236
63.93100000000001 65.366776
63.372 64.80316
62.821 64.24527
62.277 63.69545
61.741000000000014 63.1529
61.212999999999994 62.62052
60.69200000000002 62.09709
60.18000000000001 61.581924
59.675 61.076653
59.179 60.58017
58.69200000000001 60.096222
58.215 59.620155
57.748000000000005 59.152718
57.292 58.699745
56.84700000000001 58.25554
56.412000000000006 57.819954
55.989000000000004 57.397522
55.577 56.986305
55.17599999999999 56.58351
54.786 56.193947
54.408000000000015 55.818497
54.03999999999999 55.452362
53.68299999999999 55.148483
53.33699999999999 54.866333
53.00200000000001 54.569046
52.678 54.19832
52.364000000000004 53.837967
52.06 53.490265
51.766999999999996 53.154007
51.48399999999998 52.831024
51.21100000000001 52.520096
50.94800000000001 52.221695
50.69499999999999 51.94014
50.45099999999999 51.673645
50.216999999999985 51.422607
49.992999999999995 51.18474
49.77799999999999 50.95822
49.57300000000001 50.74539
49.37700000000001 50.545486
49.19 50.359467
49.012 50.196762
48.84300000000002 50.047287
48.68299999999999 49.912064
48.533000000000015 49.793594
48.39100000000002 49.69203
48.257000000000005 49.605957
48.13300000000001 49.5363
48.016999999999996 49.485947
47.91 49.455734
47.81200000000001 49.445847
47.72200000000001 49.456467
47.64100000000002 49.487396
47.56800000000001 49.539734
47.50399999999999 49.612747
47.44900000000001 49.70616
47.40199999999999 49.819885
47.364000000000004 49.9532
47.334 50.105545
47.31299999999999 50.25145
47.30099999999999 50.41252
47.297 50.58925
47.30199999999999 50.781693
47.316 50.988678
47.339 51.208664
47.37100000000001 51.44008
47.412000000000006 51.682938
47.462999999999994 51.935516
47.52199999999999 52.198563
47.59100000000001 52.477356
47.670000000000016 52.74936
47.75800000000001 53.00499
47.855999999999995 53.265045
47.964 53.561768
48.083 53.872177
48.21199999999999 54.183456
48.352000000000004 54.495743
48.502999999999986 54.809555
48.66499999999999 55.122437
48.839 55.434235
49.025000000000006 55.74524
49.22399999999999 56.055862
49.435 56.365448
49.65899999999999 56.675636
49.897999999999996 56.9775
50.150000000000006 57.23195
50.418000000000006 57.489418
50.70099999999999 57.749977
51.001000000000005 58.005394
51.31800000000001 58.26178
51.65299999999999 58.523773
52.00800000000001 58.795464
52.38300000000001 59.083878
52.78 59.37899
53.19999999999999 59.682426
53.646000000000015 59.9944
54.116000000000014 60.279045
54.614000000000004 60.57332
55.137 60.87352
55.68600000000001 61.144257
56.25999999999999 61.4049
56.858000000000004 61.662895
57.47800000000001 61.92746
58.119000000000014 62.2007
58.778999999999996 62.484734
59.455 62.78138
60.14699999999999 63.091545
60.852000000000004 63.41533
61.569 63.75258
62.295 64.09927
63.03 64.45236
63.77099999999999 64.82069
64.517 65.206245
65.267 65.59617
66.01899999999999 65.93751
66.771 66.28763
67.524 66.67126
68.27500000000002 67.11637
69.023 67.58152
69.768 68.06598
70.508 68.54917
71.24300000000001 69.055176
71.972 69.58457
72.69399999999999 70.13881
73.40899999999999 70.720566
74.117 71.33089
74.815 71.97232
75.506 72.64525
76.18599999999999 73.34922
76.858 74.080086
77.51899999999999 74.83552
78.17100000000002 75.60742
78.812 76.39567
79.443 77.2011
80.06299999999999 78.01807
80.672 78.84014
81.271 79.65823
81.858 80.46852
82.435 81.25285
83.001 81.833725
83.55600000000001 82.38871
84.09999999999998 82.89946
84.63300000000001 83.38177
85.156 83.83505
85.66799999999999 84.26009
86.169 84.65869
86.66 85.03333
87.14 85.38137
87.611 85.71104
88.07100000000001 86.028076
88.521 86.337555
88.961 86.61694
89.39200000000001 86.89109
89.81299999999999 87.162865
90.22500000000001 87.53674
90.62799999999999 87.99913
91.022 88.4114
91.40700000000001 88.77247
91.78299999999999 89.08341
92.15100000000002 89.388016
92.51100000000001 89.68762
92.86200000000001 89.96739
93.206 90.22625
93.542 90.46891
93.87 90.90805
94.191 91.42943
94.505 91.94123
94.81200000000001 92.44158
95.11200000000002 92.92661
95.405 93.39273
95.691 93.8375
95.97200000000002 94.25835
96.246 94.634575
96.514 94.98991
96.77600000000002 95.319595
97.03299999999999 95.627716
97.28399999999999 95.91749
97.529 96.188385
97.77 96.46155
98.005 96.727325
98.23500000000001 96.97981
98.461 97.20839
98.681 97.43929
98.898 97.659615
99.109 97.89338
99.31700000000001 98.13363
99.52 98.36527
99.72 98.587814
99.915 98.80235
100.11 99.01004
100.29 99.21168
100.48 99.40615
100.66000000000001 99.588295
100.84 99.76655
101.01 99.9418
101.18 100.11416
101.35 100.284
101.52000000000001 100.454636
101.68 100.62352
101.83999999999999 100.79006
101.99 100.954285
102.15 101.1392
102.3 101.32435
102.45 101.508224
102.59000000000002 101.6905
102.74 101.87115
102.88 102.05021
103.02 102.229034
103.16 102.405876
103.28999999999999 102.580956
103.43 102.75371
103.56000000000002 102.92442
103.69 103.09261
103.82 103.25849
103.94 103.42202
104.07 103.58276
104.19 103.740715
104.31 103.89392
104.43 104.04488
104.55 104.193016
104.67 104.33956
104.79 104.48076
104.9 104.621635
105.01 104.759155
105.12 104.89538
105.24 105.02736
105.34 105.15651
105.45 105.28437
105.56 105.41192
105.67 105.534805
105.77 105.65487
105.87 105.77029
105.98 105.88574
106.08 105.99897
106.18 106.111374
106.28 106.21888
106.38 106.32661
106.48 106.43114
106.57 106.53457
106.67 106.641426
106.77 106.74519
106.86 106.84884
106.96 106.95093
107.05 107.05324
107.14 107.154175
107.23 107.25181
107.33 107.349144
107.42 107.44277
107.51 107.536964
107.6 107.62822
107.68 107.71915
107.77 107.80784
107.86 107.89847
107.95 107.98731
108.03 108.07411
108.12 108.15833
108.2 108.24553
108.29 108.34113
108.37 108.438095
108.46 108.53266
108.54 108.62735
108.62 108.71913
108.71 108.80961
108.79 108.900475
108.87 108.9899
108.95 109.078064
109.03 109.16502
109.11 109.25164
109.19 109.337746
109.27 109.42062
109.35 109.50423
109.43 109.58701
109.51 109.67029
109.58 109.75269
109.66 109.83203
109.74 109.91224
109.81 109.98985
109.89 110.06996
109.97 110.1488
110.04 110.22571
110.12 110.30375
110.19 110.37757
110.27 110.45287
110.34 110.52758
110.41 110.60271
110.49 110.67586
110.56 110.749146
110.63 110.820366
110.7 110.89207
110.78 110.9636
110.85 111.03616
110.92 111.10586
110.99 111.17648
111.06 111.247086
111.13 111.317345
111.2 111.38756
111.27 111.45708
111.34 111.52622
111.41 111.59479
111.48 111.666046
111.55 111.73366
111.62 111.80145
111.69 111.87134
111.75 111.939926
111.82 112.00666
111.89 112.07344
111.96 112.140465
112.02 112.20709
112.09 112.27298
112.16 112.33972
112.22 112.40578
112.29 112.47225
112.35 112.53594
112.42 112.60123
112.48 112.66707
112.55 112.72983
112.61 112.79485
112.68 112.85821
112.74 112.92163
112.81 112.98357
112.87 113.04731
112.93 113.1102
112.99 113.1732
113.06 113.234604
113.12 113.2966
113.18 113.35756
113.24 113.41876
113.31 113.48024
113.37 113.54082
113.43 113.601425
113.49 113.66237
113.55 113.72294
113.61 113.78362
113.67 113.84534
113.73 113.90425
113.79 113.963394
113.85 114.02294
113.91 114.084465
113.97 114.14214
114.03 114.20226
114.08 114.26109
114.14 114.319145
114.2 114.37907
114.26 114.43535
114.32 114.493546
114.37 114.551254
114.43 114.60933
114.49 114.66551
114.54 114.72384
114.6 114.78022
114.66 114.83792
114.71 114.89446
114.77 114.95084
114.82 115.00601
114.88 115.062584
114.93 115.11836
114.99 115.17406
115.04 115.22846
115.1 115.28348
115.15 115.33949
115.21 115.3942
115.26 115.44851
115.31 115.50216
115.37 115.55653
115.42 115.61073
115.47 115.663185
115.52 115.71698
115.58 115.770546
115.63 115.82345
115.68 115.87616
115.73 115.929634
115.78 115.98109
115.83 116.03261
115.89 116.08432
115.94 116.13671
115.99 116.189224
116.04 116.241486
116.09 116.29088
116.14 116.34241
116.19 116.39282
116.24 116.44486
116.3 116.49518
116.36 116.545616
116.41 116.596176
116.46 116.64593
116.51 116.6955
116.57 116.74474
116.66 116.79441
116.82 116.84323
117.1 116.89273
117.53 116.94226
118.15 116.99172
119.0 117.0405
120.07 117.088234
121.4 117.138
122.98 117.18605
124.82 117.233315
157.22 166.71411
162.64 163.24347
165.23 166.14545
167.74 167.96988
170.15 172.83717
172.48 175.0672
176.85 179.76306
178.89 180.36188
180.85 182.76128
182.72 185.32568
184.49 186.96524
186.19 189.39005
187.79 189.5756
189.31 190.5698
190.75 192.30722
193.4 195.28537
194.6 196.08046
195.74 195.57837
196.8 196.68066
197.79 198.21251
198.72 198.75703
199.58 200.09068
200.37 200.34267
201.11 199.20375
201.79 201.0184
202.41 203.30305
202.97 205.26657
203.48 206.07559
203.94 207.08939
205.02 206.53
205.29 205.00066
205.52 206.28217
205.71 207.24278
205.86 206.55072
205.97 204.91666
206.04 205.7256
206.08 205.85252
206.09 207.47945
206.07 205.69872
206.01 206.94185
205.93 206.47043
205.82 206.96118
205.69 206.33235
205.53 205.71454
205.35 207.46236
205.15 205.88808
204.93 207.17801
204.69 205.09306
203.88 202.6641
203.28 205.28738
202.96 205.68846
202.63 203.57527
202.29 203.30437
201.95 202.10602
201.61 202.06787
201.26 201.29105
200.91 200.95273
200.56 200.08763
199.88 201.65262
199.55 201.31183
199.22 199.34457
198.61 199.62091
198.33 198.70122
198.07 198.76932
197.84 199.6287
197.63 199.2694
197.46 199.10954
197.32 197.44342
197.22 197.28073
197.17 197.17285
197.16 197.6352
197.2 198.02448
197.28 198.34131
197.4 198.57533
197.57 198.73436
197.76 198.84065
197.98 198.9061
198.22 198.95154
198.48 198.98164
198.73 198.98383
198.99 198.98543
199.25 199.3343
199.49 199.74782
199.72 200.06291
199.94 200.33261
200.13 200.54788
200.31 200.70981
200.46 200.8496
200.58 200.95334
200.68 201.01762
200.75 200.97032
200.8 200.85588
200.81 200.72531
200.8 200.59749
200.76 200.45143
200.7 200.33444
200.6 200.28178
200.48 200.31789
200.34 200.28163
200.16 200.18686
199.97 200.05444
199.74 199.9064
199.5 199.79794
199.23 199.79584
198.93 199.62189
198.62 198.96426
198.29 198.8862
197.93 198.38583
197.56 197.57889
197.17 196.71735
196.76 195.51387
196.33 195.5021
195.88 195.26337
195.43 194.95447
194.95 194.56584
194.46 194.1271
193.96 193.59846
193.45 193.04922
192.92 192.46695
192.38 191.70425
191.84 191.35078
191.28 190.98134
190.71 190.50809
190.13 189.97173
189.55 189.37659
188.95 188.74408
188.35 188.05193
187.74 187.33467
187.13 186.6321
186.51 185.95074
185.88 185.2692
185.25 184.68336
184.61 184.11177
183.97 183.4914
183.33 182.91849
182.68 182.33708
182.03 181.77835
181.38 180.99626
180.72 180.1925
180.06 179.33087
179.4 178.59727
178.74 178.49191
178.08 178.50114
177.42 178.32376
176.75 177.86966
176.09 177.22754
175.42 176.33453
174.76 175.1816
174.09 174.51094
173.43 173.86942
172.77 173.25287
172.1 172.70667
171.44 172.19107
170.78 171.45686
170.12 170.39136
169.47 169.33772
168.81 168.3457
168.16 167.49269
167.51 166.68167
166.86 165.90431
166.21 165.30797
165.57 165.13168
164.93 164.87033
164.29 164.51068
163.65 164.00131
163.01 162.82945
162.38 161.56372
161.75 160.72449
161.13 159.97057
160.5 159.75821
159.88 159.46568
159.27 159.1748
158.65 158.69876
158.04 158.22278
157.44 157.7058
156.83 157.23003
156.23 156.6666
155.64 156.13048
155.04 155.63495
154.45 154.99179
153.87 154.29227
153.28 153.61586
152.71 152.95844
152.13 152.33017
151.56 151.72064
150.99 151.08438
150.43 150.48218
149.87 149.89822
149.32 148.95178
148.76 148.29646
148.22 147.68842
147.67 147.10431
147.13 146.51869
146.6 145.94495
146.06 145.38884
145.54 144.848
145.01 144.32411
144.49 143.81284
143.98 143.3079
143.46 142.80049
142.96 142.34268
142.45 141.89523
141.95 141.46176
141.46 141.01534
140.96 140.57578
140.48 140.14212
139.99 139.70065
139.51 139.25696
139.03 138.81898
138.56 138.39148
138.09 137.9639
137.63 137.53554
137.17 137.10185
136.71 136.67442
136.26 136.23096
135.81 135.79086
135.37 135.3386
134.93 134.86397
134.49 134.38892
134.06 133.92729
133.63 133.45859
133.2 132.99826
132.78 132.53575
132.36 132.07837
131.95 131.62956
131.54 131.17693
131.13 130.72398
130.73 130.27045
130.33 129.81448
129.93 129.50838
129.54 129.17645
129.15 128.8323
128.77 128.49313
128.39 128.15152
128.01 127.815384
127.63999999999999 127.47873
127.27 127.15216
126.9 126.82274
126.54 126.463776
126.18 126.09396
125.82 125.72275
125.47 125.35976
125.12 124.99744
124.77 124.638565
124.43 124.27849
124.09 123.921585
123.75 123.558235
123.41999999999999 123.199905
123.09 122.83615
122.77 122.47125
122.44 122.11245
122.13 121.754715
121.81 121.39685
121.5 121.08016
121.19 120.78203
120.88 120.49338
120.58 120.217545
120.28 119.94635
119.99 119.682625
119.7 119.41087
119.41 119.19033
119.13 118.97411
118.85 118.76453
118.58 118.5519
118.31 118.34406
118.05 118.13845
117.79 117.93011
117.54 117.72209
117.29 117.51695
117.05 117.31294
116.82 117.11362
116.59 116.91139
116.37 116.71682
116.16 116.52222
115.95 116.32769
115.75 116.13741
115.55 115.94793
115.36 115.76069
115.18 115.575356
115.01 115.39366
114.84 115.21489
114.67 115.03663
114.52 114.86419
114.37 114.689095
114.22 114.52163
114.08 114.35572
113.95 114.192444
113.82 114.0321
113.7 113.872246
113.58 113.72138
113.47 113.56962
113.36 113.421616
113.26 113.27634
113.16 113.13442
113.07 113.00016
112.98 112.86834
112.9 112.74284
112.82 112.62368
112.74 112.51222
112.67 112.40405
112.6 112.3052
112.54 112.21618
112.48 112.13812
112.44 112.068825
112.41 112.01148
112.39 111.960396
112.38 111.926025
112.36 111.8962
112.34 111.876114
112.35 111.86766
112.42 111.86884
112.61 111.87126
113.01 111.87101
113.68 111.88214
114.71 111.90039
116.15 111.9234
118.03 111.95545
192.11 193.65855
201.97 199.6806
206.65 205.2357
211.16 211.23584
215.48 214.7539
219.63 221.80486
223.59 223.37695
227.37 227.5841
230.98 236.35355
240.72 241.21994
243.63 242.92413
246.37 247.69144
251.36 252.00427
253.63 255.4195
255.74 260.34897
261.23 259.727
262.79 263.77026
264.22 265.7891
265.53 265.2078
266.71 267.85065
267.78 267.45663
270.98 274.58063
271.98 274.38
272.99 273.70703
272.96 274.50717
272.87 273.5256
272.49 272.06415
272.21 271.47888
271.87 271.73865
271.49 273.00433
271.05 272.31567
270.56 271.41113
270.04 270.29617
269.47 268.24066
268.86 268.86224
268.22 268.28445
267.54 267.13385
266.83 266.2832
266.1 267.5086
264.56 264.53342
263.76 263.8916
262.95 262.75302
262.12 261.9563
261.28 261.62408
260.43 259.2808
259.57 258.3539
258.71 257.98663
257.01 256.8661
256.16 255.74524
255.33 255.32364
254.51 254.33374
253.71 254.0607
252.94 254.82999
252.2 252.8356
251.49 252.10187
250.82 252.7214
250.2 251.99023
249.64 250.83734
249.13 250.04213
248.7 249.63225
248.35 249.76115
248.08 249.83203
247.89 249.79321
247.8 249.63443
247.8 250.01129
247.88 250.08078
248.03 250.05789
248.25 249.98871
248.53 249.87616
248.84 249.89246
249.18 249.84949
249.54 249.6992
249.91 249.6387
250.27 249.6925
250.61 249.79236
250.93 249.91974
251.23 250.00557
251.49 250.1748
251.71 251.15579
251.89 252.15285
252.03 253.00818
252.11 253.50647
252.15 253.95245
252.14 254.33154
252.08 254.44574
251.97 254.28769
251.8 254.03125
251.59 253.81262
251.33 253.57939
251.01 253.18039
250.65 253.17668
250.25 253.08047
249.79 252.90483
249.29 252.60654
248.75 252.07297
248.17 251.49887
247.54 250.77023
246.88 250.57227
246.18 250.11438
245.44 249.56813
244.67 248.9572
243.86 247.98148
243.02 246.5455
242.15 244.64987
241.25 243.84991
240.33 242.86621
239.38 241.82867
238.4 240.78052
237.4 239.7641
236.38 238.93416
235.33 237.94939
234.27 236.7272
233.18 235.48918
232.08 234.10468
230.97 232.79347
229.83 232.1225
228.69 231.31871
227.53 230.1058
226.35 228.89415
225.17 227.3964
223.97 225.8235
222.77 224.27672
221.55 222.81258
220.33 221.66083
219.1 220.47026
217.86 219.22345
216.62 218.04329
215.38 216.61606
214.12 215.1091
212.87 213.60469
211.61 212.18588
210.35 210.77547
209.09 209.87701
207.82 208.60959
206.56 207.18025
205.29 205.9638
204.02 204.5973
202.76 203.03552
201.49 201.28314
200.23 199.41293
198.97 198.37836
197.71 197.27654
196.45 196.18042
195.2 195.00851
193.94 194.03018
192.7 193.17233
191.45 191.41055
190.21 189.63419
188.98 188.08296
187.75 186.72379
186.52 185.4696
185.3 184.34027
184.08 183.27916
182.87 182.37958
181.67 181.57922
180.47 180.8359
179.28 180.11024
178.09 179.33978
176.91 178.4793
175.74 177.45927
174.57 176.44478
173.41 175.30678
172.26 174.18652
171.11 173.00873
169.97 171.83044
168.84 170.5966
167.72 169.27133
166.6 167.9069
165.49 166.54489
164.39 165.20932
163.29 163.95657
162.21 162.69011
161.13 161.44113
160.05 160.21196
158.99 159.39352
157.93 158.51671
156.88 157.19258
155.84 156.64644
154.8 156.19449
153.78 155.02554
152.76 153.82568
151.74 152.77158
150.74 151.78589
149.74 150.83235
148.76 150.04478
147.78 149.0986
146.8 147.99417
145.84 146.59421
144.88 145.32016
143.94 144.14279
142.99 142.96037
142.06 142.28496
141.14 141.62894
140.22 140.9326
139.31 140.10138
138.41 139.16904
137.52 138.26077
136.63 137.28278
135.75 136.3332
134.88 135.43593
134.02 134.56006
133.17 133.73337
132.32 132.94067
131.48 132.12585
130.65 131.2832
129.82 130.44135
129.01 129.5195
128.2 128.40276
127.4 127.450165
126.61 126.54395
125.82 125.64331
125.04 124.754
124.27 123.84767
123.51 122.93958
122.75 121.94331
122.0 121.26517
121.26 120.63408
120.53 119.937256
119.8 119.2567
119.08 118.57344
118.37 117.90055
117.67 117.22614
116.98 116.55816
116.29 115.90886
115.61 115.28066
114.93 114.625496
114.26 113.886154
113.61 113.175514
112.95 112.53723
112.31 111.91304
111.67 111.29238
111.04 110.727036
110.41 110.18097
109.8 109.64294
109.19 109.11346
108.59 108.589165
107.99 108.05277
107.4 107.50019
106.82 106.92773
106.24 106.36049
105.68 105.801506
105.12 105.25056
104.56 104.70548
104.01 104.16432
103.47 103.6361
102.94 103.10887
102.42 102.59235
101.9 102.08086
101.38 101.572205
100.87999999999998 101.07404
100.38 100.5882
99.891 100.10704
99.40700000000001 99.63432
98.931 99.1743
98.461 98.724335
97.999 98.2751
97.54399999999998 97.83064
97.096 97.39759
96.655 96.98465
96.22200000000001 96.57706
95.796 96.17742
95.37700000000002 95.78389
94.96600000000001 95.39884
94.56299999999999 95.0179
94.167 94.64911
93.778 94.284195
93.39800000000001 93.93438
93.025 93.58364
92.66 93.24064
92.303 92.90669
91.95399999999998 92.6168
91.613 92.34077
91.281 92.06682
90.956 91.80197
90.641 91.54297
90.33300000000001 91.28998
90.035 91.045845
89.74600000000001 90.81334
89.46500000000002 90.570305
89.194 90.32697
88.93200000000002 90.09886
88.68 89.87393
88.43799999999999 89.65041
88.206 89.43493
87.984 89.22945
87.773 89.02758
87.573 88.84129
87.384 88.658104
87.20700000000002 88.53022
87.042 88.4486
86.89000000000001 88.37543
86.751 88.30005
86.626 88.230606
86.51499999999999 88.16161
86.419 88.09377
86.339 88.0328
86.275 87.975075
86.23 87.92961
86.20200000000001 87.89142
86.19300000000001 87.859825
86.20299999999997 87.83811
86.23100000000001 87.82358
86.27600000000001 87.82143
86.339 87.826
86.41799999999998 87.84132
86.51299999999999 87.8653
86.62299999999999 87.900375
86.74700000000001 87.94496
86.884 87.98231
87.03299999999999 88.019264
87.194 88.063065
87.365 88.1219
87.546 88.19041
87.735 88.27254
87.93299999999999 88.36552
88.137 88.47425
88.349 88.59399
88.566 88.72342
88.788 88.861824
89.015 88.97687
89.24600000000002 89.0712
89.48 89.17508
89.71799999999999 89.29577
89.95700000000001 89.43024
90.199 89.55925
90.44200000000001 89.68961
90.68700000000001 89.82737
90.93299999999998 89.98065
91.179 90.15145
91.425 90.34101
91.67100000000002 90.54701
91.917 90.77115
92.16199999999999 91.01116
92.406 91.26358
92.65 91.52337
92.89200000000001 91.796265
93.13299999999998 92.080345
93.37200000000001 92.37322
93.61000000000001 92.66299
93.846 92.95505
94.08 93.24864
94.31200000000001 93.5367
94.542 93.818245
94.77 94.09241
94.995 94.35889
95.21799999999999 94.61671
95.439 94.86498
95.65799999999999 95.09566
95.87400000000001 95.33057
96.08699999999999 95.55801
96.29899999999999 95.833885
96.507 96.1103
96.713 96.37314
96.917 96.62291
97.11799999999998 96.847725
97.316 97.05793
97.51299999999999 97.25956
97.706 97.451035
97.897 97.63409
98.086 97.81219
98.272 97.98538
98.45499999999998 98.15448
98.637 98.320366
98.816 98.48194
98.99199999999999 98.63944
99.166 98.795715
99.338 98.93319
99.508 99.069786
99.675 99.20695
99.84 99.34303
100.0 99.47567
100.16 99.60857
100.33 99.74135
100.49 99.87446
100.66000000000001 100.003365
100.82000000000001 100.131165
100.96 100.25934
101.08999999999999 100.38671
101.2 100.57862
101.33 100.79265
101.51000000000002 101.00122
101.82 101.2045
102.32 101.39848
103.09 101.58205
104.19 101.75972
105.66 101.93438
107.54 102.103874
171.15 191.72734
180.23 181.64711
184.55 185.95586
188.71 192.20967
196.54 199.8688
200.19 202.08733
203.68 206.93788
210.15 208.52254
213.14 210.33235
215.96 215.96848
218.63 219.70097
223.49 224.19708
225.7 225.01546
227.77 229.32146
229.69 229.97316
233.13 232.91455
236.05 237.6265
238.49 237.8341
239.53 239.13503
240.47 238.42079
241.31 240.71089
243.21 241.33266
244.31 245.2314
244.51 247.06425
244.68 242.71654
244.66 243.15405
244.58 241.23778
243.96 244.32051
242.84 241.69754
242.38 242.36
241.87 240.65877
241.32 241.5313
240.73 239.85931
240.11 240.90408
238.77 237.09464
238.05 236.69524
237.32 237.55087
236.56 235.05215
235.77 235.33014
232.5 233.03722
230.81 233.17032
229.96 232.2027
229.11 229.89853
228.26 227.91101
227.42 228.50037
226.59 227.78549
225.77 226.36351
224.97 224.46666
224.19 224.93799
223.44 222.77956
222.72 222.171
222.03 221.419
221.39 222.47614
220.79 220.72144
220.25 221.72266
219.36 219.06178
219.02 219.40746
218.76 219.61552
218.59 219.65921
218.49 219.55307
218.48 219.56876
218.55 219.9307
218.68 220.2014
218.87 220.50946
219.1 220.79492
219.37 221.07095
219.66 221.31769
219.96 221.59499
220.26 221.89738
220.55 222.15807
220.83 222.078
221.09 221.99615
221.31 221.95818
221.51 221.86388
221.67 221.7424
221.79 222.03485
221.87 222.63991
221.9 223.12848
221.89 223.53516
221.84 223.92242
221.74 224.08597
221.59 224.06616
221.39 223.87923
221.15 223.65648
220.87 223.25464
220.54 223.12492
220.16 222.89008
219.75 222.62329
219.29 222.31369
218.79 222.04422
218.25 221.48828
217.68 220.68716
217.07 219.6915
216.42 219.42117
215.74 219.3147
215.03 218.87871
214.29 217.8361
213.52 216.16805
212.72 214.41693
211.89 213.4992
211.03 212.76663
210.16 211.50116
209.26 210.20872
208.33 208.96489
207.39 208.03516
206.43 207.14305
205.44 205.96848
204.45 204.62021
203.43 202.9832
202.4 201.75232
201.36 200.81218
200.3 199.79788
199.23 198.6762
198.15 197.55458
197.06 196.35452
195.96 195.21306
194.85 194.203
193.73 193.11697
192.6 191.99818
191.47 191.17726
190.34 190.45409
189.19 189.55241
188.05 188.51125
186.9 187.57109
185.75 186.55151
184.59 185.28088
183.43 183.64992
182.27 182.2498
181.11 181.27257
179.95 180.24193
178.79 178.8345
177.63 177.8113
176.47 176.64832
175.32 175.33276
174.16 173.3205
173.01 172.63637
171.85 171.8097
170.7 170.83777
169.56 169.81906
168.42 168.87805
167.28 167.92888
166.14 166.37607
165.01 164.63986
163.89 163.1509
162.77 162.02455
161.65 160.95761
160.54 159.9414
159.43 158.79486
158.32 157.75269
157.23 156.62941
156.14 155.32135
155.05 154.5341
153.97 153.73473
152.9 152.89386
151.83 152.2996
150.77 151.21086
149.71 149.40488
148.66 148.17468
147.62 147.77309
146.59 147.5617
145.56 146.41962
144.54 145.26251
143.52 143.9347
142.52 142.65027
141.52 141.35326
140.53 140.45052
139.54 139.75456
138.56 138.83716
137.59 137.91833
136.63 136.9818
135.68 135.96957
134.73 134.94286
133.79 133.81317
132.86 132.42552
131.94 131.08957
131.02 129.77568
130.11 128.86752
129.21 127.954796
128.32 127.091675
127.44 126.34323
126.56 125.67683
125.69 125.013535
124.83 124.26877
123.98000000000002 123.50769
123.13 122.73377


==> data/CG-EGA/ffnn_child-002_P-EGA_BE.dat <==
trues preds
126.89 117.28067
129.17 117.32899
131.64 117.376564
134.27 117.42431
137.03 117.470856
139.87 117.51642
142.77 117.562454
145.7 117.610435
148.63 117.657555
151.54 117.704666
154.41 117.750275
174.71 174.72874
204.35 202.6079
204.71 205.90878
204.44 207.03531
204.17 204.54607
203.58 205.12105
200.22 203.73575
198.91 201.58145
120.39 111.99126
123.22999999999999 112.0349
126.56 112.083725
130.34 112.13393
134.54 112.18682
139.11 112.24245
143.99 112.30199
149.11 112.36143
154.42 112.40531
159.85 112.45104
165.34 112.49718
170.84 112.54526
176.3 112.59362
268.74 270.94153
269.59 274.6684
270.33 272.28445
271.52 272.2735
272.35 271.30835
272.63 273.8476
272.82 271.20572
272.94 275.34137
272.71 270.8078
265.34 264.5536
257.86 259.1984
109.85 102.27232
112.61 102.439896
115.79 102.60271
119.37 102.76102
123.32 102.914955
127.58 103.06448
132.11 103.21035
136.84 103.35257
141.71 103.49118
146.66 103.62667
151.65 103.75903
156.63 103.88877
161.56 104.015854
166.41 104.140434
242.04 239.06165
242.67 242.69444
243.66 238.48659
244.03 244.72206
244.63 243.82726
244.43 248.07123
244.22 244.12233
243.64 239.62029
243.26 241.93004
239.45 236.14511
234.98 237.40242
234.16 232.7645
233.34 235.78589
231.66 234.46634
219.77 218.63843


==> data/CG-EGA/ffnn_child-002_P-EGA_EP.dat <==
trues preds
159.97 159.12459
192.11 190.8344
181.68 112.64354
186.96 112.69239
197.12 194.37286
234.4 236.23631
237.65 235.52193
248.94 247.88622
257.71 259.9688
259.54 258.89017
175.76 176.18617
192.71 192.87549
207.0 207.08607
221.14 220.20789
231.47 229.45688
234.65 232.42653
237.32 234.7717


==> data/CG-EGA/ffnn_child-002_R-EGA_AP.dat <==
trues_roc preds_roc
-0.8900000000000006 -0.57505035
-0.8799999999999955 -0.74370575
-0.8900000000000006 -0.68523407
-0.8800000000000097 -0.6458206
-0.8699999999999903 -0.596756
-0.8700000000000045 -0.57673645
-0.8700000000000045 -0.44480896
-0.8599999999999994 -0.43795013
-0.8599999999999994 -0.5456238
-0.8599999999999994 -0.6632309
-0.8499999999999943 -0.7229233
-0.8399999999999892 -0.7660217
-0.8500000000000085 -0.80914307
-0.8400000000000034 -0.8424301
-0.8299999999999983 -0.88562775
-0.8340000000000032 -0.90818024
-0.8269999999999982 -0.9609375
-0.8239999999999839 -0.98275757
-0.8200000000000216 -0.9925003
-0.8149999999999977 -0.9264755
-0.8120000000000118 -0.8811493
-0.8079999999999927 -0.87306976
-0.8029999999999831 -0.86411285
-0.7999999999999972 -0.84002686
-0.7949999999999875 -0.82562256
-0.7920000000000158 -0.87142944
-0.7870000000000203 -0.9041214
-0.782999999999987 -0.8816223
-0.7779999999999916 -0.93722534
-0.7750000000000199 -0.91642
-0.7699999999999818 -0.89543915
-0.7650000000000006 -0.88669586
-0.7610000000000099 -0.8618698
-0.7560000000000002 -0.8433838
-0.7520000000000238 -0.82754517
-0.7469999999999715 -0.78699493
-0.7420000000000044 -0.7722473
-0.7379999999999995 -0.76542664
-0.7319999999999993 -0.75180817
-0.7270000000000039 -0.7444687
-0.722999999999999 -0.7422333
-0.7169999999999987 -0.7291794
-0.7120000000000033 -0.7198105
-0.7060000000000031 -0.71751404
-0.7009999999999934 -0.7132263
-0.695999999999998 -0.7032471
-0.688999999999993 -0.7003784
-0.6850000000000165 -0.6979828
-0.6779999999999973 -0.6893387
-0.6730000000000018 -0.6912842
-0.6659999999999826 -0.6971588
-0.6610000000000156 -0.68984985
-0.6540000000000106 -0.6775894
-0.6479999999999961 -0.65676117
-0.6419999999999817 -0.6521988
-0.6350000000000051 -0.64891815
-0.6290000000000049 -0.6440964
-0.6219999999999857 -0.6308212
-0.6160000000000139 -0.62436676
-0.6079999999999899 -0.61795044
-0.6020000000000181 -0.61452484
-0.5949999999999989 -0.6060028
-0.5879999999999797 -0.6013794
-0.5800000000000125 -0.5897293
-0.5739999999999981 -0.5810852
-0.5659999999999883 -0.5755844
-0.5590000000000117 -0.5636139
-0.5510000000000019 -0.55789185
-0.5439999999999969 -0.54981995
-0.5359999999999872 -0.54254913
-0.52800000000002 -0.53237915
-0.5209999999999724 -0.5234299
-0.5120000000000147 -0.51516724
-0.5050000000000097 -0.5052719
-0.4959999999999951 -0.49648285
-0.48699999999999477 -0.48394775
-0.47700000000000387 -0.4760666
-0.46699999999999875 -0.46743774
-0.45600000000000307 -0.4529724
-0.4449999999999932 -0.44420624
-0.4350000000000023 -0.43558502
-0.4230000000000018 -0.42243195
-0.41200000000000614 -0.41121674
-0.40100000000001046 -0.40279388
-0.38999999999998636 -0.3895645
-0.3779999999999859 -0.37545013
-0.3680000000000234 -0.36613464
-0.3569999999999993 -0.30387878
-0.34600000000000364 -0.28215027
-0.33499999999997954 -0.297287
-0.3240000000000123 -0.37072754
-0.31399999999999295 -0.36035156
-0.30400000000000205 -0.34770203
-0.29300000000000637 -0.33625793
-0.28300000000001546 -0.3229828
-0.2729999999999677 -0.31092834
-0.26300000000000523 -0.29840088
-0.2530000000000143 -0.28155518
-0.24399999999999977 -0.26649475
-0.23400000000000887 -0.2510376
-0.22399999999998954 -0.23786926
-0.2150000000000034 -0.22651672
-0.20499999999998408 -0.21282959
-0.19599999999999795 -0.1999054
-0.18700000000001182 -0.1860199
-0.17799999999999727 -0.16270447
-0.16899999999998272 -0.1494751
-0.160000000000025 -0.13522339
-0.14999999999997726 -0.11846924
-0.1419999999999959 -0.1015625
-0.13400000000001455 -0.08607483
-0.12399999999999523 -0.06965637
-0.11600000000001387 -0.050354004
-0.10699999999999932 -0.030212402
-0.09799999999998477 -0.009887695
-0.09000000000000341 0.010620117
-0.08099999999998886 0.030929565
-0.0730000000000075 0.052337646
-0.06400000000002137 0.073013306
-0.0549999999999784 0.09341431
-0.047000000000025466 0.113723755
-0.03799999999998249 0.13331604
-0.030000000000001137 0.15234375
-0.021000000000015007 0.14590454
-0.012000000000000455 0.16107178
-0.003999999999990678 0.1767273
0.0049999999999954525 0.19244385
0.014000000000010004 0.20698547
0.022999999999996135 0.21998596
0.03200000000001069 0.2314148
0.04099999999999682 0.24285889
0.05099999999998772 0.25257874
0.0589999999999975 0.26304626
0.06900000000001683 0.27879333
0.07900000000000773 0.27200317
0.08799999999999386 0.2556305
0.09799999999998477 0.26005554
0.10800000000000409 0.2967224
0.11899999999999977 0.31040955
0.12899999999999068 0.3112793
0.14000000000001478 0.31228638
0.15099999999998204 0.31381226
0.16200000000000614 0.31288147
0.1740000000000066 0.3117981
0.18600000000000705 0.31100464
0.19899999999998386 0.31062317
0.21100000000001273 0.30958557
0.22399999999998954 0.3101883
0.23900000000000432 0.30186462
0.25200000000000955 0.25444794
0.2680000000000007 0.25746918
0.28299999999998704 0.26055908
0.30000000000001137 0.25541687
0.3170000000000073 0.2563858
0.33499999999997954 0.2619934
0.3550000000000182 0.27169037
0.375 0.288414
0.39699999999999136 0.2951126
0.4199999999999875 0.30343628
0.4460000000000264 0.31197357
0.46999999999999886 0.28464508
0.49799999999999045 0.29427338
0.5229999999999961 0.30020142
0.5490000000000066 0.2707367
0.5739999999999839 0.260643
0.5980000000000132 0.2579956
0.6200000000000045 0.2645645
0.6410000000000053 0.27323914
0.6599999999999824 0.28403473
0.6760000000000019 0.29664612
0.6919999999999931 0.3101654
0.7050000000000125 0.32378387
0.7169999999999987 0.33724976
0.7259999999999991 0.34669495
0.7349999999999994 0.35308838
0.7409999999999854 0.36832428
0.7460000000000093 0.38555908
0.75 0.3899231
0.7519999999999953 0.3413391
0.7520000000000095 0.35012054
0.7530000000000001 0.38362885
0.751000000000019 0.44511414
0.7479999999999762 0.46514893
0.7450000000000045 0.48445892
0.7399999999999949 0.48319244
0.7350000000000136 0.50600433
0.728999999999985 0.52939606
0.7219999999999942 0.55423737
0.7150000000000034 0.5817566
0.7080000000000126 0.61032104
0.6979999999999933 0.6414337
0.6910000000000025 0.67292786
0.6799999999999926 0.70397186
0.6720000000000113 0.7308655
0.6609999999999872 0.7554321
0.6520000000000294 0.771904
0.6409999999999769 0.78824615
0.6310000000000002 0.8054352
0.6199999999999903 0.8169632
0.6090000000000089 0.8220749
0.5990000000000038 0.81809235
0.5870000000000033 0.8102875
0.5769999999999982 0.7843323
0.5660000000000025 0.5808716
0.5550000000000068 0.55498505
0.5439999999999685 0.5107498
0.5330000000000297 0.48230743
0.5229999999999961 0.45328522
0.5119999999999862 0.4250412
0.5010000000000048 0.39859772
0.49099999999999966 0.37464142
0.480000000000004 0.34803772
0.47100000000000364 0.32966614
0.46000000000000796 0.3170395
0.44999999999998863 0.30947876
0.4399999999999977 0.27938843
0.4310000000000116 0.27414703
0.42099999999997806 0.2717743
0.41200000000002035 0.37387848
0.4029999999999774 0.46238708
0.39400000000001967 0.4122696
0.3850000000000051 0.36106873
0.37599999999997635 0.3109436
0.36800000000003763 0.30460358
0.3599999999999852 0.29960632
0.3509999999999991 0.2797699
0.3439999999999941 0.25885773
0.3359999999999985 0.24266052
0.32800000000000296 0.43914032
0.32099999999999795 0.52137756
0.31399999999999295 0.5118027
0.30700000000001637 0.50035095
0.30000000000001137 0.48503113
0.29299999999997794 0.46611786
0.28600000000000136 0.4447708
0.2810000000000201 0.42084503
0.2739999999999725 0.37622833
0.2680000000000007 0.35533142
0.2620000000000289 0.32968903
0.25699999999996237 0.30812073
0.2510000000000048 0.28977203
0.24500000000000455 0.2708969
0.24099999999999966 0.27316284
0.23499999999999943 0.2657776
0.2300000000000182 0.25248718
0.22599999999998488 0.22857666
0.21999999999999886 0.23090363
0.21699999999999875 0.22032166
0.21099999999999852 0.23376465
0.20800000000001262 0.24024963
0.20299999999998875 0.23164368
0.20000000000000284 0.22254181
0.1950000000000074 0.21453857
0.19499999999999318 0.20768738
0.18000000000000682 0.20163727
0.18999999999999773 0.19447327
0.18000000000000682 0.18214417
0.1799999999999926 0.17825317
0.1700000000000017 0.17525482
0.1700000000000017 0.17235565
0.1699999999999875 0.16983795
0.17000000000001592 0.17063904
0.1599999999999966 0.16888428
0.15999999999998238 0.16654205
0.15000000000000568 0.16422272
0.1600000000000108 0.18491364
0.14999999999999147 0.18515015
0.15000000000000568 0.18387604
0.14000000000001478 0.18227386
0.14999999999997726 0.1806488
0.14000000000000057 0.17906189
0.14000000000000057 0.17882538
0.14000000000000057 0.17684174
0.12999999999999545 0.17507935
0.14000000000001478 0.17275238
0.13000000000000966 0.17071533
0.12999999999998124 0.16819
0.12999999999999545 0.1658783
0.12000000000000455 0.16352844
0.12999999999999545 0.16074371
0.12000000000000455 0.15795135
0.12000000000000455 0.15320587
0.12000000000000455 0.15096283
0.11999999999999034 0.14813232
0.12000000000000455 0.14654541
0.12000000000000455 0.1411972
0.10999999999999943 0.14087677
0.10999999999999943 0.13751984
0.10999999999999943 0.13622284
0.11999999999999034 0.1319809
0.10000000000000853 0.12915039
0.10999999999999943 0.12786102
0.10999999999999943 0.12754822
0.10999999999999943 0.12288666
0.09999999999999432 0.12006378
0.10000000000000853 0.11541748
0.10999999999999943 0.11545563
0.09999999999999432 0.113227844
0.10000000000000853 0.11240387
0.09999999999999432 0.1075058
0.09999999999999432 0.10772705
0.10000000000000853 0.104530334
0.0899999999999892 0.1034317
0.10000000000000853 0.1068573
0.09999999999999432 0.103767395
0.09000000000000341 0.103645325
0.09999999999999432 0.10208893
0.09000000000000341 0.10231018
0.09000000000000341 0.10093689
0.09000000000000341 0.09763336
0.09999999999999432 0.097335815
0.09000000000000341 0.09362793
0.09000000000000341 0.094192505
0.0899999999999892 0.09125519
0.0800000000000125 0.090927124
0.0899999999999892 0.08869171
0.09000000000000341 0.09062958
0.09000000000000341 0.0888443
0.0799999999999983 0.08679962
0.09000000000000341 0.084220886
0.0799999999999983 0.08719635
0.09000000000000341 0.09560394
0.0799999999999983 0.096961975
0.0899999999999892 0.094566345
0.0800000000000125 0.094688416
0.0799999999999983 0.091781616
0.0899999999999892 0.09047699
0.0800000000000125 0.09086609
0.0799999999999983 0.08942413
0.0799999999999983 0.08816528
0.0799999999999983 0.08695984
0.0799999999999983 0.086616516
0.0799999999999983 0.08610535
0.0799999999999983 0.08287811
0.0799999999999983 0.083602905
0.0800000000000125 0.08278656
0.0799999999999983 0.08327484
0.06999999999999318 0.08240509
0.0799999999999983 0.079338074
0.0799999999999983 0.080207825
0.07000000000000739 0.07761383
0.0799999999999983 0.08010864
0.0799999999999983 0.07884216
0.07000000000000739 0.0769043
0.0799999999999983 0.07804108
0.06999999999999318 0.07382202
0.0799999999999983 0.075302124
0.07000000000000739 0.07470703
0.06999999999999318 0.07512665
0.0799999999999983 0.073150635
0.07000000000000739 0.073287964
0.06999999999999318 0.0712204
0.07000000000000739 0.07170105
0.0799999999999983 0.0715332
0.06999999999999318 0.07256317
0.07000000000000739 0.06969452
0.06999999999999318 0.070625305
0.07000000000000739 0.07060242
0.06999999999999318 0.070259094
0.07000000000000739 0.07021332
0.06999999999999318 0.06951904
0.07000000000000739 0.0691452
0.06999999999999318 0.06856537
0.07000000000000739 0.071258545
0.06999999999999318 0.067611694
0.07000000000000739 0.0677948
0.06999999999999318 0.069885254
0.060000000000002274 0.06858826
0.06999999999999318 0.066734314
0.07000000000000739 0.06678009
0.06999999999999318 0.06702423
0.060000000000002274 0.0666275
0.07000000000000739 0.06588745
0.06999999999999318 0.06674194
0.060000000000002274 0.0660553
0.07000000000000739 0.066474915
0.05999999999998806 0.063690186
0.07000000000000739 0.06528473
0.060000000000002274 0.065841675
0.06999999999999318 0.0627594
0.060000000000002274 0.06502533
0.07000000000000739 0.06335449
0.05999999999998806 0.06342316
0.07000000000000739 0.061935425
0.060000000000002274 0.06374359
0.060000000000002274 0.0628891
0.05999999999998806 0.06300354
0.07000000000000739 0.061401367
0.060000000000002274 0.06199646
0.060000000000002274 0.060958862
0.05999999999998806 0.061203003
0.07000000000000739 0.06147766
0.060000000000002274 0.060577393
0.060000000000002274 0.06060791
0.05999999999998806 0.060943604
0.060000000000002274 0.060569763
0.060000000000002274 0.060684204
0.060000000000002274 0.061714172
0.060000000000002274 0.058914185
0.060000000000002274 0.059143066
0.05999999999998806 0.059547424
0.060000000000002274 0.061523438
0.060000000000002274 0.057678223
0.060000000000002274 0.06011963
0.04999999999999716 0.05883026
0.060000000000002274 0.058052063
0.060000000000002274 0.059921265
0.060000000000002274 0.056282043
0.05999999999998806 0.05819702
0.05000000000001137 0.05770874
0.060000000000002274 0.05807495
0.05999999999998806 0.05618286
0.05000000000001137 0.05832672
0.05999999999998806 0.056381226
0.060000000000002274 0.05770111
0.04999999999999716 0.056541443
0.060000000000002274 0.056381226
0.04999999999999716 0.05516815
0.060000000000002274 0.05657196
0.05000000000001137 0.055778503
0.05999999999998806 0.05569458
0.05000000000001137 0.054405212
0.05999999999998806 0.055015564
0.05000000000001137 0.056015015
0.05999999999998806 0.05471039
0.05000000000001137 0.05430603
0.04999999999999716 0.053649902
0.060000000000002274 0.054374695
0.04999999999999716 0.05419922
0.04999999999999716 0.052452087
0.04999999999999716 0.05379486
0.060000000000002274 0.05356598
0.04999999999999716 0.05290222
0.05000000000001137 0.052711487
0.04999999999999716 0.053474426
0.04999999999999716 0.051452637
0.04999999999999716 0.0515213
0.060000000000002274 0.051712036
0.04999999999999716 0.052391052
0.04999999999999716 0.052513123
0.05000000000001137 0.052261353
0.04999999999999716 0.0493927
0.04999999999999716 0.05152893
0.04999999999999716 0.05041504
0.04999999999999716 0.0520401
0.060000000000002274 0.050315857
0.060000000000002274 0.050437927
0.04999999999999716 0.050559998
0.04999999999999716 0.04975128
0.05000000000001137 0.049575806
0.05999999999998806 0.049240112
0.09000000000000341 0.04966736
0.1599999999999966 0.048820496
0.28000000000000114 0.04949951
0.4300000000000068 0.04953003
0.6200000000000045 0.049461365
0.8499999999999943 0.04877472
1.0699999999999932 0.04773712
1.3300000000000125 0.04976654
1.5799999999999983 0.048049927
1.8399999999999892 0.0472641
2.8100000000000023 48.963837
2.6699999999999875 4.118881
2.5900000000000034 2.9019775
2.5100000000000193 1.8244324
2.4099999999999966 4.8672943
2.329999999999984 2.2300262
2.1399999999999864 5.034317
2.039999999999992 0.5988159
1.960000000000008 2.3993988
1.8700000000000045 2.5644073
1.7700000000000102 1.6395569
1.6999999999999886 2.4248047
1.5999999999999943 0.18556213
1.5200000000000102 0.9941864
1.4399999999999977 1.7374268
1.289999999999992 4.4509735
1.1999999999999886 0.7950897
1.1400000000000148 -0.50209045
1.0600000000000023 1.1022949
0.9899999999999807 1.5318451
0.9300000000000068 0.54452515
0.8600000000000136 1.3336487
0.789999999999992 0.25198364
0.7400000000000091 -1.138916
0.6799999999999784 1.8146515
0.6200000000000045 2.2846527
0.5600000000000023 1.9635162
0.5099999999999909 0.809021
0.46000000000000796 1.013794
0.3100000000000023 0.6212158
0.2699999999999818 -1.5293427
0.2300000000000182 1.2815094
0.18999999999999773 0.96061707
0.15000000000000568 -0.6920624
0.10999999999998522 -1.6340637
0.06999999999999318 0.8089447
0.040000000000020464 0.1269226
0.009999999999990905 1.6269226
-0.020000000000010232 -1.7807312
-0.060000000000002274 1.2431335
-0.07999999999998408 -0.4714203
-0.11000000000001364 0.49075317
-0.12999999999999545 -0.62882996
-0.1599999999999966 -0.6178131
-0.18000000000000682 1.747818
-0.19999999999998863 -1.5742798
-0.21999999999999886 1.2899323
-0.2400000000000091 -2.0849457
-0.28999999999999204 -1.8819733
-0.30000000000001137 0.16633606
-0.3199999999999932 0.40107727
-0.3300000000000125 -2.1131897
-0.3400000000000034 -0.27090454
-0.3400000000000034 -1.198349
-0.339999999999975 -0.038146973
-0.35000000000002274 -0.77682495
-0.3499999999999943 -0.33831787
-0.3499999999999943 -0.86509705
-0.3400000000000034 -2.08313
-0.3299999999999841 -0.3407898
-0.3300000000000125 -1.9672546
-0.29999999999998295 -1.9605408
-0.28000000000000114 -0.919693
-0.2600000000000193 0.068099976
-0.22999999999998977 0.859375
-0.21000000000000796 -0.3592987
-0.1699999999999875 -0.15985107
-0.14000000000001478 -1.6661224
-0.09999999999999432 -0.16268921
-0.05000000000001137 -0.10787964
-0.009999999999990905 0.4623413
0.03999999999999204 0.38928223
0.0800000000000125 0.3168335
0.12000000000000455 0.23402405
0.1699999999999875 0.1590271
0.18999999999999773 0.106292725
0.21999999999999886 0.06544495
0.2400000000000091 0.045440674
0.2599999999999909 0.03010559
0.25 0.0021820068
0.2600000000000193 0.0016021729
0.2599999999999909 0.34887695
0.2400000000000091 0.41351318
0.22999999999998977 0.315094
0.21999999999999886 0.2696991
0.18999999999999773 0.215271
0.18000000000000682 0.16192627
0.15000000000000568 0.13978577
0.12000000000000455 0.10374451
0.09999999999999432 0.06428528
0.06999999999999318 -0.047302246
0.05000000000001137 -0.11444092
0.009999999999990905 -0.13056946
-0.009999999999990905 -0.12782288
-0.040000000000020464 -0.14605713
-0.060000000000002274 -0.116989136
-0.09999999999999432 -0.05265808
-0.12000000000000455 0.036102295
-0.13999999999998636 -0.036254883
-0.18000000000000682 -0.09477234
-0.18999999999999773 -0.13241577
-0.22999999999998977 -0.14804077
-0.2400000000000091 -0.10845947
-0.27000000000001023 -0.002105713
-0.29999999999998295 -0.1739502
-0.3100000000000023 -0.6576233
-0.3300000000000125 -0.078063965
-0.3599999999999852 -0.5003662
-0.37000000000000455 -0.8069458
-0.3900000000000148 -0.86154175
-0.4099999999999966 -1.203476
-0.4299999999999784 -0.011764526
-0.45000000000001705 -0.23873901
-0.44999999999998863 -0.30889893
-0.4800000000000182 -0.3886261
-0.4899999999999807 -0.43873596
-0.5 -0.52864075
-0.5100000000000193 -0.5492401
-0.5300000000000011 -0.5822754
-0.539999999999992 -0.7626953
-0.539999999999992 -0.35346985
-0.5600000000000023 -0.3694458
-0.5699999999999932 -0.47325134
-0.5800000000000125 -0.5363617
-0.5799999999999841 -0.59513855
-0.6000000000000227 -0.6325073
-0.5999999999999943 -0.69215393
-0.6099999999999852 -0.71725464
-0.6100000000000136 -0.7025757
-0.6200000000000045 -0.6813507
-0.6299999999999955 -0.6815491
-0.6299999999999955 -0.5858307
-0.6399999999999864 -0.57159424
-0.6400000000000148 -0.6203766
-0.6399999999999864 -0.5729065
-0.6500000000000057 -0.58140564
-0.6500000000000057 -0.5587311
-0.6500000000000057 -0.78208923
-0.6599999999999966 -0.8037567
-0.6599999999999966 -0.8616333
-0.6599999999999966 -0.7335968
-0.6599999999999966 -0.10536194
-0.6599999999999966 0.009231567
-0.660000000000025 -0.17738342
-0.6699999999999875 -0.45410156
-0.6599999999999966 -0.64212036
-0.6700000000000159 -0.8930054
-0.6599999999999966 -1.1529388
-0.6699999999999875 -0.6706543
-0.6599999999999966 -0.64152527
-0.6599999999999966 -0.61654663
-0.6700000000000159 -0.5462036
-0.6599999999999966 -0.5155945
-0.6599999999999966 -0.73420715
-0.6599999999999966 -1.065506
-0.6500000000000057 -1.0536346
-0.6599999999999966 -0.99201965
-0.6500000000000057 -0.8530121
-0.6500000000000057 -0.8110199
-0.6499999999999773 -0.777359
-0.6500000000000057 -0.596344
-0.6400000000000148 -0.17628479
-0.6399999999999864 -0.26135254
-0.6400000000000148 -0.35964966
-0.6399999999999864 -0.5093689
-0.6400000000000148 -1.1718597
-0.6299999999999955 -1.2657318
-0.6299999999999955 -0.8392334
-0.6200000000000045 -0.7539215
-0.6299999999999955 -0.21235657
-0.6200000000000045 -0.29252625
-0.6099999999999852 -0.2908783
-0.6200000000000045 -0.4760437
-0.6100000000000136 -0.47598267
-0.5999999999999943 -0.51698303
-0.6099999999999852 -0.47576904
-0.6000000000000227 -0.5634308
-0.5900000000000034 -0.53611755
-0.5999999999999943 -0.49552917
-0.5900000000000034 -0.64315796
-0.5799999999999841 -0.6995239
-0.5900000000000034 -0.67640686
-0.5699999999999932 -0.6574249
-0.5800000000000125 -0.6282654
-0.5699999999999932 -0.6095276
-0.5699999999999932 -0.636261
-0.5600000000000023 -0.60220337
-0.5600000000000023 -0.58395386
-0.5500000000000114 -0.94644165
-0.5600000000000023 -0.6553192
-0.539999999999992 -0.6080475
-0.5500000000000114 -0.58410645
-0.539999999999992 -0.58561707
-0.5300000000000011 -0.5737457
-0.539999999999992 -0.55610657
-0.5200000000000102 -0.5408325
-0.5300000000000011 -0.52389526
-0.5199999999999818 -0.51127625
-0.5100000000000193 -0.5049286
-0.5199999999999818 -0.5074158
-0.5 -0.45780945
-0.5100000000000193 -0.44744873
-0.5 -0.43347168
-0.4899999999999807 -0.4464264
-0.5 -0.43955994
-0.4800000000000182 -0.4336548
-0.4899999999999807 -0.4414673
-0.4800000000000182 -0.44369507
-0.47999999999998977 -0.43797302
-0.46999999999999886 -0.4275055
-0.46999999999999886 -0.4275818
-0.46000000000000796 -0.42836
-0.46000000000000796 -0.4336853
-0.45999999999997954 -0.4274292
-0.45000000000001705 -0.4434662
-0.44999999999998863 -0.440094
-0.4399999999999977 -0.4522705
-0.4399999999999977 -0.47462463
-0.4399999999999977 -0.47505188
-0.4300000000000068 -0.46162415
-0.4300000000000068 -0.46870422
-0.4300000000000068 -0.46032715
-0.4199999999999875 -0.46250916
-0.4199999999999875 -0.4573822
-0.410000000000025 -0.44880676
-0.4099999999999966 -0.45263672
-0.4099999999999966 -0.4529419
-0.4000000000000057 -0.453537
-0.39999999999997726 -0.45596313
-0.4000000000000057 -0.30610657
-0.3900000000000148 -0.33192444
-0.38999999999998636 -0.34414673
-0.37999999999999545 -0.33917236
-0.3800000000000239 -0.34161377
-0.37999999999999545 -0.33613586
-0.37000000000000455 -0.33665466
-0.36999999999999034 -0.3265686
-0.36999999999999034 -0.329422
-0.35999999999999943 -0.358963
-0.35999999999999943 -0.369812
-0.36000000000001364 -0.37121582
-0.3499999999999943 -0.36299133
-0.3499999999999943 -0.36231995
-0.3500000000000085 -0.35887146
-0.3399999999999892 -0.3600769
-0.3400000000000034 -0.35690308
-0.3400000000000034 -0.3633499
-0.3300000000000125 -0.35832977
-0.3299999999999841 -0.36375427
-0.3200000000000074 -0.36489868
-0.3299999999999983 -0.3588028
-0.3100000000000023 -0.35773468
-0.3199999999999932 -0.35786438
-0.3100000000000023 -0.31668854
-0.3100000000000023 -0.29813385
-0.3100000000000023 -0.2886505
-0.29999999999999716 -0.27583313
-0.29999999999999716 -0.27119446
-0.29000000000000625 -0.26372528
-0.28999999999999204 -0.2717514
-0.29000000000000625 -0.22054291
-0.28000000000000114 -0.21621704
-0.28000000000000114 -0.2095871
-0.269999999999996 -0.2126236
-0.269999999999996 -0.20783997
-0.2600000000000051 -0.20561218
-0.2599999999999909 -0.2083435
-0.25 -0.20801544
-0.25 -0.20513916
-0.2400000000000091 -0.20401001
-0.23000000000000398 -0.19932556
-0.22999999999998977 -0.20222473
-0.21999999999999886 -0.19457245
-0.21000000000000796 -0.19460297
-0.20999999999999375 -0.19452667
-0.20000000000000284 -0.1902771
-0.20000000000000284 -0.18948364
-0.18999999999999773 -0.1872406
-0.1799999999999926 -0.18533325
-0.1700000000000017 -0.18169403
-0.1700000000000017 -0.17877197
-0.1700000000000017 -0.1782608
-0.15000000000000568 -0.17243958
-0.14999999999999147 -0.1750946
-0.15000000000000568 -0.16746521
-0.14000000000000057 -0.16590881
-0.12999999999999545 -0.16327667
-0.13000000000000966 -0.16034698
-0.11999999999999034 -0.15985107
-0.12000000000000455 -0.15086365
-0.10999999999999943 -0.15176392
-0.10999999999999943 -0.14800262
-0.09999999999999432 -0.14527893
-0.10000000000000853 -0.14191437
-0.09000000000000341 -0.13426208
-0.0899999999999892 -0.13182068
-0.0799999999999983 -0.12549591
-0.0800000000000125 -0.11916351
-0.0799999999999983 -0.111457825
-0.06999999999999318 -0.108169556
-0.07000000000000739 -0.098854065
-0.05999999999998806 -0.089019775
-0.060000000000002274 -0.078056335
-0.04000000000000625 -0.06929779
-0.030000000000001137 -0.05734253
-0.01999999999999602 -0.051086426
-0.010000000000005116 -0.034370422
-0.01999999999999602 -0.029823303
-0.01999999999999602 -0.020088196
0.009999999999990905 -0.008453369
0.07000000000000739 0.0011825562
0.18999999999999773 0.002418518
0.4000000000000057 -0.00025177002
0.6700000000000017 0.011131287
1.029999999999987 0.018249512
1.440000000000012 0.023010254
1.8799999999999955 0.032051086
5.150000000000006 80.96616
4.849999999999994 5.3077393
4.680000000000007 5.5550995
4.509999999999991 6.0001373
4.319999999999993 3.5180664
4.150000000000006 7.050949
3.960000000000008 1.5720978
3.780000000000001 4.2071533
3.609999999999985 8.76944
3.069999999999993 5.6980133
2.9099999999999966 1.7041931
2.740000000000009 4.7673035
2.420000000000016 4.1180573
2.269999999999982 3.4152222
2.1100000000000136 4.929474
1.6899999999999977 0.8368225
1.5600000000000023 4.043274
1.4300000000000068 2.0188293
1.3099999999999454 -0.5812988
1.1800000000000068 2.6428528
1.0699999999999932 -0.39401245
0.6500000000000341 2.296173
0.4600000000000364 2.1065063
0.05000000000001137 -1.6343384
-0.03000000000002956 0.8001404
-0.08999999999997499 -0.9815674
-0.21999999999997044 1.2563477
-0.28000000000002956 -0.5852661
-0.339999999999975 0.25976562
-0.37999999999999545 1.265686
-0.4399999999999977 -0.68865967
-0.4900000000000091 -0.904541
-0.5199999999999818 -1.1149597
-0.5699999999999932 -2.0555115
-0.6100000000000136 0.62158203
-0.6399999999999864 -0.5777893
-0.6800000000000068 -1.1506042
-0.7100000000000364 -0.850647
-0.7299999999999613 1.2254028
-0.7799999999999727 -0.02017212
-0.8000000000000114 -0.6418152
-0.8100000000000023 -1.1385803
-0.8299999999999841 -0.7967224
-0.8400000000000318 -0.33221436
-0.8499999999999659 -2.3432922
-0.8600000000000136 -0.9268799
-0.8600000000000136 -0.36727905
-0.8500000000000227 -2.332306
-0.8499999999999659 -1.1208496
-0.8300000000000125 -0.42160034
-0.8200000000000216 -0.9898987
-0.799999999999983 -0.27304077
-0.7700000000000102 0.7692871
-0.7400000000000091 -1.9943848
-0.7099999999999795 -0.73373413
-0.6700000000000159 0.61953735
-0.6200000000000045 -0.73117065
-0.5600000000000023 -1.1528931
-0.5099999999999909 -0.7952118
-0.4300000000000068 -0.4098816
-0.3499999999999943 0.12890625
-0.2699999999999818 0.070877075
-0.19000000000002615 -0.03881836
-0.08999999999997499 -0.15878296
0.0 0.37686157
0.07999999999998408 0.069488525
0.15000000000000568 -0.022888184
0.21999999999999886 -0.06918335
0.28000000000000114 -0.11254883
0.3100000000000023 0.016296387
0.3400000000000034 -0.04296875
0.3599999999999852 -0.15028381
0.37000000000000455 -0.0605011
0.36000000000001364 0.05380249
0.3400000000000034 0.099853516
0.3199999999999932 0.12738037
0.29999999999998295 0.08583069
0.2600000000000193 0.16923523
0.21999999999999886 0.98098755
0.1799999999999784 0.99705505
0.14000000000001478 0.8553314
0.0800000000000125 0.49829102
0.03999999999999204 0.4459839
-0.010000000000019327 0.37908936
-0.05999999999997385 0.11419678
-0.11000000000001364 -0.15805054
-0.1699999999999875 -0.2564392
-0.21000000000000796 -0.21862793
-0.2599999999999909 -0.23323059
-0.3200000000000216 -0.39900208
-0.3599999999999852 -0.0037078857
-0.4000000000000057 -0.096206665
-0.46000000000000796 -0.17564392
-0.5 -0.29829407
-0.539999999999992 -0.53356934
-0.5800000000000125 -0.5740967
-0.6299999999999955 -0.7286377
-0.6599999999999966 -0.19796753
-0.6999999999999886 -0.45788574
-0.7400000000000091 -0.5462494
-0.7700000000000102 -0.6109314
-0.8099999999999739 -0.97572327
-0.8400000000000034 -1.4359741
-0.8700000000000045 -1.8956299
-0.9000000000000057 -0.7999573
-0.9199999999999875 -0.9837036
-0.950000000000017 -1.0375366
-0.9799999999999898 -1.0481567
-1.0 -1.0164185
-1.0200000000000102 -0.8299408
-1.049999999999983 -0.9847717
-1.0600000000000023 -1.2221832
-1.0900000000000034 -1.2380219
-1.0999999999999943 -1.3845062
-1.1100000000000136 -1.311203
-1.1399999999999864 -0.67097473
-1.1400000000000148 -0.80378723
-1.1599999999999966 -1.2129059
-1.1800000000000068 -1.2116547
-1.1800000000000068 -1.497757
-1.1999999999999886 -1.5728912
-1.1999999999999886 -1.5467834
-1.2199999999999989 -1.4641418
-1.2199999999999989 -1.1517487
-1.2300000000000182 -1.190567
-1.2399999999999807 -1.2468109
-1.240000000000009 -1.1801605
-1.240000000000009 -1.4272308
-1.259999999999991 -1.506958
-1.25 -1.5044098
-1.259999999999991 -1.418808
-1.2600000000000193 -1.4104156
-1.259999999999991 -0.89845276
-1.2700000000000102 -1.2674255
-1.259999999999991 -1.4293365
-1.2700000000000102 -1.2164459
-1.2699999999999818 -1.3665009
-1.2600000000000193 -1.5617828
-1.2699999999999818 -1.7523804
-1.2600000000000193 -1.8702087
-1.259999999999991 -1.0345764
-1.259999999999991 -1.1018219
-1.2600000000000193 -1.0961151
-1.25 -1.1719055
-1.259999999999991 -0.9783325
-1.240000000000009 -0.8578491
-1.25 -1.7617798
-1.2399999999999807 -1.7763672
-1.2300000000000182 -1.5512238
-1.2299999999999898 -1.3591766
-1.2299999999999898 -1.2541809
-1.2199999999999989 -1.1293335
-1.2199999999999989 -1.0611115
-1.210000000000008 -0.8995819
-1.200000000000017 -0.800354
-1.1999999999999886 -0.74331665
-1.1899999999999977 -0.72566223
-1.1899999999999977 -0.77046204
-1.1800000000000068 -0.8604889
-1.1699999999999875 -1.0200195
-1.170000000000016 -1.0144958
-1.1599999999999966 -1.1380005
-1.1500000000000057 -1.1202545
-1.1499999999999773 -1.1777954
-1.1400000000000148 -1.1782837
-1.1299999999999955 -1.233841
-1.1200000000000045 -1.3252716
-1.1200000000000045 -1.3644257
-1.1099999999999852 -1.3620148
-1.1000000000000227 -1.3355713
-1.0999999999999943 -1.2527466
-1.079999999999984 -1.2664642
-1.0800000000000125 -1.2489777
-1.079999999999984 -1.2291718
-1.0600000000000023 -0.81843567
-1.0600000000000023 -0.8768158
-1.0500000000000114 -1.3241272
-1.039999999999992 -0.5461426
-1.039999999999992 -0.45195007
-1.0200000000000102 -1.1689453
-1.0200000000000102 -1.1998596
-1.0199999999999818 -1.0541077
-1.0 -0.98568726
-1.0 -0.953537
-0.9800000000000182 -0.78756714
-0.9799999999999898 -0.94618225
-0.9799999999999898 -1.1044312
-0.960000000000008 -1.3999634
-0.960000000000008 -1.2740479
-0.9399999999999977 -1.1773682
-0.9499999999999886 -1.1824188
-0.9300000000000068 -0.67541504
-0.9200000000000159 -0.6560211
-0.9199999999999875 -0.69633484
-0.9099999999999966 -0.83122253
-0.9000000000000057 -0.9323425
-0.8899999999999864 -0.90826416
-0.8900000000000148 -0.9779968
-0.8799999999999955 -0.9495697
-0.8700000000000045 -0.89727783
-0.8599999999999852 -0.87586975
-0.8500000000000227 -0.8266907
-0.8499999999999943 -0.7926941
-0.8400000000000034 -0.81481934
-0.8299999999999841 -0.84265137
-0.8300000000000125 -0.8418579
-0.8100000000000023 -0.9218445
-0.8100000000000023 -1.116745
-0.799999999999983 -0.95259094
-0.7900000000000063 -0.90621185
-0.7900000000000063 -0.9006424
-0.7799999999999869 -0.88931274
-0.7700000000000102 -0.9063263
-0.7599999999999909 -0.9080887
-0.7600000000000051 -0.9962692
-0.75 -0.67814636
-0.7399999999999949 -0.63108826
-0.730000000000004 -0.6968231
-0.730000000000004 -0.68055725
-0.7199999999999989 -0.68325806
-0.7099999999999937 -0.6728897
-0.7000000000000028 -0.67440796
-0.6899999999999977 -0.667984
-0.6899999999999977 -0.6492996
-0.6800000000000068 -0.6281967
-0.6799999999999926 -0.6551666
-0.6700000000000017 -0.73934174
-0.6500000000000057 -0.71063995
-0.6599999999999966 -0.6382828
-0.6400000000000006 -0.6241913
-0.6400000000000006 -0.6206589
-0.6299999999999955 -0.56534576
-0.6300000000000097 -0.5460663
-0.6099999999999994 -0.53803253
-0.6099999999999994 -0.52948
-0.5999999999999943 -0.524292
-0.6000000000000085 -0.5363922
-0.5899999999999892 -0.5525818
-0.5800000000000125 -0.572464
-0.5799999999999983 -0.56723785
-0.5599999999999881 -0.55898285
-0.5600000000000023 -0.5509491
-0.5600000000000023 -0.54507446
-0.5499999999999972 -0.5411606
-0.5400000000000063 -0.52822113
-0.5300000000000011 -0.5272293
-0.519999999999996 -0.51652527
-0.519999999999996 -0.51148987
-0.5200000000000102 -0.50865173
-0.5000000000000142 -0.49816132
-0.4999999999999858 -0.48583984
-0.4889999999999901 -0.48116302
-0.48399999999999466 -0.4727173
-0.4760000000000133 -0.46002197
-0.46999999999999886 -0.44996643
-0.4620000000000033 -0.449234
-0.4550000000000125 -0.444458
-0.4479999999999791 -0.43305206
-0.4410000000000025 -0.41294098
-0.4329999999999927 -0.40759277
-0.42600000000000193 -0.39963531
-0.4189999999999827 -0.3935318
-0.4110000000000156 -0.3850479
-0.40300000000002 -0.3809433
-0.3959999999999866 -0.36878967
-0.3889999999999958 -0.36491394
-0.37999999999999545 -0.34981537
-0.37300000000000466 -0.35073853
-0.3650000000000091 -0.34300232
-0.3569999999999993 -0.33394623
-0.34900000000001796 -0.2898941
-0.34099999999997976 -0.2760315
-0.33199999999999363 -0.27394867
-0.32500000000000284 -0.2648468
-0.3149999999999977 -0.2590027
-0.3079999999999927 -0.25299072
-0.29800000000001603 -0.244133
-0.28899999999998727 -0.2325058
-0.2809999999999917 -0.24303436
-0.271000000000015 -0.24333191
-0.26199999999998624 -0.22811127
-0.25200000000000955 -0.22492981
-0.24200000000001864 -0.22351837
-0.2319999999999851 -0.21548462
-0.2220000000000084 -0.20548248
-0.21099999999999852 -0.20186615
-0.20000000000000284 -0.18628693
-0.18899999999999295 -0.18318939
-0.17699999999997829 -0.12788391
-0.16500000000002046 -0.08161926
-0.1519999999999868 -0.07317352
-0.13900000000001 -0.07537842
-0.125 -0.06944275
-0.11100000000001842 -0.068992615
-0.09599999999998943 -0.067840576
-0.0799999999999983 -0.06097412
-0.06399999999999295 -0.057724
-0.045000000000001705 -0.045463562
-0.027999999999991587 -0.03819275
-0.009000000000000341 -0.031593323
0.009999999999962483 -0.021713257
0.02800000000003422 -0.014533997
0.045000000000001705 -0.0021514893
0.06299999999998818 0.0045700073
0.07899999999997931 0.015319824
0.09500000000001307 0.023986816
0.10999999999999943 0.035072327
0.12400000000002365 0.04458618
0.13699999999998624 0.037345886
0.1489999999999867 0.036956787
0.16100000000001558 0.043800354
0.17099999999999227 0.05883789
0.1810000000000116 0.06850433
0.18899999999999295 0.08213043
0.1979999999999933 0.09297943
0.20400000000000773 0.10873413
0.2120000000000033 0.11973572
0.21699999999999875 0.12943268
0.2219999999999942 0.13840485
0.22700000000000387 0.11504364
0.23100000000002296 0.094329834
0.23399999999998045 0.103881836
0.23799999999998533 0.12068939
0.23900000000001853 0.13446808
0.24199999999999022 0.12901306
0.2430000000000092 0.13036346
0.24500000000000455 0.13775635
0.2459999999999667 0.15328217
0.24600000000002353 0.17079926
0.2459999999999951 0.18955994
0.24600000000002353 0.20600128
0.2459999999999809 0.22413635
0.24499999999999034 0.24001312
0.24400000000001398 0.25241852
0.24399999999999977 0.2597885
0.24200000000000443 0.2728958
0.24099999999997124 0.2840805
0.23900000000003274 0.2928772
0.23799999999999955 0.2897644
0.23599999999999 0.29206085
0.23399999999999466 0.29359436
0.23200000000001353 0.28805542
0.22999999999998977 0.28154755
0.22799999999999443 0.2741623
0.22500000000000853 0.2664795
0.22299999999998477 0.25782013
0.22100000000000364 0.24827576
0.2189999999999941 0.23067474
0.2160000000000224 0.23490906
0.21299999999997965 0.22743988
0.2120000000000033 0.2758789
0.20800000000001262 0.27641296
0.20599999999998886 0.26284027
0.20400000000000773 0.24977112
0.2009999999999792 0.22481537
0.19800000000002171 0.21020508
0.19699999999998852 0.20162964
0.19300000000001205 0.19147491
0.1910000000000025 0.18305206
0.18899999999999295 0.17810059
0.18600000000000705 0.17319489
0.1829999999999785 0.1690979
0.18200000000001637 0.16588593
0.17900000000000205 0.16157532
0.17599999999998772 0.15750122
0.1740000000000066 0.15627289
0.17199999999999704 0.13747406
0.1700000000000017 0.13659668
0.1670000000000016 0.13716125
0.16500000000000625 0.13608551
0.1599999999999966 0.13263702
0.1599999999999966 0.13289642
0.1700000000000017 0.13278198
0.1599999999999966 0.13311005
0.17000000000001592 0.12890625
0.1599999999999966 0.12779999
0.13999999999998636 0.12817383
0.12999999999999545 0.12737274
0.11000000000001364 0.19190979
0.12999999999999545 0.2140274
0.18000000000002103 0.20857239
0.30999999999997385 0.20327759
0.5 0.19398499
0.7700000000000102 0.18356323
1.0999999999999943 0.17767334
1.4699999999999989 0.17465973
1.8800000000000097 0.16949463
4.740000000000009 87.58691
4.469999999999999 5.4609375
4.320000000000022 4.3087463
4.159999999999997 6.2538147
3.829999999999984 6.9933167
3.6500000000000057 2.218521
3.490000000000009 4.8505554
3.1500000000000057 1.4364624
2.9899999999999807 1.8098145
2.8200000000000216 5.6361237
2.6699999999999875 3.7324982
2.3500000000000227 3.9891968
2.2099999999999795 0.81837463
2.0700000000000216 4.3059998
1.9199999999999875 0.6517029
1.6599999999999966 3.457672
1.4000000000000057 5.1999664
1.170000000000016 3.0624084
1.039999999999992 1.3009186
0.9399999999999977 -0.7142334
0.8400000000000034 2.2901
0.5400000000000205 -1.3617859
0.28000000000000114 0.5093384
0.19999999999998863 1.8328552
0.05000000000001137 -1.1107178
-0.020000000000010232 0.43751526
-0.07999999999998408 -1.916275
-0.2599999999999909 0.19818115
-0.4199999999999875 -0.23249817
-0.46000000000000796 0.6624603
-0.5099999999999909 -1.7012329
-0.5500000000000114 0.8725281
-0.5900000000000034 -1.6719818
-0.6199999999999761 1.0447693
-0.6799999999999784 0.9495239
-0.7199999999999989 -0.3993988
-0.7300000000000182 0.8556366
-0.7599999999999909 -2.4987183
-0.789999999999992 0.27798462
-0.8400000000000034 -2.7486725
-0.8499999999999943 -1.2960205
-0.8499999999999943 -0.96762085
-0.8499999999999943 -2.3041687
-0.8500000000000227 -1.9875183
-0.8400000000000034 0.58935547
-0.8299999999999841 -0.71487427
-0.8199999999999932 -1.4219818
-0.8000000000000114 -1.8968506
-0.7800000000000011 0.47132874
-0.75 -2.158432
-0.7199999999999989 -0.608551
-0.6899999999999977 -0.7519989
-0.6400000000000148 1.0571289
-0.5999999999999943 -1.7546997
-0.539999999999992 1.0012207
-0.4099999999999966 0.4233551
-0.3400000000000034 0.3456726
-0.2600000000000193 0.20806885
-0.1699999999999875 0.043685913
-0.09999999999999432 -0.10614014
-0.010000000000019327 0.015686035
0.0700000000000216 0.36193848
0.12999999999999545 0.27070618
0.18999999999999773 0.3080597
0.22999999999998977 0.28546143
0.27000000000001023 0.2760315
0.28999999999999204 0.24673462
0.30000000000001137 0.27729797
0.29999999999998295 0.30239868
0.29000000000002046 0.26068115
0.28000000000000114 -0.080062866
0.2599999999999909 -0.081848145
0.21999999999999886 -0.037979126
0.19999999999998863 -0.09429932
0.1599999999999966 -0.12147522
0.12000000000000455 0.29244995
0.0800000000000125 0.60505676
0.030000000000001137 0.48857117
-0.010000000000019327 0.40667725
-0.04999999999998295 0.38726807
-0.09999999999999432 0.1635437
-0.15000000000000568 -0.019805908
-0.20000000000001705 -0.18693542
-0.23999999999998067 -0.2227478
-0.28000000000000114 -0.4018402
-0.3300000000000125 -0.12971497
-0.37999999999999545 -0.23484802
-0.4099999999999966 -0.26678467
-0.46000000000000796 -0.30960083
-0.5 -0.2694702
-0.539999999999992 -0.5559387
-0.5699999999999932 -0.80111694
-0.6100000000000136 -0.9956665
-0.6500000000000057 -0.2703247
-0.6799999999999784 -0.10647583
-0.710000000000008 -0.43598938
-0.7400000000000091 -1.0426025
-0.7699999999999818 -1.6680603
-0.8000000000000114 -1.7511139
-0.8300000000000125 -0.9177246
-0.8599999999999852 -0.73257446
-0.8700000000000045 -1.2654724
-0.9000000000000057 -1.2924347
-0.9299999999999784 -1.2438354
-0.9400000000000261 -0.9297333
-0.9599999999999795 -0.8921051
-0.9900000000000091 -1.1745758
-0.9900000000000091 -1.3482666
-1.0199999999999818 -1.6370087
-1.0300000000000011 -1.2308807
-1.039999999999992 -0.9401398
-1.0600000000000023 -1.0142975
-1.0700000000000216 -1.1216888
-1.079999999999984 -1.1216125
-1.0900000000000034 -1.200058
-1.0999999999999943 -1.1414642
-1.1100000000000136 -1.0100555
-1.1200000000000045 -1.086029
-1.1299999999999955 -1.1187897
-1.1299999999999955 -0.82092285
-1.1299999999999955 -0.72317505
-1.1500000000000057 -0.90167236
-1.1399999999999864 -1.0411682
-1.1500000000000057 -0.940155
-1.1500000000000057 -1.019577
-1.1599999999999966 -1.2706299
-1.1599999999999966 -1.6309662
-1.1599999999999966 -1.400116
-1.1599999999999966 -0.9772339
-1.160000000000025 -1.0306396
-1.1599999999999966 -1.4074249
-1.1599999999999966 -1.0232086
-1.1599999999999966 -1.1629791
-1.1500000000000057 -1.3155518
-1.1599999999999966 -2.012268
-1.1500000000000057 -0.6841278
-1.1599999999999966 -0.8266754
-1.1500000000000057 -0.9719238
-1.1399999999999864 -1.0187073
-1.1400000000000148 -0.9410095
-1.1399999999999864 -0.949173
-1.1400000000000148 -1.5528107
-1.1299999999999955 -1.736206
-1.1200000000000045 -1.4889679
-1.1199999999999761 -1.1263428
-1.1200000000000045 -1.0669403
-1.1100000000000136 -1.0162048
-1.1099999999999852 -1.1465454
-1.1100000000000136 -1.0421753
-1.0900000000000034 -1.1232758
-1.0900000000000034 -1.3080597
-1.089999999999975 -0.7872467
-1.0800000000000125 -0.79937744
-1.0699999999999932 -0.8408661
-1.0699999999999932 -0.59425354
-1.0600000000000023 -1.0887451
-1.0600000000000023 -1.8059845
-1.0500000000000114 -1.2301941
-1.039999999999992 -0.40159607
-1.0300000000000011 -0.21138
-1.0300000000000011 -1.1420898
-1.0200000000000102 -1.1571045
-1.0199999999999818 -1.3278198
-1.0 -1.2844238
-1.0 -1.2970123
-0.9900000000000091 -0.9027405
-0.9900000000000091 -0.69595337
-0.9799999999999898 -0.9174042
-0.9699999999999989 -0.91882324
-0.960000000000008 -0.9365387
-0.9499999999999886 -1.0122223
-0.950000000000017 -1.0267181
-0.9399999999999977 -1.1296844
-0.9299999999999784 -1.3876495
-0.9200000000000159 -1.3359528
-0.9199999999999875 -1.3138885
-0.9099999999999966 -0.90815735
-0.9000000000000057 -0.91272736
-0.8900000000000148 -0.86312103
-0.8799999999999955 -0.7484436
-0.8799999999999955 -0.6664047
-0.8700000000000045 -0.66329193
-0.8599999999999994 -0.74476624
-0.8499999999999801 -0.7610779
-0.8500000000000227 -0.77391815


==> data/CG-EGA/ffnn_child-002_R-EGA_BE.dat <==
trues_roc preds_roc
2.0700000000000074 0.04735565
2.279999999999987 0.048316956
2.469999999999999 0.047576904
2.630000000000024 0.04774475
2.759999999999991 0.046546936
2.8400000000000034 0.045562744
2.9000000000000057 0.046035767
2.9299999999999784 0.047981262
2.930000000000007 0.04711914
2.9099999999999966 0.04711151
2.8700000000000045 0.04560852
2.230000000000018 -0.3384552
0.4099999999999966 -4.481491
0.36000000000001364 3.300888
-0.25 1.9422455
-0.27000000000001023 -2.4892426
-0.29999999999998295 2.456955
-0.3400000000000034 3.648117
-0.3100000000000023 2.2368774
2.3599999999999994 0.03580475
2.839999999999989 0.043640137
3.3300000000000125 0.048828125
3.780000000000001 0.050201416
4.199999999999989 0.052894592
4.570000000000022 0.055625916
4.8799999999999955 0.059539795
5.1200000000000045 0.059440613
5.309999999999974 0.043884277
5.430000000000007 0.04573059
5.490000000000009 0.04613495
5.5 0.048080444
5.460000000000008 0.048362732
0.9600000000000364 3.4848938
0.8499999999999659 3.7268677
0.7400000000000091 -2.3839417
0.5399999999999636 -2.307129
0.37000000000000455 -3.0716553
0.2799999999999727 2.5392456
0.18999999999999773 -2.6418762
0.12000000000000455 4.1356506
-0.160000000000025 -2.717804
-0.7600000000000477 -2.955017
-0.8499999999999659 1.2117615
2.309999999999988 0.1684494
2.760000000000005 0.16757202
3.180000000000007 0.16281128
3.5799999999999983 0.15830994
3.9499999999999886 0.1539383
4.260000000000005 0.1495285
4.530000000000015 0.1458664
4.72999999999999 0.14221954
4.8700000000000045 0.13861084
4.949999999999989 0.13549042
4.990000000000009 0.13236237
4.97999999999999 0.12973785
4.930000000000007 0.12708282
4.849999999999994 0.12458038
0.7299999999999898 -1.6492462
0.6299999999999955 3.6327972
0.44999999999998863 -2.8460693
0.37000000000000455 6.2354736
0.12000000000000455 -3.2369995
-0.15000000000000568 6.8334503
-0.21000000000000796 -3.9488983
-0.3200000000000216 -4.700226
-0.37999999999999545 2.3097534
-0.660000000000025 -4.758972
-0.7900000000000205 2.072281
-0.8199999999999932 -4.637924
-0.8199999999999932 3.0213928
-0.8400000000000034 1.4291229
-0.47999999999998977 -3.0842285


==> data/CG-EGA/ffnn_child-002_R-EGA_EP.dat <==
trues_roc preds_roc
2.75 -7.5895233
1.3600000000000136 -1.4728241
5.3799999999999955 0.04991913
5.280000000000001 0.048851013
5.009999999999991 0.7143097
3.420000000000016 -0.11723328
3.25 -0.714386
2.569999999999993 0.19477844
1.9699999999999704 -0.38015747
1.830000000000041 -1.0786438
4.609999999999985 -15.541168
4.0 0.66581726
3.319999999999993 0.14819336
2.509999999999991 0.50691223
1.7800000000000011 -0.5162811
1.5200000000000102 -0.48802185
1.2699999999999818 -2.8547974


==> data/CG-EGA/gp_dp_child-002_P-EGA_AP.dat <==
trues preds
112.39 117.20017266098246
111.51 116.94139797733395
110.62 114.93719328236827
109.74 114.14193877230652
108.87 112.78604754590027
108.0 111.79458828672314
107.13 111.0812174995138
106.27 110.58950628968589
105.41 109.9865811071068
104.55 109.16991226151492
103.7 108.58659906845861
102.86 107.68156435803186
102.01 106.98300430957761
101.17 106.21117259460311
100.34 106.18841905993132
99.506 104.76313399524693
98.679 105.0912699629034
97.855 103.80787760264678
97.035 103.03305126649084
96.22 102.10389616018058
95.40799999999999 100.76386250115252
94.60000000000001 100.30920606045638
93.79700000000003 100.60052742744743
92.99700000000001 99.7209275118897
92.20200000000001 98.07302402646826
91.41 96.16510223967533
90.62299999999999 96.43808996344798
89.84 95.57889530790128
89.06200000000001 94.87491996090084
88.28699999999999 93.92220634160107
87.51700000000001 93.69151666404092
86.75200000000001 93.52188749839486
85.991 91.37346390660785
85.23500000000001 89.93824271370862
84.48299999999999 89.8075352792699
83.736 89.05954134618486
82.994 87.84360484392414
82.256 87.47360724404365
81.524 86.68393118020218
80.797 85.5413956973932
80.074 85.20197864138478
79.35699999999999 85.34070173904058
78.64499999999998 83.60276022269002
77.939 82.57922921384686
77.238 82.55010054303695
76.542 81.42011305652073
75.85300000000001 80.62772741068513
75.168 79.7822127777433
74.49 78.89523615840629
73.81700000000001 78.48118007290181
73.15100000000001 77.93858172088363
72.49 77.03477855331926
71.836 76.50594155615288
71.18800000000002 75.84987218487318
70.546 75.06365809832228
69.91100000000002 74.56722451690459
69.282 73.86788884333357
68.66 73.08003766771711
68.044 72.47648727775383
67.436 71.87795560684418
66.834 71.01609903689464
66.23899999999999 70.6143651631213
65.65100000000002 69.90038836565128
65.071 69.34524330891836
64.497 68.77089533050663
63.93100000000001 68.22376498921413
63.372000000000014 67.66575562129984
62.820999999999984 67.08824602717432
62.277 66.53030922921873
61.741000000000014 65.95364668726151
61.212999999999994 65.28306804454294
60.69200000000002 64.80151160199875
60.18000000000001 64.30299304199578
59.675 63.801169361740975
59.179 63.48201123645943
58.69200000000001 62.65149544806576
58.215 62.17088509105986
57.748000000000005 61.45516155977232
57.292 61.099683591830555
56.84700000000001 60.85450488065101
56.41199999999999 60.48300954275109
55.989000000000004 59.83669463319937
55.577 59.44618258386038
55.176 59.04242007775393
54.786 58.586298411494894
54.40799999999999 57.99262948533328
54.03999999999999 57.610166048388535
53.68299999999999 57.17266505300783
53.33699999999999 56.859838744895455
53.00200000000001 56.54207110090691
52.678 55.949189070970874
52.364000000000004 55.70943318479931
52.06 55.4423282550609
51.766999999999996 55.09564952005154
51.48399999999998 54.61740226762369
51.21100000000001 54.32139635648227
50.94800000000001 53.8909554981814
50.69499999999999 53.60667743129639
50.45099999999999 53.39780445763016
50.216999999999985 53.068929056917
49.992999999999995 52.643264156755436
49.77799999999999 52.46595640187712
49.57300000000001 52.27948299617253
49.37700000000001 51.853377937375456
49.19 51.686371678617974
49.012 51.53762283210051
48.84300000000002 51.502776503403055
48.68299999999999 51.45878498470512
48.533000000000015 51.392902166514205
48.39100000000002 51.330770406789895
48.257000000000005 51.096342512207826
48.13300000000001 50.93510970007432
48.016999999999996 50.79948529319503
47.91 50.64761896762238
47.81200000000001 50.520328026486055
47.72200000000001 50.49761240288103
47.64100000000002 50.3633505829265
47.56800000000001 50.242409410964484
47.50399999999999 50.20495164161781
47.44900000000001 50.20455673467231
47.40199999999999 50.209948022876205
47.364000000000004 50.108366285830414
47.334 49.91642894762779
47.31299999999999 49.836263320870415
47.30099999999999 49.76682578265425
47.297 49.69015198815251
47.30199999999999 49.66910238867726
47.316 49.671831316465756
47.339 49.640884549830304
47.37100000000001 49.718114484814464
47.412000000000006 49.86735273718651
47.462999999999994 49.95181431965989
47.52199999999999 50.03711425705683
47.59100000000001 50.076121288164416
47.670000000000016 50.06821731392341
47.75800000000001 50.03368776563977
47.855999999999995 50.070636560331224
47.964 50.130055541638114
48.083 50.33186670567744
48.21199999999999 50.37746714031488
48.352000000000004 50.34320099960985
48.502999999999986 50.4720578536423
48.66499999999999 50.57825771613619
48.839 50.73288034351759
49.025000000000006 50.930440524773104
49.22399999999999 51.06208302452333
49.435 51.21963023053195
49.65899999999999 51.352380476786095
49.897999999999996 51.52506806199213
50.150000000000006 51.765137067557816
50.418000000000006 51.937628035564614
50.70099999999999 52.13171024812121
51.001000000000005 52.25573968531637
51.31800000000001 52.469674213824874
51.65299999999999 52.73742405912705
52.00800000000001 52.93780352288019
52.38300000000001 53.18926562169949
52.78 53.507916946636996
53.19999999999999 53.828660107602744
53.646 54.131857543687744
54.116000000000014 54.41668569271802
54.614000000000004 54.74200568580325
55.137 54.95181177347611
55.68600000000002 55.254830507199316
56.25999999999999 55.65229700722759
56.858000000000004 55.98797066131817
57.477999999999994 56.35306739166951
58.119 56.738253047630664
58.778999999999996 57.23107323978891
59.455 57.67906210878486
60.14699999999999 58.12678567464884
60.85199999999999 58.58941594630164
61.56899999999999 59.040337979666376
62.295 59.561105689898426
63.03 60.106367182853944
63.771 60.744737252264784
64.51700000000001 61.295359035551954
65.267 61.84872223497905
66.01899999999999 62.58769965268431
66.771 63.2312562905385
67.524 64.02472982602758
68.275 64.80179013683636
69.02300000000001 65.66295826783077
69.768 66.51552486095567
70.50800000000001 67.38682160245612
71.243 68.39160822768983
71.972 69.41113066157018
72.694 70.53780943185839
73.40899999999999 71.72178200798709
74.117 73.11007114932056
74.815 74.31366285117284
75.506 75.601219091679
76.186 76.64553618091567
76.858 77.59318755777046
77.51899999999999 78.47455901659382
78.171 79.3438721916126
78.812 80.12328246821305
79.443 80.88548940890047
80.063 81.65401073509989
80.672 82.31694713860904
81.271 83.0585264076937
81.858 83.7824601194218
82.435 84.51764888351923
83.001 85.08734918815139
83.55600000000001 85.71867597604003
84.1 86.25557313546733
84.633 86.78119193836953
85.15600000000002 87.35016721243362
85.66799999999998 87.91349239951154
86.169 88.44618146769523
86.66 89.18050173385424
87.13999999999999 89.9321675767621
87.61100000000002 90.60799630754471
88.071 91.32975823549494
88.521 91.97751274347178
88.961 92.60979611677749
89.39200000000001 93.20451568125272
89.81299999999999 93.68271428114488
90.22500000000001 94.1460563144924
90.62799999999999 94.6497004878902
91.022 94.90026736518578
91.40700000000002 95.34836602760451
91.78299999999999 95.62307266516183
92.15100000000001 96.06886529402507
92.51100000000001 96.44798257756338
92.86200000000001 96.96629257280516
93.206 97.41773484264202
93.542 97.90204002336549
93.87 98.3371613187845
94.191 98.73960565338261
94.505 99.23271887578636
94.812 99.5847215696884
95.11200000000001 99.99926202482243
95.405 100.3631679016647
95.691 100.64669101797303
95.97200000000001 100.90081280113242
96.24600000000001 101.15441382747171
96.514 101.49671426169802
96.77600000000001 101.83930345188286
97.03299999999999 102.11318113794789
97.28399999999999 102.45838113693087
97.529 102.73111743971218
97.77 103.10923680733708
98.005 103.35860751614071
98.23500000000001 103.51657661285411
98.46100000000001 103.67413448599622
98.681 103.93992384596619
98.898 104.1432379236289
99.109 104.35456171767473
99.317 104.5974497269802
99.52 104.77855906983031
99.72000000000001 104.9550471093929
99.91499999999999 105.12883385536124
100.11 105.3705662461491
100.29 105.67366979659228
100.48000000000002 105.8626205975909
100.66 106.1234743640963
100.84 106.34338862003331
101.01 106.5097070716868
101.18 106.70369731273878
101.35000000000001 106.92710620709373
101.52 107.11605791870133
101.68 107.2894010494369
101.84 107.39336421474302
101.99 107.48274355017897
102.15 107.74138663689534
102.3 107.90108841803092
102.45 108.02807120166277
102.59 108.15870017506035
102.74 108.33808082901739
102.88 108.46094405489684
103.02 108.51161819821859
103.16 108.67893720469307
103.29 108.7695480922833
103.43 108.83287522139375
103.56 108.99741205733154
103.69 109.02847181381306
103.82 109.20167747976387
103.94 109.208584114191
104.07 109.36913201830207
104.19 109.40833575952813
104.31 109.58621532107969
104.43 109.58579527017667
104.55 109.9657408547723
104.67 109.12332420642043
104.79 109.9128622572534
104.9 110.05129371845294
105.01 110.31289163831451
105.12 109.74232251981836
105.24 109.70901456274206
105.34 110.21758594828525
105.45 110.90073686710478
105.56 110.44691320617532
105.67 110.20948784708179
105.77 109.53615018931143
105.87 110.55287318825263
105.98 110.73870805265615
106.08 110.86597044898927
106.18 110.15911998429506
106.28 110.96035175942434
106.38 110.92763709195911
106.48 110.92247202503745
106.57 111.06939119798692
106.67 110.4484723359639
106.77 111.20891968280527
106.86 111.13201184321781
106.96 111.06764461284027
107.05 111.2158911934746
107.14 110.62150253314393
107.23 111.40472560378149
107.33 111.40546191475032
107.42 111.3798958435207
107.51 111.55283135595309
107.6 111.8351226413493
107.68 112.04326608715421
107.77 112.126193237784
107.86 111.20612392746966
107.95 110.77505939495273
108.03 111.09347489075432
108.12 112.66486160596749
108.2 111.8317114258621
108.29 111.96867238368355
108.37 112.41116059848152
108.46 112.75625857209363
108.54 111.94384747380926
108.62 111.37813855407285
108.71 112.52347239395732
108.79 112.52576465687531
108.87 112.38766792809471
108.95 112.30804110308185
109.03 112.42975133076742
109.11 112.61835825608983
109.19 111.96201722599933
109.27 112.6352910668073
109.35 113.46762166168395
109.43 112.89873663082587
109.51 113.25667476682693
109.58 112.73920773530506
109.66 112.37141452457823
109.74 112.43072203991525
109.81 113.83788171207448
109.89 113.66032957948634
109.97 113.24767614770072
110.04 113.25225704968473
110.12 112.26541352793016
110.19 112.92013952799246
110.27 113.77483601688321
110.34 114.36591229067427
110.41 113.5587187958732
110.49 113.72783989747299
110.56 113.16430850392602
110.63 113.90374923575168
110.7 113.64099316996804
110.78 114.45164341070414
110.85 113.8660696494967
110.92 113.48988060560528
110.99 114.37879560477745
111.06 114.2773743207466
111.13 113.83788726864749
111.2 113.83729232507321
111.27 114.1780950863236
111.34 114.4819993593814
111.41 114.87243809540746
111.48 114.77145332757627
111.55 114.78667926684791
111.62 114.62749967348934
111.69 114.55789240891399
111.75 113.87566869443478
111.82 114.19619223138726
111.89 115.05696889344956
111.96 114.72984409199601
112.02 115.37792322277399
112.09 115.84361970062255
112.16 114.90574049591075
112.22 115.1291183738096
112.29 114.71916370821378
112.35 115.46527719663554
112.42 115.1593142225652
112.48 114.83146364718931
112.55 115.9095161407801
112.61 115.6219335297428
112.68 115.15271247488386
112.74 114.98920895710565
112.81 116.27327013176516
112.87 116.26459949911806
112.93 115.70982953893987
112.99 115.48954981288567
113.06 115.57843338678819
113.12 115.77289054722868
113.18 115.94434416437912
113.24 116.08941528432675
113.31 116.37240249797215
113.37 116.4296309815579
113.43 116.35313601950494
113.49 116.45099583757074
113.55 116.24283014688989
113.61 116.3059462191448
113.67 115.59110464050761
113.73 116.31470490210285
113.79 116.8838600307278
113.85 117.22422724213904
113.91 116.28109482727534
113.97 116.57525859508122
114.03 117.28828726278877
114.08 116.66677407045873
114.14 117.00943754031704
114.2 116.37508888731368
114.26 117.16716144163097
114.32 116.69573857148245
114.37 117.44046622457525
114.43 116.92400392924202
114.49 117.55651822554562
114.54 117.04294012611996
114.6 117.83936847617039
114.66 117.41028780747683
114.71 116.85389268906877
114.77 116.82502400640793
114.82 118.05352519326433
114.88 117.82795375130807
114.93 117.38499324638715
114.99 117.33516929590542
115.04 118.44452330336378
115.1 118.17439634125596
115.15 117.70590081872922
115.21 117.43066729167924
115.26 117.41591739646954
115.31 117.78777086386341
115.37 118.04798432360141
115.42 118.12296081734328
115.47 118.39141603149362
115.52 118.38181648479141
115.58 118.4465034504159
115.63 118.55082067535147
115.68 118.39642229936354
115.73 117.51914267117903
115.78 117.88807719085416
115.83 118.69423669847683
115.89 119.07546367712922
115.94 118.93161176965532
115.99 117.88766881061287
116.04 118.42657059203097
116.09 119.21065264567252
116.14 118.49824389824207
116.19 118.9659493095361
116.24 119.45612890297464
116.3 118.51291206165195
116.36 118.85509736888872
116.41 118.3827935867858
116.46 119.1237697539833
116.51 118.80787647773704
116.57 119.67186926196356
116.66 119.24245164937217
116.82 119.74104004750697
117.1 119.00925770426184
117.53 119.44903276896524
118.15 118.84980905383236
119.0 118.73345818728562
120.07 119.78239232410672
121.4 119.68299173710234
122.98 119.3238611307967
124.82 119.3978032470992
126.89 120.33005276989903
142.77 120.82163589049767
154.41 146.89030820024814
157.22 154.57739796712815
159.97 159.54653007018317
162.64 162.87701122746296
165.23 166.40855486096498
167.74 169.64859818352403
170.15 172.17982440480023
172.48 174.87168048499362
174.71 177.66531458492258
176.85 179.34948640784663
178.89 180.5187930506282
180.85 181.78875498805337
182.72 183.86284161234394
184.49 185.3379765705734
186.19 186.36211579186423
187.79 188.30047236005265
190.75 206.48111089878458
194.6 197.11402162630085
195.74 196.65785879680018
196.8 197.70882782871396
197.79 199.11412759137104
198.72 200.71444485490255
199.58 200.28083375797857
200.37 199.57529271179638
201.11 199.63819215203887
201.79 199.04786306077258
202.41 198.95737618325515
202.97 199.20636241065662
203.48 199.54416341452475
203.94 201.36240586669015
205.02 209.54074907655874
205.29 208.14680877037546
205.52 208.4780687957722
205.71 208.08977681106964
205.86 208.04580246385484
205.97 207.14775756919585
206.04 207.63990194083738
206.08 207.82083867683056
206.09 206.34508193993838
206.07 207.1185565142658
206.01 205.43193491165812
205.93 204.7838826113226
205.82 204.6938794483538
205.69 205.11927214148082
205.53 206.2331862741719
205.35 205.9133838930535
205.15 207.42762957101652
204.93 206.29037041667664
204.69 205.35521154471982
204.44 205.64636424463146
204.17 205.47874406818244
203.88 204.54087202290125
203.58 205.10694727225822
203.28 205.42775241503057
202.96 205.47790818491177
202.63 206.01268050338211
202.29 203.73507299098443
201.95 203.83898340601456
201.61 203.98998384468058
201.26 203.79804841132324
200.91 203.0002076649673
200.56 202.70054485511295
200.22 202.5639524802046
199.88 202.2842363597702
199.55 201.55122407652033
199.22 200.67635758065492
198.91 199.71706450965536
198.61 199.75387344456757
198.33 200.21174580997445
198.07 200.222235198174
197.84 199.2298140362739
197.63 199.05510770766926
197.46 199.47623600976016
197.32 199.5584134272309
197.22 199.19396866501677
197.17 199.41027882362246
197.16 199.80884131121957
197.2 200.2445402486427
197.28 200.15741815484762
197.4 200.9137156150832
197.57 201.01731602351515
197.76 200.28299048883287
197.98 200.16917133819203
198.22 201.3504032879947
198.48 200.99501064782896
198.73 200.15563853689645
198.99 198.9520129195065
199.25 199.05084081710447
199.49 199.6368149953708
199.72 198.9341010090301
199.94 198.27990055113088
200.13 197.5882947861112
200.31 197.93258767919437
200.46 197.7507624954931
200.58 197.9306158670018
200.68 196.89627560462515
200.75 197.14880855170176
200.8 197.54141291095732
200.81 198.00432799879115
200.8 198.6544512794222
200.76 199.9253334894093
200.7 200.2593411193701
200.6 201.38804806668693
200.48 201.88599025767996
200.34 202.97275194541956
200.16 204.67405031576257
199.97 205.82066822577914
199.74 206.91725063598622
199.5 206.93972937117553
199.23 206.68677759973042
198.93 207.75613902772417
198.62 206.74295848346307
198.29 205.79487571955292
197.93 204.95743137707368
197.56 204.9267547453728
197.17 202.76694556821008
196.76 201.78517385029454
196.33 201.51692830850246
195.88 200.17403040333653
195.43 199.29102665008253
194.95 199.30600709661297
194.46 197.94734546325105
193.96 197.49795917189178
193.45 196.39102114008253
192.92 194.93038837284269
192.38 194.67546293081935
191.84 194.48864689455692
191.28 195.0919433732921
190.71 194.18974835043718
190.13 194.37483272438956
189.55 194.26952185782753
188.95 194.81684829597128
188.35 193.3749677454363
187.74 192.544014920495
187.13 192.37017707821386
186.51 190.57457646245223
185.88 190.18061117952703
185.25 188.28266449129552
184.61 187.84698032803814
183.97 186.93968368354683
183.33 185.58013462458888
182.68 185.7688015664751
182.03 185.79484808614058
181.38 184.68153769647972
180.72 184.50344152149958
180.06 184.24415349134367
179.4 183.3806604734716
178.74 182.20381893183435
178.08 181.0427830342809
177.42 181.92462937567515
176.75 180.92055451213616
176.09 179.92482038062798
175.42 179.33178034145408
174.76 178.93607204148262
174.09 177.588670636094
173.43 176.49064147267714
172.77 176.77756674484277
172.1 175.8351499664078
171.44 174.81634156145265
170.78 173.57700694346576
170.12 173.64621236002532
169.47 172.26525772782549
168.81 171.7840371327316
168.16 171.0983048512342
167.51 170.85875390782942
166.86 170.04824347344396
166.21 168.52178369533357
165.57 167.8915987367412
164.93 167.06130105777652
164.29 166.73432537318558
163.65 166.95460871379981
163.01 166.23144288701235
162.38 165.56702596342663
161.75 165.04161034711683
161.13 164.1831077172095
160.5 163.44591874478712
159.88 162.9298277734858
159.27 162.94785848126335
158.65 162.68789674915033
158.04 161.99789903592082
157.44 160.3845001127883
156.83 159.77621695356765
156.23 158.78945944719177
155.64 159.01270552838204
155.04 157.9277393199149
154.45 157.85098777055856
153.87 157.3543934294923
153.28 155.7416194907377
152.71 155.0672847997871
152.13 154.74124332565032
151.56 154.11566340482528
150.99 154.45174332524348
150.43 153.07160439424644
149.87 152.39799537036103
149.32 151.87957961903922
148.76 150.7603935854828
148.22 149.85163354593845
147.67 149.81703932118907
147.13 149.51131739831825
146.6 148.8226344371675
146.06 147.69379596260802
145.54 146.67543820687519
145.01 146.82659090307556
144.49 146.5857091418483
143.98 146.64125627426884
143.46 144.951543433011
142.96 144.15885927004635
142.45 144.40438424492763
141.95 142.98737326127355
141.46 142.489090470009
140.96 142.8874203969059
140.48 141.63289054017793
139.99 141.02404294742902
139.51 141.45519416434348
139.03 140.25154208818816
138.56 139.5054931020085
138.09 139.85150295757148
137.63 138.61206971505945
137.17 138.95179571838622
136.71 137.6618870032678
136.26 137.19882232003704
135.81 136.47848503050764
135.37 136.69304905927115
134.93 136.02586070661764
134.49 136.07881544219563
134.06 134.4758008248474
133.63 134.78818121797482
133.2 133.9683156842864
132.78 133.71826251588342
132.36 134.0782955310192
131.95 132.87147025676168
131.54 133.0853641377306
131.13 131.79369903448134
130.73 131.36344962242168
130.33 131.7735136679495
129.93 130.5991415677158
129.54 130.95183333242406
129.15 129.90729453778224
128.77 129.4310191347147
128.39 129.8098784139306
128.01 128.62022600735378
127.64 129.0882002062528
127.27 128.11069710720068
126.9 127.95902155420447
126.54 127.20503009964858
126.18 127.35539980223317
125.82 127.12614121169196
125.47 127.09218351654121
125.12 126.51776344205912
124.77 125.49937852602038
124.43 125.0977108665269
124.09 124.9958200799515
123.75 125.10512892867827
123.42 124.75255454889805
123.09 124.04708980802965
122.77 124.11637704001637
122.44 123.65938754483776
122.13 122.82733212112073
121.81 122.8612260271849
121.5 122.73500775552377
121.19 123.07440611617278
120.88 122.67679276651235
120.58 121.61164762524282
120.28 121.2338019978206
119.99 121.0070890610775
119.70000000000002 120.40320587141633
119.41 120.41408799225017
119.13 120.58304574175344
118.85 120.84896608074231
118.58 120.34242815933486
118.31 119.60218255140269
118.05 119.40198918638615
117.79 119.03972236849822
117.54 118.48645120561923
117.29 118.72771143637112
117.05 118.45960467881758
116.82 117.84955716828371
116.59 117.81820788461361
116.37 117.63944637970364
116.16 116.98258142424555
115.95 117.30600814051476
115.75 117.11320198844818
115.55 116.50506107006336
115.36 116.56247529000049
115.18 116.4564871347971
115.01 116.51176409976131
114.84 115.37596238434853
114.67 115.89029461666118
114.52 115.11596251816245
114.37 115.25584742276001
114.22 114.82169146575438
114.08 114.50488936460164
113.95 114.71872264826126
113.82 114.57293984095432
113.7 115.01425717059675
113.58 114.43287515613132
113.47 113.77316367424231
113.36 113.75369821842615
113.26 113.45758647222333
113.16 114.01041582250359
113.07 113.52476112859823
112.98 113.72592439436487
112.9 113.28216216330108
112.82 113.42683219717101
112.74 113.04973866770352
112.67 113.31745220944248
112.6 113.73765624344232
112.54 113.51501552207776
112.48 113.4646538570071
112.44 113.66453982645726
112.41 113.12676717226968
112.39 112.8150460367971
112.38 112.25371302981823
112.36 112.43206796641289
112.34 113.07459202016983
112.35 113.89110883123365
112.42 113.60928479973538
112.61 112.32176933220984
113.01 113.07086660742485
113.68 113.18471515772629
114.71 112.53830057366152
116.15 112.55552416597787
118.03 113.08198795824032
186.96 209.85279495562753
201.97 205.3342426270565
206.65 207.8563194026291
211.16 212.36840676070085
215.48 216.24380170698555
219.63 219.28376080751585
223.59 223.71457566576757
227.37 227.7194159796447
230.98 231.25404239614227
234.4 235.28366305580641
237.65 237.94183348062887
240.72 240.84802055732018
243.63 243.96613302465215
246.37 247.08988821976317
248.94 251.5798799116747
251.36 255.75536258304115
253.63 259.15698270491305
255.74 260.3937765473641
257.71 261.5103666624372
259.54 262.5751144344003
261.23 263.70425296390295
262.79 263.73420084826444
264.22 264.63670828432697
265.53 265.6016547270093
266.71 266.1465999227313
267.78 266.10932880963685
268.74 265.65127808334654
269.59 265.7748889005956
270.33 266.6637841451286
270.98 267.95019350152955
271.98 273.08425578642397
272.35 274.6187781705724
272.63 275.8616908591999
272.82 275.33485070668047
272.94 275.7406085800173
272.99 275.5172774405169
272.96 274.77047989893015
272.87 275.0578346068462
272.71 273.96087412666736
272.49 273.4909935121659
272.21 272.9131833055816
271.87 271.71819769464355
271.49 271.28725125324127
271.05 270.13081210040923
270.56 270.3859891213867
270.04 270.71421366899403
269.47 269.8337529677982
268.86 269.41008341628316
268.22 268.8347546562735
267.54 268.3988441416469
266.83 267.96432596669894
266.1 266.9657448813311
265.34 266.2003078805873
264.56 264.383168361707
263.76 263.44959518516134
262.95 262.95305379879346
262.12 261.91745326291266
260.43 263.6620479856426
259.57 262.3157102830185
258.71 262.5791219500833
257.86 262.0582531808409
257.01 260.76323279021983
256.16 258.55304800080233
255.33 257.4600573389541
254.51 257.23010265290895
253.71 256.2206803776507
252.94 255.8521909041653
252.2 255.09611842009355
251.49 254.13074514340067
250.82 253.12698536914456
250.2 251.88376461593185
249.64 252.12467426223543
249.13 252.51345180593432
248.7 250.86763656056496
248.35 251.4866047866996
248.08 251.37026839697688
247.89 250.9841234609395
247.8 251.65374745096204
247.8 251.9482659102485
247.88 252.2848020596919
248.03 253.3630176823729
248.25 253.45528918619078
248.53 253.04723734022116
248.84 252.2498610090791
249.18 252.24404654788435
249.54 251.28149244218594
249.91 250.32011605121028
250.27 249.21600064699277
250.61 248.02579203489006
250.93 247.282226579
251.23 247.6263019573376
251.49 247.29484009267802
251.71 245.60203502782568
251.89 245.23132682774147
252.03 244.63689798911355
252.11 244.31892679614742
252.15 245.06653734427783
252.14 245.61698016502925
252.08 245.66741307131286
251.97 245.58086701201833
251.8 246.4506514364641
251.33 249.84694798970435
249.79 258.4408998919324
248.17 262.3634303365493
247.54 261.04964632802756
246.88 260.1059433887767
246.18 259.50063325629657
245.44 257.1166738747527
244.67 254.78448517696916
243.86 253.477498622719
243.02 252.59562305821078
242.15 251.0781709495646
241.25 248.44309668997178
240.33 246.15765272777486
239.38 245.21157016289771
238.4 243.74198410255707
237.4 241.67194606427182
236.38 239.868462446151
235.33 238.9328468666347
234.27 236.82488715019898
233.18 236.3197280022551
232.08 236.28999373932123
230.97 236.54144063654613
229.83 236.72454441743383
228.69 235.3470575885635
227.53 235.28993570197724
226.35 235.09937516734945
225.17 232.75711063721164
223.97 231.27333349821902
222.77 230.35095179867037
221.55 227.33043793472063
220.33 224.93705724423995
219.1 223.39604376069036
217.86 222.1005753132949
216.62 220.00266024550265
215.38 219.28913191365186
214.12 218.6216189010295
212.87 217.2546935378452
211.61 216.6207460545469
210.35 215.42510125564357
209.09 214.45873361255383
207.82 213.77489930958808
206.56 212.94426698183182
205.29 212.2139382120717
204.02 210.55845737297494
202.76 208.15650054875627
201.49 206.28507974147053
200.23 205.30498838512983
198.97 203.43421654468852
197.71 202.7387868446099
196.45 201.04774862130753
195.2 200.2377539632687
193.94 199.96785444897762
192.7 197.78506230085372
191.45 196.71496204377863
190.21 195.13736618343145
188.98 192.5105417064769
187.75 191.33135636888824
186.52 189.66429349447128
185.3 189.15940665577315
184.08 187.15452257683634
182.87 186.10446738747027
181.67 185.12150027229276
180.47 183.90585143883501
179.28 183.2777855973719
178.09 183.04117311473496
176.91 181.0205323601756
175.74 180.43465793075774
174.57 179.13931468280188
173.41 177.93654910769575
172.26 177.06374712958987
171.11 175.44827218529076
169.97 175.01889805892304
168.84 173.58813451058117
167.72 172.25692767222012
166.6 171.8099624577785
165.49 170.1434976490237
164.39 169.05979263396156
163.29 167.97116860223463
162.21 166.435320408613
161.13 164.7322464437237
160.05 164.01938569974132
158.99 162.01632590505417
157.93 162.06589326823254
156.88 160.40452398560925
155.84 159.2420764769182
154.8 158.79583744524376
153.78 157.4782556026892
152.76 155.30336581201078
151.74 154.1943666075361
150.74 153.00036638699243
149.74 152.22269546641854
148.76 151.88811145815586
147.78 150.6555548092673
146.8 149.36659680706737
145.84 147.5947016747225
144.88 146.5230813511247
143.94 145.8889295011591
142.99 144.71189677810057
142.06 143.7588890321078
141.14 143.26638233102076
140.22 141.84386312953922
139.31 140.60302941691143
138.41 139.97096817643956
137.52 139.51841906141584
136.63 138.0130000926167
135.75 136.80650352031677
134.88 136.07871430884987
134.02 134.62846463944368
133.17 134.68578651619907
132.32 133.722728667201
131.48 131.67638183063895
130.65 131.56902848677092
129.82 130.6518318039136
129.01 129.97885754416046
128.2 129.48170430290915
127.4 128.09661218882758
126.60999999999999 127.94989168659345
125.82 126.72318926835206
125.04 124.90494567327951
124.27 124.57596920891005
123.51 123.82406272829347
122.75 124.36213159985789
122.0 123.3536030036633
121.26 121.30129483769045
120.53 121.11734637407613
119.8 120.18420617815144
119.08 120.59368770573585
118.37 118.76887536094173
117.67 118.18738829890582
116.98 118.20601716758776
116.29 116.91049396285982
115.61 115.91083382910814
114.93 115.49439462885839
114.26 115.1833823234772
113.61 114.18661248113793
112.95 113.32501015227992
112.31 112.89160304105418
111.67 112.75178846706063
111.04 112.48260917941082
110.41 111.02591948368641
109.8 110.13883559833108
109.19 109.65790495320853
108.59 108.85512862732591
107.99 109.29691856301686
107.4 108.63486969660686
106.82 107.81038407222756
106.24 107.35691207361009
105.68 106.10597542407368
105.12 105.39305886347901
104.56 105.28325186519331
104.01 105.399166392087
103.47 104.43434216613537
102.94 103.67700919484516
102.42 103.46540142089185
101.9 103.34363088859271
101.38 102.19483496920644
100.87999999999998 101.45960815466333
100.37999999999998 101.33893380041756
99.891 101.34560592516254
99.40700000000001 101.43510663176373
98.931 100.30717110961214
98.46100000000001 99.25885396611078
97.999 97.94110068748222
97.544 97.70810525512444
97.096 99.01755592650333
96.655 98.12519031406867
96.22200000000001 98.13720803860694
95.79599999999999 97.12932190490707
95.377 96.54725713814653
94.96600000000001 95.51666811078317
94.56299999999999 95.93639980820039
94.167 95.63409238086743
93.77799999999999 95.30524716962876
93.398 94.20407142483782
93.025 93.82775938369376
92.66 93.60827981344657
92.303 93.0792737589398
91.954 94.0444863689034
91.61299999999999 93.6807644071946
91.281 92.44988663317243
90.956 91.48014049147443
90.641 91.59315920755041
90.333 92.06209710948346
90.035 92.1840483976605
89.74600000000001 91.23220903729458
89.465 89.39556971033986
89.194 89.9916603638541
88.93199999999999 89.90315840943985
88.68 90.07076963776208
88.43799999999999 89.9060178981105
88.20599999999999 89.67305160523935
87.984 89.15243200834168
87.773 88.70503434756492
87.573 88.4629645111151
87.38400000000001 88.31505323899924
87.20700000000002 88.24349407483328
87.042 88.06993916247177
86.89 87.86636167723043
86.751 87.52723793022535
86.62600000000002 87.24404254022214
86.515 87.02983055473968
86.419 87.05524544629863
86.339 86.85196543284444
86.275 86.88014610397886
86.23 86.69686259861729
86.20200000000001 86.52608320377193
86.193 86.42837196363693
86.203 86.34856621325599
86.23100000000001 86.25217888704088
86.27600000000001 86.11650948864558
86.339 85.99435746694515
86.41799999999999 86.05731522332859
86.51299999999999 85.78820687955003
86.623 85.72473282647199
86.74700000000001 85.84380879253285
86.884 85.92778539210944
87.03299999999999 86.04317387507594
87.194 85.9478081034394
87.36499999999998 85.87597573800257
87.54600000000002 86.04708839714222
87.735 86.03990913754377
87.93299999999999 86.25301317209993
88.137 86.45648290814268
88.34899999999998 86.37617483612705
88.566 86.61239304366957
88.78800000000001 86.7061465542725
89.01500000000001 86.92233679125374
89.24600000000001 87.26949259243715
89.48 87.7194740596689
89.71799999999999 87.95862610059903
89.95700000000001 88.23187975935474
90.199 88.47812769270415
90.44200000000001 88.9857555201135
90.68700000000001 89.48066868191522
90.93299999999998 90.19107446131807
91.17900000000002 90.8365526884933
91.425 91.06200212743322
91.671 91.42297578768336
91.917 91.94715924786354
92.162 92.31240091370985
92.40599999999999 92.70428807549274
92.65 92.94018284960092
92.89200000000002 93.07047331805674
93.133 93.40862308515528
93.37200000000001 93.91627077870697
93.61 94.13653478281877
93.846 94.44816157734506
94.08 94.76350610948369
94.312 95.03366996054619
94.542 95.29156971159605
94.77 95.46620895480257
94.995 95.72604393572398
95.21799999999999 95.88125922086535
95.43899999999998 96.21162946980827
95.65799999999999 96.4927839435494
95.87399999999998 96.77087931012785
96.08699999999999 97.15165457098618
96.29899999999999 97.57118341632041
96.50699999999999 97.91599226229684
96.713 98.31541642291116
96.917 98.52122064439331
97.11799999999998 98.81169629725373
97.316 99.00596412536666
97.51299999999999 99.28053471051231
97.706 99.53714765960324
97.89700000000002 99.70346527498319
98.086 99.83910296931973
98.272 100.03579613934531
98.455 100.29462855838926
98.63699999999999 100.54476754239448
98.81599999999999 100.7553058525878
98.992 101.11609826448783
99.166 101.34230919552182
99.338 101.58650054641832
99.50799999999998 101.79632700199762
99.675 102.07757201628645
99.84 102.32654285625493
100.0 102.52593715262006
100.16 102.704001028858
100.33 102.88443189369994
100.49 103.08488009913738
100.66 103.20480508725528
100.82 103.38715616621292
100.96 103.65278979346742
101.09 103.95574511907309
101.2 104.14921820857309
101.33 104.25521262653604
101.51 104.50872526805496
101.82 104.59183093520798
102.32 104.72394741621211
103.09 104.92080938340409
104.19 105.05462559965325
105.66 105.16004259861838
107.54 105.40798430179494
166.41 159.3918665954857
171.15 169.70717788071454
175.76 177.51256602794177
180.23 181.7893780304183
184.55 186.33852085451645
188.71 190.75004360716315
192.71 194.94310601186731
196.54 199.81497692003435
200.19 203.66898266545454
203.68 207.75908857376226
207.0 210.9950902606782
210.15 215.07947620670024
213.14 217.67175236567633
215.96 219.56060867699136
218.63 220.46327348114866
227.77 221.19802370340608
229.69 225.66661838923343
231.47 228.3539763213547
233.13 231.1087877048625
234.65 233.49084439686712
236.05 236.61612815132318
237.32 239.51464336613822
238.49 241.78526367379996
239.53 243.3674069294383
242.04 251.4525763335161
242.67 251.38096532039117
244.51 241.35702710244152
244.63 242.7957536659357
244.68 243.50983897454245
244.66 242.9469574770327
244.58 243.76826141513345
244.43 245.0379721731574
244.22 245.42489625595232
243.96 245.94059854589995
243.64 244.91690797606697
243.26 246.49291599456765
242.84 245.92852870293683
242.38 244.3513210965146
241.87 243.6888556822585
241.32 243.82943151604792
240.73 242.7174981808439
240.11 241.14678926532815
239.45 240.61607145182137
238.77 239.74862619594674
238.05 239.19046382714387
237.32 237.9175721540714
236.56 238.62799851509507
235.77 237.60737082727053
234.98 237.28603708761375
234.16 237.1330881502028
233.34 236.55241066366605
232.5 236.93664461711836
231.66 235.0981042174199
230.81 234.47346145723617
229.96 234.69100590911495
229.11 233.87234905549974
228.26 232.97765667921794
227.42 231.89669793068225
226.59 231.41239257341212
225.77 230.7109954577098
224.97 230.84795787436397
224.19 229.81783511595415
223.44 228.66788382893233
222.72 228.18825527563644
222.03 226.8848888658775
221.39 224.60467111148932
220.79 223.93984671827124
220.25 225.22673739654934
219.77 223.94126814168493
219.36 222.94914060703672
219.02 222.1903001504945
218.76 222.59389503021748
218.59 222.6758339564149
218.49 223.76600942421388
218.48 223.38787082229774
218.55 224.53694629863372
218.68 224.67709884792913
218.87 223.33291367620785
219.1 223.83785680540657
219.37 222.92072387446817
219.66 222.94471946117304
219.96 221.7879219837166
220.26 221.42328643034216
220.55 220.4540362267242
220.83 219.703147319095
221.09 218.89935879560545
221.31 217.6317107341231
221.51 217.18335505697232
221.67 217.00902713052585
221.79 216.30944880754367
221.87 216.16264914737383
221.9 216.14652700163407
221.89 216.3930570007538
221.84 216.87917834458176
221.74 216.55427193521757
221.59 217.56889954861398
221.39 218.4031526991722
221.15 220.0548326564837
220.87 221.69175052757578
218.79 230.36289094137243
218.25 231.61294981033424
217.68 232.40235234768735
217.07 231.6369356405146
216.42 230.0276902278398
215.74 227.48693704840395
215.03 225.95153152223838
214.29 224.4675863294336
213.52 223.12146330751705
212.72 221.56158208072014
211.89 219.68252520406526
211.03 218.65259989912818
210.16 217.65076833004596
209.26 215.0676828171828
208.33 213.8036959054705
207.39 212.33483877830776
206.43 210.72987384099673
205.44 209.50715764133906
204.45 207.94099351008268
203.43 207.23416956455134
202.4 207.8416417428687
201.36 208.11336184322204
200.3 207.44126950824344
199.23 206.34892887251942
198.15 206.12754626893167
197.06 206.22899678536842
195.96 204.9399770104303
194.85 202.21205124486582
193.73 200.93829840518623
192.6 198.6255834702026
191.47 196.60398445767908
190.34 194.46105289718074
189.19 193.7762618787109
188.05 192.93675332510574
186.9 191.20226212467597
185.75 190.38799028061595
184.59 189.881065852166
183.43 189.6465901227379
182.27 188.87366063149838
181.11 187.78197186170036
179.95 186.26725949664703
178.79 184.52162916994325
177.63 184.55743568932587
176.47 183.46335242681658
175.32 181.00678448791152
174.16 179.93134367656012
173.01 178.99363384511423
171.85 176.87741468243502
170.7 176.5693231320526
169.56 174.9150661328098
168.42 173.93095142734063
167.28 173.19844448095608
166.14 171.73393448944947
165.01 170.2604985974462
163.89 168.92199867336714
162.77 167.62420191037253
161.65 166.2846604726533
160.54 164.7963605248113
159.43 163.1296919812403
158.32 161.8371497478514
157.23 161.29891891797968
156.14 161.2634722749735
155.05 159.32317111064998
153.97 158.8494273863206
152.9 157.92458735851443
151.83 156.99153128706104
150.77 155.37461723680903
149.71 154.29721616313168
148.66 153.67509814061583
147.62 153.36758265260974
146.59 152.57804361683242
145.56 151.3829915314406
144.54 150.2866830937344
143.52 148.91835242863172
142.52 148.41152009248148
141.52 146.60728246226873
140.53 145.62218810881683
139.54 143.7110389659186
138.56 142.83048654410024
137.59 142.73774552844594
136.63 141.94911302246885
135.68 140.436871399689
134.73 138.60332777150992
133.79 137.85040579000594
132.86 137.74315463876349
131.94 136.7500785747999
131.02 134.92411806129152
130.11 133.59460578257153
129.21 132.11452837343452
128.32 130.59779596178967
127.44 131.0165754967476
126.56 130.42414259215772
125.69 128.8443859217998
124.83 127.87404871126155
123.98 127.49863375931875
123.13 126.08093834617654


==> data/CG-EGA/gp_dp_child-002_P-EGA_BE.dat <==
trues preds
129.17 119.96980906493889
131.64 119.48460721315091
134.27 119.13075743260757
137.03 119.39568881310176
139.87 119.59878083226604
145.7 120.47651552333876
148.63 119.94317942103169
151.54 119.52501810592801
204.35 203.785128644986
204.71 209.99847328449457
120.39 112.95159879092391
123.23 113.1729777427839
126.56 112.72955892279991
130.34 112.95780220293825
134.54 112.56772111322591
139.11 113.04087398242937
143.99 112.94178785285675
149.11 113.25083067367335
154.42 113.00630295497857
159.85 113.37196879734398
165.34 113.03663397341265
170.84 112.40382584775774
176.3 112.84884665190283
271.52 270.658987614504
261.28 264.3191085268959
251.59 248.712233002454
251.01 252.1479365857239
250.65 255.3085452403438
250.25 257.5817226866268
249.29 260.4359676992354
248.75 262.11111285999414
109.85 105.52358237349233
112.61 105.67300934492468
115.79 105.8705135144374
119.37 106.01163350212195
123.32 106.10486131259903
127.58 106.35369883198271
132.11 106.54721327056289
136.84 106.62280059707615
141.71 106.75589639155356
146.66 106.94415104129673
151.65 107.16878899756924
156.63 107.27894859665169
161.56 107.38683932989117
240.47 246.6853430917181
241.31 249.64148766248223
243.21 249.60037337074573
243.66 246.38662945696817
244.03 243.42270546096768
244.31 240.3318883670257
220.54 223.83033255510054
220.16 225.63461033573475
219.75 227.2449153627257
219.29 229.7769199316536


==> data/CG-EGA/gp_dp_child-002_P-EGA_EP.dat <==
trues preds
189.31 187.63449838807026
192.11 199.3445288288982
193.4 197.7246541380459
181.68 112.98682968465084
192.11 203.5960970227965
197.12 203.6402131462507
221.14 220.33727300299097
223.49 219.25494505167762
225.7 212.78837693545353


==> data/CG-EGA/gp_dp_child-002_R-EGA_AP.dat <==
trues_roc preds_roc
-0.8900000000000006 -1.7587814434675835
-0.8799999999999955 -0.258774683648511
-0.8900000000000006 -2.0042046949656793
-0.8800000000000097 -0.7952545100617527
-0.8699999999999903 -1.3558912264062428
-0.8700000000000045 -0.9914592591771338
-0.8700000000000045 -0.7133707872093424
-0.8599999999999994 -0.49171120982791194
-0.8599999999999994 -0.6029251825790851
-0.8599999999999994 -0.8166688455918774
-0.8499999999999943 -0.5833131930563127
-0.8400000000000034 -0.9050347104267473
-0.8499999999999943 -0.6985600484542545
-0.8400000000000034 -0.7718317149744962
-0.8299999999999983 -0.022753534671792863
-0.8340000000000032 -1.4252850646843882
-0.8269999999999982 0.3281359676564648
-0.8239999999999981 -1.283392360256613
-0.8200000000000074 -0.7748263361559395
-0.8149999999999977 -0.9291551063102617
-0.8120000000000118 -1.340033659028066
-0.8079999999999785 -0.45465644069614086
-0.8029999999999831 0.29132136699105615
-0.8000000000000114 -0.8795999155577334
-0.7950000000000017 -1.6479034854214376
-0.7920000000000158 -1.907921786792926
-0.7870000000000061 0.27298772377264413
-0.782999999999987 -0.8591946555467018
-0.7779999999999916 -0.7039753470004371
-0.7750000000000199 -0.9527136192997716
-0.7699999999999818 -0.23068967756015013
-0.7650000000000006 -0.16962916564605734
-0.7610000000000099 -2.148423591787008
-0.755999999999986 -1.4352211928992347
-0.7520000000000238 -0.1307074344387189
-0.7469999999999857 -0.7479939330850414
-0.7420000000000044 -1.2159365022607176
-0.7379999999999995 -0.36999759988049163
-0.7319999999999993 -0.789676063841469
-0.7270000000000039 -1.1425354828089809
-0.722999999999999 -0.3394170560084149
-0.717000000000013 0.1387230976557987
-0.7120000000000033 -1.7379415163505598
-0.7059999999999889 -1.0235310088431646
-0.7009999999999934 -0.029128670809910773
-0.695999999999998 -1.1299874865162138
-0.688999999999993 -0.7923856458356084
-0.6850000000000023 -0.8455146329418284
-0.6780000000000115 -0.8869766193370054
-0.6729999999999876 -0.4140560855044839
-0.6659999999999968 -0.5425983520181745
-0.6610000000000156 -0.9038031675643765
-0.6539999999999964 -0.5288369971663798
-0.6479999999999819 -0.656069371279699
-0.6420000000000101 -0.7862140865508991
-0.6349999999999909 -0.49643358141769056
-0.6290000000000191 -0.6993356735710137
-0.6219999999999999 -0.787851175616467
-0.6159999999999997 -0.6035503899632744
-0.6079999999999899 -0.5985316709096509
-0.6020000000000039 -0.8618565699495377
-0.5950000000000131 -0.40173387377333825
-0.5879999999999654 -0.7139767974700248
-0.5800000000000267 -0.5551450567329255
-0.5739999999999981 -0.5743479784117227
-0.5659999999999883 -0.547130341292501
-0.5589999999999975 -0.5580093679142948
-0.5510000000000304 -0.577509594125516
-0.5439999999999827 -0.5579367979555911
-0.5359999999999872 -0.5766625419572193
-0.52800000000002 -0.6705786427185672
-0.5209999999999724 -0.48155644254418917
-0.5120000000000147 -0.498518560002978
-0.5050000000000097 -0.5018236802548017
-0.4959999999999951 -0.31915812528154675
-0.48699999999999477 -0.8305157883936687
-0.47700000000000387 -0.4806103570059008
-0.46699999999999875 -0.7157235312875372
-0.45600000000000307 -0.35547796794176634
-0.4449999999999932 -0.24517871117954826
-0.4350000000000165 -0.3714953378999155
-0.4229999999999876 -0.6463149095517196
-0.41200000000000614 -0.3905120493389944
-0.40099999999999625 -0.40376250610644604
-0.39000000000000057 -0.45612166625903683
-0.3780000000000143 -0.5936689261616124
-0.367999999999995 -0.3824634369447466
-0.3569999999999993 -0.4375009953807023
-0.34600000000000364 -0.31282630811237766
-0.33499999999997954 -0.31776764398854596
-0.3240000000000123 -0.5928820299360353
-0.31399999999999295 -0.23975588617156518
-0.30400000000000205 -0.2671049297384087
-0.29300000000000637 -0.3466787350093625
-0.28300000000001546 -0.47824725242784893
-0.2729999999999677 -0.29600591114142105
-0.26300000000000523 -0.4304408583008694
-0.2530000000000143 -0.28427806688500823
-0.24399999999999977 -0.2088729736662316
-0.23400000000000887 -0.3288754007131587
-0.22399999999998954 -0.4256649001615642
-0.2150000000000034 -0.17730775487831352
-0.20499999999998408 -0.18647340570458937
-0.19599999999999795 -0.42610505879707716
-0.18700000000001182 -0.16700625875748187
-0.17799999999999727 -0.14874884651746356
-0.16899999999998272 -0.034846328697454965
-0.160000000000025 -0.04399151869793627
-0.14999999999997726 -0.06588281819091435
-0.1419999999999959 -0.06213175972430918
-0.13400000000001455 -0.23442789458206903
-0.12399999999999523 -0.16123281213350538
-0.11600000000001387 -0.13562440687928756
-0.10699999999999932 -0.15186632557265511
-0.09799999999998477 -0.127290941136323
-0.09000000000000341 -0.02271562360502344
-0.08099999999998886 -0.13426181995453135
-0.0730000000000075 -0.12094117196201637
-0.06400000000002137 -0.03745776934667333
-0.0549999999999784 -0.00039490694550181615
-0.047000000000025466 0.005391288203895783
-0.03799999999998249 -0.10158173704579099
-0.030000000000001137 -0.19193733820262082
-0.021000000000015007 -0.0801656267573776
-0.012000000000000455 -0.06943753821616383
-0.003999999999990678 -0.07667379450174394
0.0049999999999954525 -0.02104959947524776
0.014000000000010004 0.002728927788496094
0.022999999999996135 -0.03094676663545215
0.03200000000001069 0.07722993498416031
0.04099999999999682 0.1492382523720437
0.05099999999998772 0.08446158247338076
0.0589999999999975 0.08529993739693964
0.06900000000001683 0.03900703110758741
0.07900000000000773 -0.007903974241003198
0.08799999999999386 -0.03452954828364341
0.09799999999998477 0.03694879469145462
0.10800000000000409 0.05941898130689083
0.11899999999999977 0.2018111640393272
0.12899999999999068 0.04560043463743568
0.14000000000001478 -0.03426614070502865
0.15099999999998204 0.12885685403244906
0.16200000000000614 0.10619986249389513
0.1740000000000066 0.15462262738139998
0.18600000000000705 0.19756018125551122
0.19899999999998386 0.13164249975022813
0.21100000000001273 0.1575472060086156
0.22399999999998954 0.13275024625414744
0.23900000000000432 0.17268758520603456
0.25200000000000955 0.24006900556568667
0.2680000000000007 0.17249096800679808
0.28299999999998704 0.1940822125565944
0.30000000000001137 0.12402943719516202
0.3170000000000073 0.2139345285085028
0.33499999999997954 0.26774984530217694
0.3550000000000182 0.2003794637531371
0.375 0.25146209881930304
0.39699999999999136 0.31865132493750536
0.4199999999999875 0.3207431609657476
0.44600000000001216 0.30319743608500005
0.4700000000000131 0.2848281490302753
0.49799999999999045 0.3253199930852304
0.5229999999999961 0.20980608767285958
0.5490000000000208 0.3030187337232064
0.5739999999999696 0.39746650002827266
0.5980000000000132 0.33567365409058425
0.6199999999999903 0.3650967303513397
0.6410000000000053 0.38518565596115195
0.6599999999999966 0.49282019215824846
0.6760000000000019 0.4479888689959495
0.6919999999999931 0.4477235658639813
0.7049999999999983 0.4626302716527988
0.7169999999999987 0.45092203336473347
0.7260000000000133 0.5207677102320503
0.7349999999999994 0.5452614929555182
0.7409999999999997 0.6383700694108398
0.7460000000000093 0.5506217832871698
0.7499999999999858 0.5533631994270962
0.7519999999999953 0.7389774177052573
0.7520000000000095 0.6435566378541893
0.7530000000000001 0.7934735354890847
0.7510000000000048 0.7770603108087784
0.7480000000000047 0.8611681309944146
0.7449999999999903 0.8525665931248909
0.7400000000000091 0.8712967415004584
0.7349999999999852 1.0047866252337059
0.7289999999999992 1.0195224338803541
0.7220000000000084 1.1266787702882084
0.7149999999999892 1.1839725761286957
0.7080000000000126 1.3882891413334733
0.6979999999999933 1.2035917018522753
0.6910000000000025 1.287556240506163
0.6800000000000068 1.0443170892366709
0.671999999999997 0.9476513768547932
0.6609999999999872 0.8813714588233523
0.6520000000000152 0.8693131750187888
0.6409999999999911 0.7794102766004443
0.6310000000000002 0.7622069406874203
0.6200000000000045 0.7685213261994193
0.6089999999999947 0.6629364035091498
0.5990000000000038 0.7415792690846672
0.5870000000000033 0.723933711728094
0.5769999999999982 0.7351887640974297
0.5660000000000025 0.569700304632164
0.5550000000000068 0.6313267878886393
0.5439999999999827 0.5368971594272978
0.5330000000000013 0.5256188029022013
0.5230000000000246 0.568975274064087
0.5119999999999578 0.5633251870779219
0.501000000000019 0.5326890681836858
0.49099999999999966 0.7343202661590169
0.47999999999998977 0.7516658429078547
0.47100000000003206 0.6758287307826123
0.45999999999997954 0.7217619279502259
0.45000000000000284 0.6477545079768419
0.4399999999999977 0.6322833733057109
0.4310000000000116 0.594719564475227
0.42099999999997806 0.47819859989216695
0.41200000000002035 0.4633420333475158
0.4029999999999774 0.5036441733978023
0.39400000000001967 0.2505668772955829
0.3850000000000193 0.44809866241872953
0.37599999999996214 0.2747066375573155
0.3680000000000234 0.445792628863245
0.35999999999999943 0.37911728353830654
0.3509999999999991 0.5183099952417791
0.3439999999999941 0.45144226983686053
0.3359999999999985 0.4843051807234673
0.32800000000000296 0.4351212954190089
0.32099999999999795 0.40244433459811546
0.31399999999999295 0.4931132224037498
0.30700000000000216 0.35200269390203687
0.30000000000001137 0.4145404551340306
0.29299999999999216 0.36390587684226716
0.28600000000000136 0.2835231163083307
0.2810000000000059 0.25412178315939116
0.2740000000000009 0.2536010263392967
0.26799999999998647 0.34230043422630274
0.26200000000001467 0.3425891901848388
0.2569999999999766 0.2738776860650347
0.2510000000000048 0.34519999898297726
0.24500000000000455 0.2727363027813112
0.24099999999999966 0.3781193676249046
0.23499999999999943 0.24937070880362455
0.2300000000000182 0.1579690967134013
0.2259999999999991 0.15755787314211034
0.21999999999998465 0.2657893599699719
0.21699999999999875 0.2033140776627107
0.21099999999999852 0.2113237940458248
0.2079999999999984 0.24288800930547438
0.20300000000000296 0.1811093428501067
0.20000000000001705 0.17648803956258519
0.19499999999997897 0.17378674596834287
0.1950000000000074 0.24173239078785969
0.18000000000000682 0.3031035504431827
0.19000000000001194 0.18895080099862582
0.1799999999999784 0.2608537665053916
0.18000000000000682 0.21991425593701308
0.1700000000000017 0.16631845165349546
0.1700000000000017 0.19399024105197782
0.1700000000000017 0.2234088943549466
0.1699999999999875 0.18895171160760071
0.1600000000000108 0.1733431307355744
0.1599999999999966 0.10396316530611216
0.14999999999999147 0.08937933543595022
0.1600000000000108 0.2586430867163756
0.14999999999999147 0.1597017811355812
0.15000000000000568 0.12698278363184556
0.14000000000000057 0.1306289733975774
0.14999999999999147 0.17938065395703973
0.14000000000000057 0.1228632258794562
0.14000000000000057 0.050674143321742804
0.14000000000000057 0.16731900647448583
0.13000000000000966 0.0906108875902305
0.14000000000000057 0.0633271291104478
0.12999999999999545 0.16453683593779544
0.12999999999999545 0.031059756481511158
0.12999999999999545 0.17320566595081743
0.12000000000000455 0.006906634427124914
0.12999999999999545 0.16054790411106978
0.12000000000000455 0.03920374122606063
0.12000000000000455 0.17787956155156337
0.12000000000000455 -0.00042005090301699965
0.11999999999999034 0.37994558459563166
0.12000000000000455 -0.8424166483518718
0.12000000000000455 0.7895380508329595
0.10999999999999943 0.13843146119954497
0.10999999999999943 0.2615979198615719
0.10999999999999943 -0.5705691184961523
0.11999999999999034 -0.033307957076303296
0.10000000000000853 0.5085713855431919
0.10999999999999943 0.6831509188195355
0.10999999999999943 -0.4538236609294586
0.10999999999999943 -0.23742535909353535
0.09999999999999432 -0.6733376577703609
0.10000000000000853 1.016722998941205
0.10999999999999943 0.18583486440351749
0.09999999999999432 0.12726239633312275
0.10000000000000853 -0.7068504646942131
0.09999999999999432 0.8012317751292812
0.09999999999999432 -0.03271466746522833
0.10000000000000853 -0.005165066921662742
0.0899999999999892 0.14691917294946677
0.10000000000000853 -0.6209188620230179
0.09999999999999432 0.7604473468413744
0.09000000000000341 -0.07690783958746295
0.09999999999999432 -0.06436723037754177
0.09000000000000341 0.1482465806343356
0.09000000000000341 -0.5943886603306794
0.09000000000000341 0.7832230706375611
0.09999999999999432 0.000736310968832754
0.09000000000000341 -0.02556607122961907
0.09000000000000341 0.1729355124323888
0.0899999999999892 0.2822912853962123
0.0800000000000125 0.2081434458049074
0.0899999999999892 0.08292715062978573
0.09000000000000341 -0.9200693103143323
0.09000000000000341 -0.43106453251692756
0.0799999999999983 0.3184154958015881
0.09000000000000341 1.5713867152131655
0.0799999999999983 -0.8331501801053918
0.09000000000000341 0.1369609578214579
0.0799999999999983 0.44248821479796163
0.0899999999999892 0.3450979736121127
0.0800000000000125 -0.8124110982843717
0.0799999999999983 -0.5657089197364087
0.0899999999999892 1.1453338398844721
0.0800000000000125 0.0022922629179902287
0.0799999999999983 -0.13809672878059587
0.0799999999999983 -0.07962682501286622
0.0799999999999983 0.12171022768556838
0.0799999999999983 0.18860692532241785
0.0799999999999983 -0.6563410300905019
0.0799999999999983 0.6732738408079655
0.0799999999999983 0.8323305948766517
0.0800000000000125 -0.568885030858084
0.0799999999999983 0.35793813600106716
0.06999999999999318 -0.5174670315218748
0.0799999999999983 -0.36779321072683047
0.0799999999999983 0.05930751533702505
0.07000000000000739 1.4071596721592243
0.0799999999999983 -0.17755213258813285
0.0799999999999983 -0.4126534317856283
0.07000000000000739 0.004580901984013508
0.0799999999999983 -0.9868435217545652
0.06999999999999318 0.654726000062297
0.0799999999999983 0.8546964888907524
0.07000000000000739 0.5910762737910602
0.06999999999999318 -0.8071934948010693
0.0799999999999983 0.1691211015997851
0.07000000000000739 -0.5635313935469668
0.06999999999999318 0.7394407318256526
0.07000000000000739 -0.2627560657836341
0.0799999999999983 0.8106502407360949
0.06999999999999318 -0.5855737612074421
0.07000000000000739 -0.37618904389141505
0.06999999999999318 0.8889149991721723
0.07000000000000739 -0.10142128403084882
0.06999999999999318 -0.43948705209911054
0.07000000000000739 -0.0005949435742849118
0.06999999999999318 0.3408027612503872
0.07000000000000739 0.3039042730578103
0.06999999999999318 0.3904387360260557
0.07000000000000739 -0.10098476783119281
0.06999999999999318 0.015225939271644506
0.07000000000000739 -0.1591795933585729
0.06999999999999318 -0.06960726457535316
0.060000000000002274 -0.6822237144792069
0.06999999999999318 0.3205235369524786
0.07000000000000739 0.8607766620623067
0.06999999999999318 -0.32712480145355016
0.060000000000002274 0.6480791307779725
0.07000000000000739 0.46569647784856727
0.06999999999999318 -0.9378792047118054
0.060000000000002274 0.2233778778988551
0.07000000000000739 -0.4099546655958193
0.05999999999998806 0.7461134884217557
0.07000000000000739 -0.30596297407034
0.060000000000002274 -0.3278505753758907
0.06999999999999318 1.0780524935907891
0.060000000000002274 -0.2875826110372941
0.07000000000000739 -0.4692210548589486
0.05999999999998806 -0.16350351777821004
0.07000000000000739 1.284061174659513
0.060000000000002274 -0.008670632647096
0.060000000000002274 -0.5547699601781915
0.05999999999998806 -0.22027972605420132
0.07000000000000739 0.0888835739025211
0.060000000000002274 0.19445716044049277
0.060000000000002274 0.1714536171504335
0.05999999999998806 0.14507111994763022
0.07000000000000739 0.2829872136453986
0.060000000000002274 0.05722848358576016
0.060000000000002274 -0.07649496205296202
0.05999999999998806 0.09785981806579969
0.060000000000002274 -0.20816569068085755
0.060000000000002274 0.063116072254914
0.060000000000002274 -0.7148415786371913
0.060000000000002274 0.7236002615952373
0.060000000000002274 0.5691551286249563
0.05999999999998806 0.34036721141123394
0.060000000000002274 -0.9431324148636975
0.060000000000002274 0.29416376780588394
0.060000000000002274 0.7130286677075475
0.04999999999999716 -0.6215131923300419
0.060000000000002274 0.34266346985830864
0.060000000000002274 -0.6343486530033573
0.060000000000002274 0.7920725543172864
0.05999999999998806 -0.47142287014851547
0.05000000000001137 0.7447276530927951
0.060000000000002274 -0.516462295333227
0.05999999999998806 0.6325142963035972
0.05000000000001137 -0.5135780994256578
0.05999999999998806 0.7964283500504337
0.060000000000002274 -0.4290806686935582
0.04999999999999716 -0.5563951184080622
0.060000000000002274 -0.028868682660842637
0.04999999999999716 1.2285011868564055
0.060000000000002274 -0.22557144195626222
0.05000000000001137 -0.44296050492091865
0.05999999999998806 -0.04982395048173771
0.05000000000001137 1.1093540074583643
0.05999999999998806 -0.27012696210782394
0.05000000000001137 -0.4684955225267373
0.05999999999998806 -0.27523352704997706
0.05000000000001137 -0.014749895209703823
0.04999999999999716 0.37185346739387626
0.060000000000002274 0.26021345973799725
0.04999999999999716 0.07497649374187176
0.04999999999999716 0.268455214150336
0.04999999999999716 -0.009599546702204975
0.060000000000002274 0.06468696562448883
0.04999999999999716 0.10431722493557061
0.05000000000001137 -0.15439837598793815
0.04999999999999716 -0.8772796281845103
0.04999999999999716 0.36893451967513613
0.04999999999999716 0.8061595076226666
0.060000000000002274 0.38122697865239275
0.04999999999999716 -0.14385190747390197
0.04999999999999716 -1.0439429590424538
0.05000000000001137 0.5389017814181045
0.04999999999999716 0.7840820536415549
0.04999999999999716 -0.7124087474304588
0.04999999999999716 0.467705411294034
0.04999999999999716 0.49017959343854045
0.060000000000002274 -0.9432168413226947
0.060000000000002274 0.3421853072367753
0.04999999999999716 -0.47230378210292656
0.04999999999999716 0.7409761671975019
0.05000000000001137 -0.31589327624625696
0.05999999999998806 0.8639927842265251
0.09000000000000341 -0.42941761259139355
0.1599999999999966 0.4985883981347996
0.28000000000000114 -0.7317823432451291
0.4300000000000068 0.43977506470339733
0.6200000000000045 -0.5992237151328794
0.8499999999999943 -0.11635086654673898
1.0699999999999932 1.048934136821103
1.3300000000000125 -0.09940058700438215
1.5799999999999983 -0.35913060630564075
1.8399999999999892 0.07394211630250425
2.0700000000000074 0.9322495227998218
2.9000000000000057 1.2228550582316302
2.8700000000000045 27.36529009432013
2.8100000000000023 7.687089766880007
2.75 4.969132103055017
2.6699999999999875 3.3304811572797917
2.5900000000000034 3.531543633502025
2.5100000000000193 3.240043322559046
2.4099999999999966 2.5312262212761993
2.329999999999984 2.6918560801933893
2.230000000000018 2.7936340999289655
2.1399999999999864 1.6841718229240428
2.039999999999992 1.169306642781578
1.960000000000008 1.2699619374251654
1.8700000000000045 2.0740866242905724
1.7700000000000102 1.4751349582294608
1.6999999999999886 1.0241392212908238
1.5999999999999943 1.938356568188425
1.4399999999999977 18.846612510714323
1.1999999999999886 -0.6106325117450524
1.1400000000000148 -0.4561628295006699
1.0600000000000023 1.0509690319137803
0.9899999999999807 1.40529976265708
0.9300000000000068 1.6003172635315082
0.8600000000000136 -0.4336110969239826
0.789999999999992 -0.7055410461821907
0.7400000000000091 0.06289944024248939
0.6799999999999784 -0.590329091266284
0.6200000000000045 -0.090486877517435
0.5600000000000023 0.24898622740147403
0.5099999999999909 0.3378010038681225
0.46000000000000796 1.818242452165407
0.3100000000000023 -0.4577242079358257
0.2699999999999818 -1.393940306183282
0.2300000000000182 0.3312600253967446
0.18999999999999773 -0.3882919847025619
0.15000000000000568 -0.043974347214799536
0.10999999999998522 -0.8980448946589945
0.06999999999999318 0.4921443716415297
0.040000000000020464 0.1809367359931855
0.009999999999990905 -1.4757567368921798
-0.020000000000010232 0.7734745743274232
-0.060000000000002274 -1.686621602607687
-0.07999999999998408 -0.6480523003355074
-0.11000000000001364 -0.09000316296879873
-0.12999999999999545 0.42539269312700867
-0.1599999999999966 1.113914132691093
-0.18000000000000682 -0.3198023811184214
-0.19999999999998863 1.5142456779630322
-0.21999999999999886 -1.137259154339887
-0.2400000000000091 -0.9351588719568156
-0.25 0.2911526999116347
-0.27000000000001023 -0.16762017644902016
-0.28999999999999204 -0.937872045281182
-0.29999999999998295 0.5660752493569703
-0.30000000000001137 0.3208051427723433
-0.3199999999999932 0.05015576988120074
-0.3300000000000125 0.5347723184703455
-0.3400000000000034 -2.2776075123976796
-0.3400000000000034 0.10391041503012843
-0.339999999999975 0.1510004386660171
-0.35000000000002274 -0.19193543335734375
-0.3499999999999943 -0.7978407463559449
-0.3499999999999943 -0.2996628098543397
-0.3400000000000034 -0.13659237490836063
-0.3400000000000034 -0.27971612043438654
-0.3299999999999841 -0.7330122832498773
-0.3300000000000125 -0.8748664958654047
-0.3100000000000023 -0.9592930709995642
-0.29999999999998295 0.03680893491221582
-0.28000000000000114 0.45787236540687104
-0.2600000000000193 0.010489388199545147
-0.22999999999998977 -0.9924211619000971
-0.21000000000000796 -0.17470632860462842
-0.1699999999999875 0.42112830209089225
-0.14000000000001478 0.0821774174707457
-0.09999999999999432 -0.36444476221413424
-0.05000000000001137 0.21631015860569391
-0.009999999999990905 0.3985624875971041
0.03999999999999204 0.43569893742312615
0.0800000000000125 -0.08712209379507385
0.12000000000000455 0.7562974602355723
0.1699999999999875 0.10360040843195861
0.18999999999999773 -0.7343255346822843
0.21999999999999886 -0.11381915064083614
0.2400000000000091 1.1812319498026795
0.2599999999999909 -0.35539264016574634
0.25 -0.8393721109325156
0.2600000000000193 -1.203625617389946
0.2599999999999909 0.09882789759797106
0.2400000000000091 0.5859741782663264
0.22999999999998977 -0.7027139863407115
0.21999999999999886 -0.6542004578992078
0.18999999999999773 -0.6916057650196876
0.18000000000000682 0.34429289308317834
0.15000000000000568 -0.1818251837012781
0.12000000000000455 0.17985337150869896
0.09999999999999432 -1.0343402623766451
0.06999999999999318 0.25253294707661667
0.05000000000001137 0.39260435925555726
0.009999999999990905 0.46291508783383506
-0.009999999999990905 0.6501232806310497
-0.040000000000020464 1.270882209987093
-0.060000000000002274 0.33400762996080857
-0.09999999999999432 1.1287069473168287
-0.12000000000000455 0.4979421909930295
-0.13999999999998636 1.086761687739596
-0.18000000000000682 1.701298370343011
-0.18999999999999773 1.1466179100165732
-0.22999999999998977 1.096582410207077
-0.2400000000000091 0.022478735189309873
-0.27000000000001023 -0.2529517714451117
-0.29999999999998295 1.0693614279937549
-0.3100000000000023 -1.013180544261104
-0.3300000000000125 -0.9480827639101506
-0.3599999999999852 -0.8374443424792446
-0.37000000000000455 -0.030676631700885082
-0.3900000000000148 -2.159809177162714
-0.4099999999999966 -0.9817717179155352
-0.4299999999999784 -0.2682455417920835
-0.45000000000001705 -1.3428979051659269
-0.44999999999998863 -0.8830037532540018
-0.4800000000000182 0.01498044653044417
-0.4899999999999807 -1.358661633361919
-0.5 -0.449386291359275
-0.5100000000000193 -1.1069380318092499
-0.5300000000000011 -1.4606327672398436
-0.539999999999992 -0.25492544202333534
-0.539999999999992 -0.18681603626242804
-0.5600000000000023 0.6032964787351887
-0.5699999999999932 -0.9021950228549258
-0.5800000000000125 0.1850843739523782
-0.5799999999999841 -0.1053108665620357
-0.6000000000000227 0.5473264381437559
-0.5999999999999943 -1.4418805505349894
-0.6099999999999852 -0.8309528249413063
-0.6100000000000136 -0.17383784228113086
-0.6200000000000045 -1.7956006157616287
-0.6299999999999955 -0.39396528292519406
-0.6299999999999955 -1.8979466882315137
-0.6399999999999864 -0.4356841632573776
-0.6400000000000148 -0.9072966444913106
-0.6399999999999864 -1.3595490589579526
-0.6500000000000057 0.18866694188622546
-0.6500000000000057 0.02604651966547067
-0.6500000000000057 -1.1133103896608532
-0.6599999999999966 -0.17809617498014063
-0.6599999999999966 -0.25928803015591484
-0.6599999999999966 -0.8634930178720595
-0.6599999999999966 -1.176841541637259
-0.6599999999999966 -1.161035897553461
-0.660000000000025 0.8818463413942652
-0.6699999999999875 -1.004074863538989
-0.6599999999999966 -0.9957341315081862
-0.6700000000000159 -0.5930400391738999
-0.6599999999999966 -0.39570829997146006
-0.6699999999999875 -1.3474014053886094
-0.6599999999999966 -1.098029163416868
-0.6599999999999966 0.28692527216563235
-0.6700000000000159 -0.9424167784349606
-0.6599999999999966 -1.0188084049551662
-0.6599999999999966 -1.2393346179868843
-0.6599999999999966 0.06920541655955503
-0.6500000000000057 -1.3809546321998312
-0.6599999999999966 -0.48122059509387327
-0.6500000000000057 -0.6857322814974225
-0.6500000000000057 -0.23955094340476535
-0.6499999999999773 -0.8105104343854634
-0.6500000000000057 -1.526459778110393
-0.6400000000000148 -0.6301849585923662
-0.6399999999999864 -0.8302976789646834
-0.6400000000000148 -0.3269756845909342
-0.6399999999999864 0.22028334061423038
-0.6400000000000148 -0.723165826787465
-0.6299999999999955 -0.6644169235857191
-0.6299999999999955 -0.5254156163098003
-0.6200000000000045 -0.8585026299073206
-0.6299999999999955 -0.7371889724223877
-0.6200000000000045 -0.5160909713013098
-0.6099999999999852 0.01803070777754101
-0.6200000000000045 -0.25996173211302676
-0.6100000000000136 -0.6899977132295021
-0.5999999999999943 -1.6133989231325359
-0.6099999999999852 -0.6082831592206333
-0.6000000000000227 -0.9867575063758807
-0.5900000000000034 0.22324608119026834
-0.5999999999999943 -1.0849662084671365
-0.5900000000000034 -0.0767515493563451
-0.5799999999999841 -0.4965943410662703
-0.5900000000000034 -1.6127739387546
-0.5699999999999932 -0.6743346909505874
-0.5800000000000125 -0.32604147413678675
-0.5699999999999932 -0.6255799208250323
-0.5699999999999932 0.3360799204182001
-0.5600000000000023 -1.3801389309970489
-0.5600000000000023 -0.6736090238854047
-0.5500000000000114 -0.5184157513218111
-0.5600000000000023 -1.1191860335564172
-0.539999999999992 -0.9087600395443474
-0.5500000000000114 -0.034594224749383784
-0.539999999999992 -0.30572192287081634
-0.5300000000000011 -0.6886829611507608
-0.539999999999992 -1.1288384745594726
-0.5200000000000102 -1.0183577557328363
-0.5300000000000011 0.15115269620036997
-0.5199999999999818 -0.24088176122725713
-0.5100000000000193 0.055547132420542766
-0.5199999999999818 -1.6897128412578297
-0.5 -0.7926841629646617
-0.5100000000000193 0.24552497488127756
-0.5 -1.4170109836540803
-0.4899999999999807 -0.49828279126455755
-0.5 0.3983299268969063
-0.4800000000000182 -1.2545298567279701
-0.4899999999999807 -0.6088475927489014
-0.4800000000000182 0.4311512169144578
-0.47999999999998977 -1.203652076155322
-0.46999999999999886 -0.7460489861796589
-0.46999999999999886 0.3460098555629827
-0.46000000000000796 -1.2394332425120353
-0.46000000000000796 0.33972600332677416
-0.45999999999997954 -1.289908715118429
-0.45000000000001705 -0.4630646832307548
-0.44999999999998863 -0.7203372895293967
-0.4399999999999977 0.21456402876350467
-0.4399999999999977 -0.6671883526535112
-0.4399999999999977 0.052954735577998235
-0.4300000000000068 -1.6030146173482365
-0.4300000000000068 0.3123803931274267
-0.4300000000000068 -0.8198655336884144
-0.4199999999999875 -0.2500531684029852
-0.4199999999999875 0.3600330151357696
-0.410000000000025 -1.2068252742575112
-0.4099999999999966 0.21389388096892503
-0.4099999999999966 -1.2916651032492723
-0.4000000000000057 -0.43024941205965206
-0.39999999999997726 0.41006404552780396
-0.4000000000000057 -1.1743721002336827
-0.3900000000000148 0.35269176470825414
-0.38999999999998636 -1.0445387946418236
-0.37999999999999545 -0.4762754030675467
-0.3800000000000239 0.37885927921590223
-0.37999999999999545 -1.189652406576812
-0.36999999999999034 0.4679741988990145
-0.37000000000000455 -0.9775030990521145
-0.36999999999999034 -0.15167555299620972
-0.35999999999999943 -0.7539914545558872
-0.35999999999999943 0.15036970258458382
-0.36000000000001364 -0.22925859054120679
-0.3499999999999943 -0.03395769515074676
-0.3499999999999943 -0.5744200744820915
-0.3500000000000085 -1.018384916038741
-0.3399999999999892 -0.4016676594934836
-0.3400000000000034 -0.10189078657539596
-0.3400000000000034 0.10930884872676927
-0.3299999999999983 -0.3525743797802221
-0.3299999999999983 -0.7054647408683934
-0.3200000000000074 0.0692872319867206
-0.3299999999999983 -0.4569894951786182
-0.3100000000000023 -0.8320554237170228
-0.3199999999999932 0.03389390606416498
-0.3100000000000023 -0.12621827166113064
-0.3100000000000023 0.33939836064901385
-0.3100000000000023 -0.39761334966043194
-0.29999999999999716 -1.0651451412695252
-0.29999999999999716 -0.37784562742221794
-0.29000000000000625 -0.22671293674311244
-0.28999999999997783 -0.6038831896611612
-0.29000000000002046 0.010882120833841213
-0.28000000000000114 0.1689577495032637
-0.28000000000000114 0.26592033898887735
-0.269999999999996 -0.5065379214074568
-0.269999999999996 -0.7402456079321666
-0.2600000000000051 -0.2001933650165455
-0.2599999999999909 -0.362266817887928
-0.25 -0.5532711628789855
-0.25 0.24126023075189096
-0.2400000000000091 -0.2681067575535394
-0.23000000000000398 -0.6100475105338745
-0.22999999999998977 -0.03134928367009593
-0.21999999999999886 -0.17876150490997134
-0.21000000000000796 -0.6568649554580901
-0.20999999999999375 0.3234267162692106
-0.20000000000000284 -0.1928061520665807
-0.20000000000000284 -0.6081409183848194
-0.18999999999999773 0.057414219937129474
-0.1799999999999926 -0.10598815520339144
-0.1700000000000017 0.05527696496420731
-0.1700000000000017 -1.1358017154127822
-0.1700000000000017 0.514332232312654
-0.15000000000000568 -0.7743320984987321
-0.14999999999999147 0.1398849045975652
-0.15000000000000568 -0.43415595700562903
-0.14000000000000057 -0.31680210115274576
-0.12999999999999545 0.21383328365962484
-0.13000000000000966 -0.1457828073069436
-0.11999999999999034 0.4413173296424304
-0.12000000000000455 -0.5813820144654329
-0.10999999999999943 -0.6597114818890049
-0.10999999999999943 -0.019465455816160215
-0.09999999999999432 -0.29611174620282554
-0.10000000000000853 0.5528293502802626
-0.09000000000000341 -0.4856546939053601
-0.0899999999999892 0.20116326576663823
-0.0799999999999983 -0.4437622310637863
-0.0800000000000125 0.14467003386992872
-0.0799999999999983 -0.3770935294674871
-0.06999999999999318 0.26771354173895645
-0.07000000000000739 0.42020403399983763
-0.05999999999998806 -0.22264072136455582
-0.060000000000002274 -0.05036166507066753
-0.04000000000000625 0.19988596945016468
-0.030000000000001137 -0.5377726541875774
-0.01999999999999602 -0.31172113547258107
-0.010000000000005116 -0.5613330069788702
-0.01999999999999602 0.1783549365946584
-0.01999999999999602 0.6425240537569437
0.009999999999990905 0.8165168110638206
0.07000000000000739 -0.2818240314982745
0.18999999999999773 -1.2875154675255374
0.4000000000000057 0.7490972752150071
0.6700000000000017 0.11384855030144081
1.029999999999987 -0.6464145840647717
1.440000000000012 0.017223592316355507
1.8799999999999955 0.5264637922624473
5.280000000000001 96.86596527097669
4.849999999999994 1.694029480805824
4.680000000000007 2.5220767755726
4.509999999999991 4.512087358071739
4.319999999999993 3.8753949462847004
4.150000000000006 3.0399591005302966
3.960000000000008 4.430814858251722
3.780000000000001 4.004840313877139
3.609999999999985 3.5346264164975594
3.420000000000016 4.029620659664147
3.25 2.6581704248224582
3.069999999999993 2.9061870766913103
2.9099999999999966 3.1181124673319687
2.740000000000009 3.1237551951110163
2.569999999999993 4.489991691911541
2.420000000000016 4.175482671366439
2.269999999999982 3.4016201218719004
2.1100000000000136 1.2367938424510498
1.9699999999999704 1.1165901150731088
1.830000000000041 1.0647477719630842
1.6899999999999977 1.1291385295026544
1.5600000000000023 0.02994788436149065
1.4300000000000068 0.9025074360625354
1.3099999999999454 0.9649464426823329
1.1800000000000068 0.5449451957219935
1.0699999999999932 -0.03727111309444808
0.9600000000000364 -0.45805072629030974
0.8499999999999659 0.12361081724907308
0.7400000000000091 0.8888952445329892
0.6500000000000341 1.2864093564009522
0.4600000000000364 2.4252681719199813
0.37000000000000455 1.5345223841484312
0.2799999999999727 1.2429126886274844
0.18999999999999773 -0.5268401525194122
0.12000000000000455 0.40575787333682456
0.05000000000001137 -0.22333113950037387
-0.03000000000002956 -0.7467975415867727
-0.08999999999997499 0.28735470791605167
-0.160000000000025 -1.0969604801788364
-0.21999999999997044 -0.4698806145014487
-0.28000000000002956 -0.5778102065843314
-0.339999999999975 -1.1949856109380335
-0.37999999999999545 -0.4309464414022841
-0.4399999999999977 -1.1564391528320357
-0.4900000000000091 0.25517702097744177
-0.5199999999999818 0.32822454760736264
-0.5699999999999932 -0.8804607011958296
-0.6100000000000136 -0.42366955151504726
-0.6399999999999864 -0.5753287600096542
-0.6800000000000068 -0.4359105146265847
-0.7100000000000364 -0.43451817494798206
-0.7299999999999613 -0.9985810853678458
-0.7600000000000477 -0.765437000743816
-0.7799999999999727 -1.8171395188802535
-0.8000000000000114 -0.9335731765456785
-0.8100000000000023 -0.4965413863678805
-0.8299999999999841 -1.0356005358808034
-0.8499999999999659 -0.6570605412533155
-0.8600000000000136 -1.346337702624055
-0.8600000000000136 0.2634116670647586
-0.8499999999999659 -0.5208687692423837
-0.8500000000000227 -1.2950203906210618
-0.8499999999999659 -2.2101847894174966
-0.8300000000000125 -1.0929906618482619
-0.8200000000000216 -0.2299546860451187
-0.799999999999983 -1.0094222752582596
-0.7700000000000102 -0.36848947348539696
-0.7400000000000091 -0.7560724840717512
-0.7099999999999795 -0.9653732766928727
-0.6700000000000159 -1.0037597742561104
-0.6200000000000045 -1.2432207532127109
-0.5600000000000023 0.24090964630357803
-0.5099999999999909 0.38877754369889317
-0.4300000000000068 -1.6458152453693629
-0.3499999999999943 0.6189682261346263
-0.2699999999999818 -0.11633638972270433
-0.19000000000002615 -0.38614493603739675
-0.08999999999997499 0.6696239900225578
0.0 0.2945184592864507
0.07999999999998408 0.33653614944341825
0.15000000000000568 1.0782156226810002
0.21999999999999886 0.09227150381786942
0.28000000000000114 -0.4080518459696236
0.3100000000000023 -0.7973763311420612
0.3400000000000034 -0.0058144611947454905
0.3599999999999852 -0.9625541056984162
0.37000000000000455 -0.9613763909756585
0.36000000000001364 -1.1041154042175094
0.3400000000000034 -1.1902086121027082
0.3199999999999932 -0.7435654558900637
0.29999999999998295 0.3440753783376067
0.2600000000000193 -0.3314618646595875
0.21999999999999886 -1.6928050648523367
0.1799999999999784 -0.37070820008420924
0.14000000000001478 -0.5944288386279197
0.0800000000000125 -0.31797119296612664
0.03999999999999204 0.7476105481304103
-0.010000000000019327 0.5504428207514138
-0.05999999999997385 0.05043290628361774
-0.11000000000001364 -0.08654605929453396
-0.1699999999999875 0.8697844244457826
-0.2599999999999909 1.1347149872503337
-0.46000000000000796 0.8591772053056275
-0.5800000000000125 0.252317476555163
-0.6299999999999955 -1.3137840085217363
-0.6599999999999966 -0.9437029392508407
-0.6999999999999886 -0.605310132480156
-0.7400000000000091 -2.383959381543889
-0.7700000000000102 -2.332188697783522
-0.8099999999999739 -1.3069865542501589
-0.8400000000000034 -0.8818755645082206
-0.8700000000000045 -1.5174521086461823
-0.9000000000000057 -2.6350742595928125
-0.9199999999999875 -2.285443962196922
-0.950000000000017 -0.9460825648771447
-0.9799999999999898 -1.4695860603406459
-1.0 -2.0700380382852472
-1.0200000000000102 -1.803483618120822
-1.049999999999983 -0.935615579516309
-1.0600000000000023 -2.1079597164357153
-1.0900000000000034 -0.5051591479438855
-1.0999999999999943 -0.02973426293385728
-1.1100000000000136 0.2514468972248949
-1.1399999999999864 0.18310378088770562
-1.1400000000000148 -1.3774868288703317
-1.1599999999999966 -0.05712188658625905
-1.1800000000000068 -0.19056053462779232
-1.1800000000000068 -2.342264530137811
-1.1999999999999886 -1.4837771389926218
-1.1999999999999886 -0.9223816995486516
-1.2199999999999989 -3.0205138639497306
-1.2199999999999989 -2.393380690480683
-1.2300000000000182 -1.541013483549591
-1.2399999999999807 -1.29546844739545
-1.240000000000009 -2.0979150677922576
-1.240000000000009 -0.7135283318507959
-1.259999999999991 -0.6675130126223507
-1.25 -1.3669253631842935
-1.259999999999991 -0.6339474832983001
-1.2600000000000193 -1.195644798903345
-1.259999999999991 -0.9663676430897397
-1.2700000000000102 -0.6838343029657494
-1.259999999999991 -0.8306323277562626
-1.2700000000000102 -0.7303287697601206
-1.2699999999999818 -1.6554808390967537
-1.2600000000000193 -2.401956824218672
-1.2699999999999818 -1.8714208072857446
-1.2600000000000193 -0.9800913563406937
-1.259999999999991 -1.8707718404413072
-1.259999999999991 -0.6954297000786198
-1.2600000000000193 -1.691038223302371
-1.25 -0.8099946580388462
-1.259999999999991 -0.26989951429106895
-1.240000000000009 -2.1827921481238945
-1.25 -1.0701002570750973
-1.2399999999999807 -1.5775958603471736
-1.2300000000000182 -2.6268244769545674
-1.2299999999999898 -1.179185337588649
-1.2299999999999898 -1.6670628744169562
-1.2199999999999989 -0.5048868386981269
-1.2199999999999989 -2.0048840789368114
-1.210000000000008 -1.050055189366077
-1.200000000000017 -0.9829671151775017
-1.1999999999999886 -1.2156488334577489
-1.1899999999999977 -0.6280658414631262
-1.1899999999999977 -0.2366124826369287
-1.1800000000000068 -2.0206407545593663
-1.1699999999999875 -0.5858744294178564
-1.170000000000016 -1.2953432479558558
-1.1599999999999966 -1.2027655751061275
-1.1500000000000057 -0.8728019781058833
-1.1499999999999773 -1.615474944299109
-1.1400000000000148 -0.4293741263677191
-1.1299999999999955 -1.4307635483418721
-1.1200000000000045 -1.3312068383610551
-1.1200000000000045 -0.44696521444160453
-1.1099999999999852 -1.6664648087548244
-1.1000000000000227 -1.0837050150621224
-1.0999999999999943 -1.088624031726937
-1.079999999999984 -1.5358481936216322
-1.0800000000000125 -1.7030739648892848
-1.079999999999984 -0.7128607439823895
-1.0600000000000023 -2.0030597946871467
-1.0600000000000023 0.04956736317836885
-1.0500000000000114 -1.6613692826232977
-1.039999999999992 -1.1624475086910593
-1.039999999999992 -0.44623903167442336
-1.0200000000000102 -1.3175818425545742
-1.0200000000000102 -2.1748897906784066
-1.0199999999999818 -1.108999204474685
-1.0 -1.1940002205436713
-1.0 -0.7776709205738825
-0.9800000000000182 -0.33458400826268075
-0.9799999999999898 -1.2325566488885613
-0.9799999999999898 -1.2889580021999336
-0.960000000000008 -1.7718951323448664
-0.960000000000008 -1.0716203235978128
-0.9399999999999977 -0.6341518499655763
-0.9499999999999886 -1.1770327230585451
-0.9300000000000068 -0.9530077459927782
-0.9200000000000159 -0.49250670108702366
-0.9199999999999875 -1.422519201481549
-0.9099999999999966 -1.24083371262779
-0.9000000000000057 -0.6320612404718702
-0.8899999999999864 -0.4525491150237144
-0.8900000000000148 -1.5054189687991482
-0.8799999999999955 -1.2064965722999261
-0.8700000000000045 -0.7277892114668987
-0.8599999999999852 -1.4502496694061904
-0.8500000000000227 0.05732187675539535
-0.8499999999999943 -0.9630578489980621
-0.8400000000000034 -2.0463468365620656
-0.8299999999999841 -0.1073533438680272
-0.8300000000000125 -0.917196682857309
-0.8100000000000023 -0.672974259753147
-0.8100000000000023 -0.49715324125131133
-0.799999999999983 -1.3850921140815728
-0.7900000000000205 -0.1467205022341318
-0.789999999999992 -1.2267024182413877
-0.7799999999999869 -1.8182435950725448
-0.7700000000000102 -0.32897646436946104
-0.7599999999999909 -0.7519064806165829
-0.7600000000000051 0.5380688715644197
-0.75 -1.0085285961945942
-0.7399999999999949 -2.052308165972846
-0.730000000000004 -0.18394846361431405
-0.730000000000004 -0.9331401959246932
-0.7199999999999989 0.40948152758440415
-0.7099999999999937 -1.8248123447941111
-0.7000000000000028 -0.5814870620359187
-0.6899999999999977 0.0186288686819438
-0.6899999999999977 -1.2955232047279424
-0.6800000000000068 -0.9996601337516751
-0.6799999999999926 -0.416439200249755
-0.6700000000000017 -0.3110123053811833
-0.6500000000000057 -0.9967698423392761
-0.6599999999999966 -0.8616023288580124
-0.6400000000000006 -0.4334071112257334
-0.6400000000000006 -0.13981457399354724
-0.6299999999999955 -0.2691792876498198
-0.6300000000000097 -1.4566896957244069
-0.6099999999999994 -0.8870838853553238
-0.6099999999999994 -0.48093064512255523
-0.5999999999999943 -0.8027763258826184
-0.6000000000000085 0.4417899356909487
-0.5899999999999892 -0.6620488664100037
-0.5800000000000125 -0.8244856243792924
-0.5799999999999983 -0.45347199861747356
-0.5599999999999881 -1.2509366495364134
-0.5600000000000023 -0.7129165605946639
-0.5600000000000023 -0.1098069982857055
-0.5499999999999972 0.11591452689368964
-0.5400000000000063 -0.9648242259516309
-0.5300000000000011 -0.7573329712902108
-0.519999999999996 -0.211607773953304
-0.519999999999996 -0.12177053229913781
-0.5200000000000102 -1.1487959193862736
-0.5000000000000142 -0.7352268145431111
-0.5 -0.12067435424576445
-0.4889999999999759 0.006672124744980579
-0.48399999999999466 0.0895007066011857
-0.4760000000000133 -1.1279355221515885
-0.46999999999998465 -1.0483171435013645
-0.4620000000000175 -1.3177532786285582
-0.4549999999999983 -0.2329954323577823
-0.4479999999999933 1.3094506713788974
-0.4410000000000025 -0.8923656124346593
-0.4329999999999927 0.012017724538267771
-0.42600000000001614 -1.00788613369987
-0.41899999999999693 -0.5820647667605385
-0.41099999999998715 -1.0305890273633622
-0.40300000000002 0.4197316974172196
-0.3959999999999866 -0.3023074273329627
-0.38900000000001 -0.32884521123867216
-0.37999999999999545 -1.101175744790936
-0.37299999999999045 -0.376312041144061
-0.3650000000000091 -0.2194795702471879
-0.3569999999999993 -0.5290060545067661
-0.34900000000000375 0.9652126099636007
-0.3410000000000082 -0.363721961708805
-0.3319999999999794 -1.2308777740221757
-0.32500000000000284 -0.9697461416979962
-0.3149999999999977 0.11301871607598457
-0.30800000000000693 0.46893790193304596
-0.2980000000000018 0.12195128817704415
-0.28899999999998727 -0.9518393603659234
-0.2810000000000059 -1.8366393269547245
-0.2710000000000008 0.5960906535142385
-0.26200000000001467 -0.08850195441424091
-0.25199999999998113 0.16761122832222952
-0.24200000000001864 -0.16475173965157808
-0.23199999999999932 -0.23296629287115422
-0.2219999999999942 -0.5206195968976743
-0.21099999999999852 -0.44739766077675824
-0.20000000000000284 -0.24206983644981506
-0.18899999999997874 -0.14791127211586286
-0.1769999999999925 -0.07155916416596142
-0.16500000000002046 -0.1735549123615101
-0.15200000000000102 -0.20357748524133967
-0.1389999999999958 -0.3391237470050754
-0.12499999999998579 -0.2831953900032147
-0.11100000000001842 -0.21421198548246423
-0.09600000000000364 0.02541489155895249
-0.0799999999999983 -0.2032800134541901
-0.06399999999999295 0.028180671134421686
-0.045000000000001705 -0.18328350536157245
-0.027999999999991587 -0.1707793948453542
-0.009000000000014552 -0.09771124013499843
0.010000000000005116 -0.07980575038094173
0.028000000000005798 -0.09638732621510826
0.045000000000001705 -0.1356693983953079
0.06299999999998818 -0.12215202170042971
0.07899999999999352 0.06295775638344026
0.09499999999999886 -0.2691083437785551
0.11000000000001364 -0.0634740530780391
0.12400000000000944 0.11907596606086202
0.13699999999998624 0.08397659957658732
0.1489999999999867 0.11538848296649462
0.16100000000001558 -0.09536577163653703
0.17099999999997806 -0.07183236543683336
0.18100000000004002 0.17111265913965212
0.18899999999997874 -0.007179259598444787
0.1979999999999933 0.213104034556153
0.20400000000000773 0.20346973604274865
0.21199999999997488 -0.08030807201562595
0.21700000000002717 0.23621820754252099
0.2220000000000084 0.09375351060292303
0.22700000000000387 0.21619023698124806
0.23099999999999454 0.34715580118340483
0.23399999999999466 0.44998146723175125
0.23799999999998533 0.23915204093013642
0.23900000000001853 0.2732536587557064
0.24199999999999022 0.24624793334940875
0.2430000000000092 0.5076278274093511
0.24500000000000455 0.49491316180171907
0.2459999999999667 0.7104057794028478
0.24600000000003774 0.6454782271752322
0.2459999999999809 0.22544943893991842
0.24600000000000932 0.36097366025013855
0.2459999999999951 0.5241834601801827
0.24500000000000455 0.36524166584631246
0.24399999999998556 0.39188716178288985
0.24400000000001398 0.23589477410817494
0.24200000000001864 0.1302904684558257
0.24099999999997124 0.3381497670985425
0.23900000000001853 0.5076476935516894
0.23799999999998533 0.22026400411179736
0.2360000000000042 0.3116267945262905
0.23399999999999466 0.31534453213862434
0.23199999999999932 0.27016385106250596
0.23000000000000398 0.2578997510498624
0.22799999999999443 0.17463924320651358
0.22500000000000853 0.25983498092141133
0.22299999999998477 0.15521528514136662
0.22099999999998943 0.330370248942927
0.2190000000000083 0.28115447374112534
0.21599999999999397 0.2780953665784551
0.21300000000000807 0.3807752608583286
0.2120000000000033 0.4195288453342272
0.2079999999999984 0.3448088459764307
0.20600000000000307 0.3994241606143163
0.20400000000000773 0.20580422148215405
0.2009999999999792 0.29047565286042243
0.19800000000002171 0.19426782811292753
0.19699999999998852 0.27457058514565347
0.19300000000001205 0.2566129490909219
0.1910000000000167 0.1663176153799526
0.18899999999997874 0.1356376943365376
0.18600000000000705 0.19669317002558273
0.18299999999999272 0.25883241904395504
0.18199999999998795 0.2501389840052184
0.17900000000000205 0.21053831019331426
0.17600000000001614 0.36079241190003586
0.17399999999999238 0.22621093103398948
0.17199999999999704 0.24419135089650013
0.1699999999999875 0.20982645557930368
0.1670000000000158 0.2812450142888281
0.16500000000000625 0.24897083996847869
0.1599999999999966 0.19939429636512784
0.1599999999999966 0.1780638762379425
0.1700000000000017 0.18043086484193793
0.1599999999999966 0.20044820543743924
0.1700000000000017 0.11992498811790142
0.1599999999999966 0.18235107895763747
0.14000000000000057 0.2656336272545019
0.13000000000000966 0.30295532560566585
0.10999999999999943 0.19347308950000297
0.12999999999999545 0.10599441796294684
0.18000000000000682 0.25351264151892394
0.30999999999998806 0.08310566715302059
0.5 0.13211648100413242
0.7700000000000102 0.19686196719197824
1.0999999999999943 0.13381621624915851
1.4699999999999989 0.10541699896512569
1.8800000000000097 0.24794170317656494
4.849999999999994 52.005027265594535
4.740000000000009 10.31531128522883
4.609999999999985 7.805388147227234
4.469999999999999 4.276812002476532
4.320000000000022 4.549142824098141
4.159999999999997 4.411522752646704
4.0 4.193062404704165
3.829999999999984 4.87187090816704
3.6500000000000057 3.8540057454201815
3.490000000000009 4.09010590830772
3.319999999999993 3.236001686915955
3.1500000000000057 4.084385946022024
2.9899999999999807 2.592276158976091
2.8200000000000216 1.8888563113150383
2.6699999999999875 0.9026648041572969
2.0700000000000216 8.409646767952552
1.9199999999999875 4.468594685827355
1.7800000000000011 2.687357932121273
1.6599999999999966 2.7548113835077856
1.5200000000000102 2.3820566920046247
1.4000000000000057 3.1252837544560634
1.2699999999999818 2.898515214815035
1.170000000000016 2.270620307661744
1.039999999999992 1.5821432556383286
0.7299999999999898 1.8110886710338718
0.6299999999999955 -0.07161101312493656
0.19999999999998863 1.0251387354158226
0.12000000000000455 1.4387265634941855
0.05000000000001137 0.7140853086067409
-0.020000000000010232 -0.5628814975097498
-0.07999999999998408 0.8213039381007547
-0.15000000000000568 1.2697107580239617
-0.21000000000000796 0.38692408279490564
-0.2599999999999909 0.515702289947626
-0.3200000000000216 -1.0236905698329792
-0.37999999999999545 1.576008018500687
-0.4199999999999875 -0.5643872916308226
-0.46000000000000796 -1.5772076064222347
-0.5099999999999909 -0.6624654142561042
-0.5500000000000114 0.14057583378942695
-0.5900000000000034 -1.1119333352040144
-0.6199999999999761 -1.5707089155157519
-0.660000000000025 -0.5307178135067829
-0.6799999999999784 -0.8674452558746282
-0.7199999999999989 -0.5581623688028685
-0.7300000000000182 -1.272891673072479
-0.7599999999999909 0.7104263610236785
-0.789999999999992 -1.0206276878245433
-0.7900000000000205 -0.32133373965677947
-0.8199999999999932 -0.1529489374109403
-0.8199999999999932 -0.5806774865367572
-0.8400000000000034 0.38423395345230915
-0.8400000000000034 -1.8385403996984735
-0.8499999999999943 -0.6246427601837183
-0.8499999999999943 0.2175444518787799
-0.8499999999999943 -0.8186568536152095
-0.8500000000000227 -0.894692376281796
-0.8400000000000034 -1.0809587485356928
-0.8299999999999841 -0.4843053572701308
-0.8199999999999932 -0.7013971157023207
-0.8000000000000114 0.1369624166541712
-0.7800000000000011 -1.0301227584098172
-0.75 -1.1499512870218211
-0.7199999999999989 -0.47962855329589615
-0.6899999999999977 -1.3033664097589224
-0.6400000000000148 -2.2802177543881896
-0.5999999999999943 -0.6648243932180833
-0.539999999999992 1.2868906782780982
-0.47999999999998977 -1.2854692548644095
-0.4099999999999966 -0.9921275346482048
-0.3400000000000034 -0.7588404565422309
-0.2600000000000193 0.4035948797229878
-0.1699999999999875 0.0819389261974095
-0.09999999999999432 1.0901754677989857
-0.010000000000019327 -0.3781386019161346
0.0700000000000216 1.1490754763359803
0.12999999999999545 0.14015254929540788
0.18999999999999773 -1.3441851717212785
0.22999999999998977 0.5049431291987219
0.27000000000001023 -0.9171329309384078
0.28999999999999204 0.023995586704870675
0.30000000000001137 -1.1567974774564505
0.29999999999998295 -0.364635553374427
0.29000000000002046 -0.9692502036179462
0.28000000000000114 -0.7508889076292178
0.2599999999999909 -0.8037885234895441
0.21999999999999886 -1.2676480614823618
0.19999999999998863 -0.4483556771507722
0.1599999999999966 -0.1743279264464661
0.12000000000000455 -0.6995783229821768
0.0800000000000125 -0.14679966016984736
0.030000000000001137 -0.016122145739757343
-0.010000000000019327 0.24652999911972984
-0.04999999999998295 0.4861213438279606
-0.09999999999999432 -0.32490640936418913
-0.15000000000000568 1.0146276133964136
-0.20000000000001705 0.8342531505582258
-0.23999999999998067 1.6516799573115009
-0.28000000000000114 1.6369178710920664
-0.5 0.5859710097188326
-0.539999999999992 1.2500588689618155
-0.5699999999999932 0.7894025373531122
-0.6100000000000136 -0.7654167071727613
-0.6500000000000057 -1.6092454126747953
-0.6799999999999784 -2.5407531794358533
-0.710000000000008 -1.5354055261655617
-0.7400000000000091 -1.4839451928047822
-0.7699999999999818 -1.3461230219165543
-0.8000000000000114 -1.5598812267969038
-0.8300000000000125 -1.8790568766548859
-0.8599999999999852 -1.0299253049370805
-0.8700000000000045 -1.0018315690822135
-0.9000000000000057 -2.583085512863164
-0.9299999999999784 -1.2639869117122942
-0.9400000000000261 -1.4688571271627495
-0.9599999999999795 -1.6049649373110242
-0.9900000000000091 -1.2227161996576683
-0.9900000000000091 -1.5661641312563859
-1.0199999999999818 -0.7068239455313403
-1.0300000000000011 0.6074721783173516
-1.039999999999992 0.2717201003533489
-1.0600000000000023 -0.6720923349786005
-1.0700000000000216 -1.092340635724014
-1.079999999999984 -0.22138260358775597
-1.0900000000000034 0.10145051643675629
-1.0999999999999943 -1.2890197749381116
-1.1100000000000136 -2.7279257655644926
-1.1200000000000045 -1.273752839679588
-1.1299999999999955 -2.3127149349836316
-1.1299999999999955 -2.0215990125235237
-1.1299999999999955 -2.14293156049834
-1.1500000000000057 -0.6847910184698378
-1.1399999999999864 -0.8395085536051567
-1.1500000000000057 -1.7344912004297726
-1.1500000000000057 -0.8142718440600163
-1.1599999999999966 -0.5069244284499632
-1.1599999999999966 -0.23447572942808392
-1.1599999999999966 -0.7729294912395233
-1.1599999999999966 -1.0916887697980258
-1.160000000000025 -1.5147123650533274
-1.1599999999999966 -1.7456303267037754
-1.1599999999999966 0.03580651938261781
-1.1599999999999966 -1.0940832625092867
-1.1500000000000057 -2.456567938905067
-1.1599999999999966 -1.075440811351399
-1.1500000000000057 -0.9377098314458863
-1.1599999999999966 -2.116219162679215
-1.1500000000000057 -0.3080915503824144
-1.1399999999999864 -1.65425699924279
-1.1400000000000148 -0.9841147054691817
-1.1399999999999864 -0.7325069463845466
-1.1400000000000148 -1.4645099915066169
-1.1299999999999955 -1.4734358920032662
-1.1200000000000045 -1.3384999240790592
-1.1199999999999761 -1.2977967629946079
-1.1200000000000045 -1.339541437719248
-1.1100000000000136 -1.4882999478419947
-1.1099999999999852 -1.666668543570978
-1.1100000000000136 -1.2925422333889003
-1.0900000000000034 -0.5382308298717362
-1.0900000000000034 -0.03544664300616773
-1.089999999999975 -1.9403011643235288
-1.0800000000000125 -0.47374372432938117
-1.0699999999999932 -0.9248400278061695
-1.0699999999999932 -0.9330560714533931
-1.0600000000000023 -1.6169140502520065
-1.0600000000000023 -1.0774010736773505
-1.0500000000000114 -0.6221180225158491
-1.039999999999992 -0.3075154880060893
-1.0300000000000011 -0.7895390357773238
-1.0300000000000011 -1.1950520853918079
-1.0200000000000102 -1.096308437706199
-1.0199999999999818 -1.3683306651026896
-1.0 -0.5068323361502394
-1.0 -1.8042376302127536
-0.9900000000000091 -0.985094353451899
-0.9900000000000091 -1.911149142898239
-0.9799999999999898 -0.8805524218183507
-0.9699999999999989 -0.0927410156542976
-0.960000000000008 -0.7886325059770911
-0.9499999999999886 -1.5122416227798396
-0.950000000000017 -1.8335436281790862
-0.9399999999999977 -0.752921981503988
-0.9299999999999784 -0.10725115124245121
-0.9200000000000159 -0.9930760639635992
-0.9199999999999875 -1.8259605135083632
-0.9099999999999966 -1.3295122787199887
-0.9000000000000057 -1.4800774091370101
-0.8900000000000148 -1.5167324116448526
-0.8799999999999955 0.41877953495793463
-0.8799999999999955 -0.5924329045898844
-0.8700000000000045 -1.5797566703579093
-0.8599999999999994 -0.9703372105382613
-0.8499999999999943 -0.37541495194280117
-0.8500000000000085 -1.4176954131422121


==> data/CG-EGA/gp_dp_child-002_R-EGA_BE.dat <==
trues_roc preds_roc
2.279999999999987 -0.3602437049601406
2.469999999999999 -0.48520185178797703
2.630000000000024 -0.35384978054334226
2.759999999999991 0.26493138049418974
2.8400000000000034 0.20309201916428776
2.9299999999999784 -0.3451203671589127
2.930000000000007 -0.5333361023070751
2.9099999999999966 -0.41816131510367427
0.4099999999999966 2.4227227782958494
0.36000000000001364 6.213344639508563
2.3599999999999994 -0.13038916731640882
2.8400000000000034 0.22137895185998957
3.3299999999999983 -0.44341881998398947
3.780000000000001 0.2282432801383436
4.199999999999989 -0.39008108971233924
4.570000000000022 0.4731528692034601
4.8799999999999955 -0.09908612957262619
5.1200000000000045 0.3090428208166003
5.309999999999974 -0.2445277186947834
5.430000000000007 0.36566584236541644
5.490000000000009 -0.3353348239313334
5.5 -0.6328081256549041
5.460000000000008 0.4450208041450878
0.5399999999999636 2.708794112974431
-0.8400000000000318 2.40165526398323
-0.21000000000000796 2.2615815659899
-0.3200000000000216 2.3009885960195504
-0.3599999999999852 3.1606086546198924
-0.4000000000000057 2.2731774462830003
-0.5 1.9950678073029735
-0.539999999999992 1.6751451607587455
2.309999999999988 0.11559807169739145
2.760000000000005 0.14942697143234795
3.180000000000007 0.19750416951272598
3.5799999999999983 0.14111998768454725
3.9499999999999886 0.09322781047707451
4.260000000000005 0.24883751938368448
4.530000000000015 0.19351443858018058
4.72999999999999 0.07558732651325784
4.8700000000000045 0.1330957944774127
4.949999999999989 0.18825464974317185
4.990000000000009 0.2246379562725025
4.97999999999999 0.11015959908245065
4.930000000000007 0.10789073323948628
0.9399999999999977 3.317936162279807
0.8400000000000034 2.9561445707641383
0.5400000000000205 -1.7805919496454408
0.44999999999998863 -3.213743913777563
0.37000000000000455 -2.9639239960004886
0.28000000000000114 -3.090817093941979
-0.3300000000000125 2.1385820275247625
-0.37999999999999545 1.8042777806342087
-0.4099999999999966 1.6103050269909431
-0.46000000000000796 2.5320045689279027


==> data/CG-EGA/gp_dp_child-002_R-EGA_EP.dat <==
trues_roc preds_roc
1.5200000000000102 -0.665973971982396
1.3600000000000136 -7.136582069886373
1.289999999999992 -1.6198746908522992
5.3799999999999955 0.13798303274801071
5.150000000000006 -6.256697932831031
5.009999999999991 0.04411612345418803
2.509999999999991 -0.12600047815769244
2.3500000000000227 -1.0823279513133457
2.2099999999999795 -6.466568116224096


==> data/CG-EGA/lstm_child-002_P-EGA_AP.dat <==
trues preds
113.28 124.47376
112.39 123.268326
111.51 122.075485
110.62 120.868935
109.74 119.67942
108.87 118.490746
108.0 117.30768
107.13 116.13272
106.27 114.96714
105.41 113.81149
104.55 112.66607
103.7 111.53104
102.86000000000001 110.40612
102.01 109.292046
101.17 108.195724
100.34 107.129524
99.506 106.07502
98.679 105.05479
97.85500000000002 104.03636
97.035 103.030655
96.22 102.033485
95.40799999999999 101.04429
94.6 100.05849
93.79700000000001 99.091545
92.99700000000001 98.13754
92.20200000000003 97.19468
91.41000000000001 96.262566
90.62299999999999 95.36296
89.84 94.46962
89.06200000000001 93.594406
87.51700000000001 94.021484
86.75200000000001 92.83824
85.991 91.98785
85.235 91.16742
84.48299999999998 90.33502
83.736 89.47729
82.994 88.60902
82.256 87.749405
81.524 86.89727
80.797 86.04609
80.074 85.201965
79.357 84.40057
78.645 83.61301
77.939 82.8418
77.238 82.09025
76.542 81.34398
75.85300000000001 80.60458
75.16799999999999 79.869675
74.49 79.13588
73.817 78.39801
73.15100000000001 77.65358
72.49 76.90583
71.83599999999998 76.156784
71.18799999999999 75.40723
70.546 74.659904
69.911 73.92039
69.282 73.18825
68.66000000000001 72.46325
68.044 71.746925
67.436 71.0382
66.83399999999999 70.331764
66.23899999999999 69.61683
65.65100000000001 68.917404
65.071 68.23464
64.497 67.567505
63.93100000000001 66.917145
63.372 66.284515
62.821 65.67025
62.277 65.07604
61.741000000000014 64.5037
61.212999999999994 63.953255
60.69200000000002 63.427444
60.18000000000001 62.927414
59.675 62.453697
59.179 61.991737
58.69200000000001 61.550415
58.215 61.135384
57.748000000000005 60.745438
57.292 60.38389
56.84700000000001 60.047333
56.412000000000006 59.737495
55.989000000000004 59.452454
55.577 59.194046
55.17599999999999 58.96134
54.786 58.75067
54.408000000000015 58.558937
54.03999999999999 58.756706
53.68299999999999 60.026436
53.00200000000001 61.556587
52.678 61.40332
52.364000000000004 61.26429
52.06 61.13655
51.766999999999996 61.02272
51.48399999999998 60.91964
51.21100000000001 60.82949
50.94800000000001 60.74848
50.69499999999999 60.679665
50.45099999999999 60.61863
50.216999999999985 60.56314
49.992999999999995 60.51394
49.77799999999999 60.46718
49.57300000000001 60.4244
49.37700000000001 60.382286
49.19 60.34426
49.012 60.308006
48.84300000000002 60.274834
48.68299999999999 60.245216
48.533000000000015 60.21826
48.39100000000002 60.196144
48.257000000000005 60.1744
48.13300000000001 60.15718
48.016999999999996 60.14157
47.91 60.13127
47.81200000000001 60.121994
47.72200000000001 60.11631
47.64100000000002 60.111214
47.56800000000001 60.107597
47.50399999999999 60.095657
47.44900000000001 60.07093
47.40199999999999 60.03293
47.364000000000004 59.98049
47.334 59.93112
47.31299999999999 59.878967
47.30099999999999 59.82943
47.297 59.78325
47.30199999999999 59.74025
47.316 59.700294
47.339 59.662933
47.37100000000001 59.628616
47.412000000000006 59.598442
47.462999999999994 59.57139
47.52199999999999 59.54795
47.59100000000001 59.52713
47.670000000000016 59.509796
47.75800000000001 59.49582
47.855999999999995 59.48478
47.964 59.476967
48.083 59.477486
48.21199999999999 59.48355
48.352000000000004 59.49254
48.502999999999986 59.50556
48.66499999999999 59.520668
48.839 59.53672
49.025000000000006 59.557228
49.22399999999999 59.58178
49.435 59.610596
49.65899999999999 59.642746
49.897999999999996 59.681046
50.150000000000006 59.72608
50.418000000000006 59.777145
50.70099999999999 59.834755
51.001000000000005 59.89863
51.31800000000001 59.96939
51.65299999999999 60.047188
52.00800000000001 60.131706
52.38300000000001 60.22342
52.78 60.322517
53.19999999999999 60.429146
53.646000000000015 60.54342
54.116000000000014 60.665436
54.614000000000004 60.79592
55.137 60.934013
55.68600000000001 61.080475
56.25999999999999 61.235687
56.858000000000004 61.399246
57.47800000000001 61.571587
58.119000000000014 61.7529
58.778999999999996 61.94409
59.455 62.144844
60.14699999999999 62.35569
60.852000000000004 62.576973
61.569 62.808807
62.295 63.05198
63.03 63.30684
63.77099999999999 63.574303
64.517 63.854065
65.267 64.14667
66.01899999999999 64.45372
66.771 64.77465
67.524 65.11123
68.27500000000002 65.463554
69.023 65.83295
69.768 66.220085
70.508 66.62588
71.24300000000001 67.0521
71.972 67.49954
72.69399999999999 67.96984
73.40899999999999 68.464386
74.117 68.98573
74.815 69.533714
75.506 70.110886
76.18599999999999 70.716255
76.858 71.35004
77.51899999999999 72.01161
78.17100000000002 72.70021
78.812 73.41318
79.443 74.147705
80.06299999999999 74.89931
80.672 75.660515
81.271 76.42896
81.858 77.20164
82.435 77.976776
83.001 78.75177
83.55600000000001 79.52157
84.09999999999998 80.2861
84.63300000000001 81.04504
85.156 81.79759
85.66799999999999 82.542145
86.169 83.27676
86.66 84.00111
87.14 84.71317
87.611 85.41116
88.07100000000001 86.094795
88.521 86.76275
88.961 87.41467
89.39200000000001 88.04997
89.81299999999999 88.66799
90.22500000000001 89.26905
90.62799999999999 89.85329
91.022 90.41895
91.40700000000001 90.96777
91.78299999999999 91.49797
92.15100000000002 92.01126
92.51100000000001 92.50657
92.86200000000001 92.984985
93.206 93.44629
93.542 93.89144
93.87 94.32036
94.191 94.733505
94.505 95.131966
94.81200000000001 95.514854
95.11200000000002 95.88372
95.405 96.238976
95.691 96.581085
95.97200000000002 96.91062
96.246 97.22669
96.514 97.529816
96.77600000000002 97.8198
97.03299999999999 98.0967
97.28399999999999 98.36144
97.529 98.61571
97.77 98.86017
98.005 99.09406
98.23500000000001 99.3178
98.461 99.53198
98.681 99.73751
98.898 99.9345
99.109 100.12404
99.31700000000001 100.3071
99.52 100.48452
99.72 100.65678
99.915 100.82415
100.11 100.98754
100.29 101.147575
100.48 101.303795
100.66000000000001 101.45751
100.84 101.608475
101.01 101.75676
101.18 101.90326
101.35 102.04839
101.52000000000001 102.192
101.68 102.33417
101.83999999999999 102.47409
101.99 102.6111
102.15 102.74684
102.3 102.88086
102.45 103.01369
102.59000000000002 103.14557
102.74 103.27714
102.88 103.40763
103.02 103.53657
103.16 103.665535
103.28999999999999 103.79328
103.43 103.91972
103.56000000000002 104.04554
103.69 104.169304
103.82 104.29275
103.94 104.41417
104.07 104.53496
104.19 104.653984
104.31 104.77233
104.43 104.88865
104.55 105.00679
104.67 105.11505
104.79 105.23004
104.9 105.341354
105.01 105.45309
105.12 105.5587
105.24 105.6636
105.34 105.770096
105.45 105.8794
105.56 105.98287
105.67 106.085594
105.77 106.180954
105.87 106.283745
105.98 106.38236
106.08 106.4807
106.18 106.57153
106.28 106.66945
106.38 106.76292
106.48 106.85583
106.57 106.94968
106.67 107.03638
106.77 107.13014
106.86 107.21913
106.96 107.30728
107.05 107.39617
107.14 107.47758
107.23 107.56579
107.33 107.649025
107.42 107.731094
107.51 107.813705
107.6 107.8975
107.68 107.98272
107.77 108.069405
107.86 108.1487
107.95 108.22569
108.03 108.3026
108.12 108.389275
108.2 108.46285
108.29 108.540634
108.37 108.620995
108.46 108.703156
108.54 108.777725
108.62 108.84979
108.71 108.93056
108.79 109.00659
108.87 109.08122
108.95 109.15595
109.03 109.23129
109.11 109.30748
109.19 109.37555
109.27 109.44982
109.35 109.52733
109.43 109.597565
109.51 109.674355
109.58 109.74532
109.66 109.81432
109.74 109.883
109.81 109.961136
109.89 110.03457
109.97 110.10643
110.04 110.17799
110.12 110.24082
110.19 110.3095
110.27 110.38111
110.34 110.45429
110.41 110.519356
110.49 110.59055
110.56 110.65554
110.63 110.72744
110.7 110.79339
110.78 110.86635
110.85 110.93343
110.92 110.998314
110.99 111.07178
111.06 111.139946
111.13 111.20614
111.2 111.271835
111.27 111.33759
111.34 111.403656
111.41 111.470116
111.48 111.53703
111.55 111.60437
111.62 111.67213
111.69 111.740265
111.75 111.79956
111.82 111.86464
111.89 111.93241
111.96 111.99223
112.02 112.05823
112.09 112.12708
112.16 112.18802
112.22 112.25511
112.29 112.31568
112.35 112.38302
112.42 112.44409
112.48 112.50274
112.55 112.56983
112.61 112.63143
112.68 112.69084
112.74 112.74953
112.81 112.81744
112.87 112.88004
112.93 112.94059
112.99 113.0004
113.06 113.0601
113.12 113.11992
113.18 113.179985
113.24 113.24026
113.31 113.300804
113.37 113.36166
113.43 113.42271
113.49 113.484024
113.55 113.54557
113.61 113.607315
113.67 113.65989
113.73 113.71819
113.79 113.77908
113.85 113.841156
113.91 113.894424
113.97 113.953514
114.03 114.01524
114.08 114.068756
114.14 114.12836
114.2 114.18125
114.26 114.24087
114.32 114.294044
114.37 114.35401
114.43 114.40759
114.49 114.468
114.54 114.52197
114.6 114.582756
114.66 114.63711
114.71 114.68884
114.77 114.7396
114.82 114.79959
114.88 114.85408
114.93 114.90634
114.99 114.9578
115.04 115.01856
115.1 115.07383
115.15 115.12685
115.21 115.17903
115.26 115.23102
115.31 115.28298
115.37 115.33512
115.42 115.38741
115.47 115.43989
115.52 115.49257
115.58 115.545425
115.63 115.59846
115.68 115.65164
115.73 115.69548
115.78 115.74508
115.83 115.79722
115.89 115.8505
115.94 115.904396
115.99 115.94904
116.04 115.999466
116.09 116.05248
116.14 116.097115
116.19 116.147896
116.24 116.20134
116.3 116.246445
116.36 116.2977
116.41 116.34209
116.46 116.39326
116.51 116.43786
116.57 116.48934
116.66 116.53423
116.82 116.58608
117.1 116.631355
117.53 116.68351
118.15 116.729065
119.0 116.771935
120.07 116.8234
121.4 116.869
122.98 116.912186
124.82 116.95448
154.41 159.50018
159.97 161.57149
162.64 163.5506
165.23 165.9439
167.74 168.34412
170.15 170.73418
172.48 173.0231
174.71 175.19629
176.85 177.34935
178.89 179.45296
180.85 181.38913
182.72 183.2564
184.49 185.1152
186.19 187.02133
187.79 189.03073
189.31 191.16759
190.75 193.46
193.4 194.91257
194.6 196.02399
195.74 197.2259
196.8 198.25421
197.79 199.15918
198.72 199.92194
199.58 200.5646
200.37 201.22023
201.11 201.96564
201.79 202.63669
202.41 203.26775
202.97 203.85608
203.48 204.39302
203.94 204.88963
204.35 205.34277
204.71 205.7553
205.02 206.13583
205.29 206.47758
205.52 206.79471
205.71 207.06277
205.86 207.29591
205.97 207.48927
206.04 207.65129
206.08 207.77151
206.09 207.83363
206.07 207.85472
206.01 207.80742
205.93 207.6984
205.82 207.53061
205.69 207.30325
205.53 206.98401
205.35 206.58665
205.15 206.14209
204.93 205.64626
204.69 205.10918
204.44 204.57005
204.17 204.02586
203.88 203.46051
203.58 202.8342
203.28 202.37918
202.96 202.82303
202.29 203.45569
201.95 202.4297
201.61 201.63486
201.26 200.9942
200.91 200.47296
200.56 200.04549
200.22 199.70284
199.88 199.43974
199.55 199.23198
199.22 199.04945
198.91 198.8783
198.61 198.72018
198.33 198.50832
198.07 198.23044
197.84 197.86203
197.63 197.76256
197.32 200.18068
197.22 199.9397
197.17 199.69463
197.16 199.44461
197.2 199.17735
197.28 198.88416
197.4 198.57324
197.57 198.22696
197.76 197.83118
197.98 197.39038
198.22 196.92455
198.48 196.4121
198.73 195.85345
198.99 195.24393
199.25 194.5911
199.49 193.91187
199.72 193.19719
199.94 192.46
200.13 191.70836
200.31 190.96219
200.46 190.21977
200.58 189.49667
200.68 188.78693
200.75 188.11339
200.8 187.47081
200.81 186.87265
200.8 186.32536
200.76 185.84433
200.7 185.42422
200.6 185.08757
200.48 184.83112
200.34 184.66391
200.16 184.60071
199.97 184.63426
199.74 184.7705
199.5 184.99731
199.23 185.30608
198.93 185.70197
198.62 186.14876
198.29 186.63885
197.93 187.15154
197.56 187.67494
197.17 188.16653
196.76 188.63065
196.33 189.05891
195.88 189.42542
195.43 189.73253
194.95 189.98479
194.46 190.16377
193.96 190.28854
193.45 190.34787
192.92 190.3395
192.38 190.27791
191.84 190.16135
191.28 190.00372
190.71 189.78986
190.13 189.53941
189.55 189.25082
188.95 188.93794
188.35 188.58357
187.74 188.20522
187.13 187.8116
186.51 187.38368
185.88 186.94872
185.25 186.48332
184.61 186.01317
183.97 185.52583
183.33 185.01544
182.68 184.50221
182.03 183.98354
181.38 183.44565
180.72 182.90549
180.06 182.35834
179.4 181.80133
178.74 181.2323
178.08 180.64946
177.42 180.07306
176.75 179.47418
176.09 178.86232
175.42 178.24156
174.76 177.61371
174.09 176.96745
173.43 176.309
172.77 175.65358
172.1 174.98431
171.44 174.30492
170.78 173.61694
170.12 172.9332
169.47 172.23558
168.81 171.53925
168.16 170.8392
167.51 170.14494
166.86 169.4488
166.21 168.74681
165.57 168.04872
164.93 167.34763
164.29 166.65236
163.65 165.96484
163.01 165.27309
162.38 164.58289
161.75 163.89677
161.13 163.2042
160.5 162.51187
159.88 161.82283
159.27 161.13852
158.65 160.45935
158.04 159.78575
157.44 159.10611
156.83 158.43816
156.23 157.76694
155.64 157.10866
155.04 156.4475
154.45 155.79916
153.87 155.15916
153.28 154.51384
152.71 153.87953
152.13 153.25233
151.56 152.63022
150.99 152.02374
150.43 151.41756
149.87 150.82281
149.32 150.23447
148.76 149.64978
148.22 149.06715
147.67 148.49721
147.13 147.93315
146.6 147.37186
146.06 146.81126
145.54 146.25041
145.01 145.6999
144.49 145.15302
143.98 144.61777
143.46 144.07523
142.96 143.53897
142.45 143.01466
141.95 142.43102
141.46 141.86745
140.96 141.32169
140.48 140.76779
139.99 140.21776
139.51 139.67795
139.03 139.12892
138.56 138.58464
138.09 138.05319
137.63 137.51611
137.17 136.99936
136.71 136.4811
136.26 135.97147
135.81 135.46553
135.37 134.97267
134.93 134.48555
134.49 134.03749
134.06 133.58989
133.63 133.16428
133.2 132.73549
132.78 132.31607
132.36 131.91228
131.95 131.50479
131.54 131.1167
131.13 130.72641
130.73 130.3454
130.33 129.97916
129.93 129.55658
129.54 129.14699
129.15 128.73708
128.77 128.33737
128.39 127.952545
128.01 127.561356
127.63999999999999 127.18732
127.27 126.807724
126.9 126.434654
126.54 126.062225
126.18 125.69934
125.82 125.33875
125.47 124.98608
125.12 124.63304
124.77 124.2762
124.43 123.92686
124.09 123.580185
123.75 123.24456
123.41999999999999 122.912704
123.09 122.58176
122.77 122.26178
122.44 121.94611
122.13 121.63267
121.81 121.33004
121.5 121.03138
121.19 120.74425
120.88 120.461105
120.58 120.178734
120.28 119.9064
119.99 119.63749
119.7 119.36881
119.41 119.10993
119.13 118.85422
118.85 118.60936
118.58 118.371376
118.31 118.14359
118.05 117.924385
117.79 117.70653
117.54 117.48564
117.29 117.2719
117.05 117.059326
116.82 116.84536
116.59 116.63956
116.37 116.435524
116.16 116.23037
115.95 116.03348
115.75 115.838356
115.55 115.642166
115.36 115.454155
115.18 115.26789
115.01 115.09092
114.84 114.90556
114.67 114.73547
114.52 114.559555
114.37 114.389595
114.22 114.22005
114.08 114.04875
113.95 113.88494
113.82 113.722404
113.7 113.56862
113.58 113.41672
113.47 113.26363
113.36 113.1182
113.26 112.97289
113.16 112.83601
113.07 112.700005
112.98 112.57227
112.9 112.44543
112.82 112.32689
112.74 112.209885
112.67 112.10256
112.6 112.00966
112.54 111.91866
112.48 111.83774
112.44 111.76967
112.41 111.705284
112.39 111.650536
112.38 111.5978
112.36 111.553734
112.34 111.521194
112.35 111.501366
112.42 111.48443
112.61 111.46606
113.01 111.46455
113.68 111.46765
114.71 111.47008
116.15 111.479355
118.03 111.498825
186.96 191.93217
197.12 196.42961
201.97 201.49283
206.65 205.89651
211.16 210.22913
215.48 214.66429
219.63 218.69403
223.59 222.37569
227.37 225.74437
230.98 228.91626
234.4 232.04329
237.65 235.2165
240.72 238.5404
243.63 242.04413
246.37 245.7738
248.94 249.77782
251.36 251.10844
253.63 254.26184
255.74 256.2536
257.71 258.1349
259.54 260.03192
261.23 261.8013
262.79 263.39954
264.22 264.84048
265.53 266.13556
266.71 267.30396
267.78 268.35126
268.74 269.26596
269.59 270.04553
270.33 270.69672
270.98 271.21945
271.52 271.6217
271.98 271.90628
272.35 272.07956
272.63 272.15503
272.82 272.13214
272.94 272.03467
272.99 271.85724
272.96 271.64984
272.87 271.41513
272.71 271.1297
272.49 270.80347
272.21 270.45068
271.87 270.06927
271.49 269.64157
271.05 269.16455
270.56 268.64566
270.04 268.0821
269.47 267.45844
268.86 266.78168
268.22 266.0504
267.54 265.2596
266.83 264.41168
266.1 263.50272
265.34 262.53723
264.56 261.53217
263.76 260.58847
262.95 259.80652
262.12 259.68948
260.43 265.3785
259.57 264.96387
258.71 264.63885
257.86 264.18945
257.01 263.53247
256.16 262.7271
255.33 261.8533
254.51 261.00916
253.71 260.27448
252.94 259.75534
252.2 259.4476
251.49 259.29697
250.82 259.204
250.2 259.3842
249.64 259.4412
249.13 259.24554
248.7 258.4527
248.35 257.73572
248.08 257.13132
247.89 256.59097
247.8 256.15048
247.8 255.81339
247.88 255.55672
248.03 255.34952
248.25 255.18758
248.53 255.05774
248.84 254.973
249.18 254.92065
249.54 254.80756
249.91 254.4497
250.27 253.76453
250.61 252.61809
250.93 250.96457
251.97 224.75137
251.8 223.15189
251.59 221.86963
251.33 220.8762
251.01 220.18922
250.65 219.80386
250.25 219.71768
249.79 219.91705
249.29 220.40565
248.75 221.1582
248.17 222.13443
247.54 223.28395
246.88 224.56485
243.02 231.04425
242.15 232.04337
241.25 232.88518
240.33 233.57088
239.38 234.1136
238.4 234.50647
237.4 234.75572
236.38 234.8752
235.33 234.88162
234.27 234.76634
233.18 234.55756
232.08 234.26323
230.97 233.89316
229.83 233.45572
228.69 232.94406
227.53 232.3831
226.35 231.77461
225.17 231.10672
223.97 230.39963
222.77 229.66405
221.55 228.87924
220.33 228.05847
219.1 227.21251
217.86 226.33064
216.62 225.39787
215.38 224.43835
214.12 223.45671
212.87 222.4542
211.61 221.44199
210.35 220.41022
209.09 219.36139
207.82 218.29703
206.56 217.21211
205.29 216.11636
204.02 214.99673
202.76 213.84523
201.49 212.66563
200.23 211.45988
198.97 210.2112
197.71 208.93257
196.45 207.60924
195.2 206.2576
193.94 204.88646
192.7 203.47551
191.45 202.05286
190.21 200.60582
188.98 199.1279
187.75 197.64218
186.52 196.1348
185.3 194.62491
184.08 193.09961
182.87 191.57793
181.67 190.05684
180.47 188.53494
179.28 187.02347
178.09 185.53186
176.91 184.03645
175.74 182.56444
174.57 181.1021
173.41 179.6592
172.26 178.27364
171.11 176.87782
169.97 175.49538
168.84 174.11435
167.72 172.74155
166.6 171.39244
165.49 170.04828
164.39 168.72575
163.29 167.41882
162.21 166.12492
161.13 164.84206
160.05 163.58163
158.99 162.32387
157.93 161.09747
156.88 159.87685
155.84 158.67653
154.8 157.5021
153.78 156.34122
152.76 155.18541
151.74 154.04318
150.74 152.9046
149.74 151.77954
148.76 150.67096
147.78 149.56819
146.8 148.479
145.84 147.39337
144.88 146.32054
143.94 145.26419
142.99 144.21426
142.06 143.17865
141.14 142.16089
140.22 141.15077
139.31 140.15216
138.41 139.16788
137.52 138.19989
136.63 137.23732
135.75 136.28934
134.88 135.36087
134.02 134.44257
133.17 133.49034
132.32 132.55484
131.48 131.63634
130.65 130.75204
129.82 129.8798
129.01 129.01978
128.2 128.16666
127.4 127.30283
126.61 126.489334
125.82 125.69183
125.04 124.8894
124.27 124.105606
123.51 123.32446
122.75 122.561935
122.0 121.80146
121.26 121.03705
120.53 120.2896
119.8 119.54411
119.08 118.81837
118.37 118.08178
117.67 117.33789
116.98 116.6109
116.29 115.886345
115.61 115.17113
114.93 114.46798
114.26 113.77835
113.61 113.09159
112.95 112.41488
112.31 111.74787
111.67 111.09614
111.04 110.46068
110.41 109.82912
109.8 109.20974
109.19 108.60465
108.59 108.00285
107.99 107.423775
107.4 106.85169
106.82 106.291916
106.24 105.742485
105.68 105.192345
105.12 104.64825
104.56 104.10732
104.01 103.57475
103.47 103.043686
102.94 102.5214
102.42 102.03514
101.9 101.5773
101.38 101.1188
100.87999999999998 100.66847
100.38 100.23026
99.891 99.804214
99.40700000000001 99.39129
98.931 98.983215
98.461 98.58526
97.999 98.18894
97.54399999999998 97.80074
97.096 97.43447
96.655 97.06479
96.22200000000001 96.710594
95.796 96.359825
95.37700000000002 96.01755
94.96600000000001 95.67521
94.56299999999999 95.349915
94.167 95.02838
93.778 94.714714
93.39800000000001 94.40026
93.025 94.09171
92.66 93.792336
92.303 93.49261
91.95399999999998 93.20881
91.613 92.92745
91.281 92.64264
90.956 92.36169
90.641 92.08828
90.33300000000001 91.82159
90.035 91.5639
89.74600000000001 91.306274
89.46500000000002 91.04533
89.194 90.80014
88.93200000000002 90.55847
88.68 90.32655
88.43799999999999 90.10113
88.206 89.883316
87.984 89.67157
87.773 89.465485
87.573 89.24884
87.384 89.0404
87.20700000000002 88.83939
87.042 88.64753
86.89000000000001 88.46497
86.751 88.30555
86.626 88.15563
86.51499999999999 88.01631
86.419 87.88635
86.339 87.76533
86.275 87.654915
86.23 87.55371
86.20200000000001 87.46202
86.19300000000001 87.379745
86.20299999999997 87.306274
86.23100000000001 87.24065
86.27600000000001 87.182686
86.339 87.130196
86.41799999999998 87.08507
86.51299999999999 87.04538
86.62299999999999 87.01344
86.74700000000001 86.98898
86.884 86.95883
87.03299999999999 86.93503
87.194 86.91776
87.365 86.90791
87.546 86.90591
87.735 86.91164
87.93299999999999 86.92506
88.137 86.94671
88.349 86.97715
88.566 87.01662
88.788 87.06565
89.015 87.1248
89.24600000000002 87.1949
89.48 87.27619
89.71799999999999 87.3695
89.95700000000001 87.47538
90.199 87.59467
90.44200000000001 87.72848
90.68700000000001 87.87707
90.93299999999998 88.043144
91.179 88.2259
91.425 88.42659
91.67100000000002 88.64566
91.917 88.88194
92.16199999999999 89.13386
92.406 89.40146
92.65 89.68282
92.89200000000001 89.97667
93.13299999999998 90.28163
93.37200000000001 90.59594
93.61000000000001 90.91771
93.846 91.2443
94.08 91.57115
94.31200000000001 91.90083
94.542 92.232925
94.77 92.565384
94.995 92.89852
95.21799999999999 93.229904
95.439 93.56058
95.65799999999999 93.88838
95.87400000000001 94.21257
96.08699999999999 94.533325
96.29899999999999 94.85008
96.507 95.16201
96.713 95.47004
96.917 95.77218
97.11799999999998 96.06939
97.316 96.36105
97.51299999999999 96.64802
97.706 96.93007
97.897 97.206535
98.086 97.47734
98.272 97.7416
98.45499999999998 97.9985
98.637 98.250015
98.816 98.49635
98.99199999999999 98.73881
99.166 98.976295
99.338 99.209366
99.508 99.4376
99.675 99.66184
99.84 99.88176
100.0 100.09733
100.16 100.30865
100.33 100.51595
100.49 100.71941
100.66000000000001 100.91837
100.82000000000001 101.11352
100.96 101.305244
101.08999999999999 101.49388
101.2 101.67868
101.33 101.85947
101.51000000000002 102.038
101.82 102.21242
102.32 102.38376
103.09 102.55263
104.19 102.71837
105.66 102.880806
107.54 103.04171
166.41 175.2224
175.76 175.74033
180.23 179.76384
184.55 183.42725
188.71 187.56528
192.71 191.50743
196.54 195.34866
200.19 198.83888
203.68 202.05054
207.0 205.0531
210.15 207.87817
213.14 210.67172
215.96 213.50117
218.63 216.42017
221.14 219.47687
223.49 222.7151
227.77 226.69324
229.69 228.2407
231.47 229.63919
233.13 230.88628
234.65 232.10007
236.05 233.38585
237.32 234.52039
238.49 235.5582
239.53 236.50395
240.47 237.36816
241.31 238.15204
242.04 238.8505
242.67 239.45908
243.21 239.97043
243.66 240.38019
244.03 240.69058
244.31 240.90462
244.51 241.02425
244.63 241.05798
244.68 241.04692
244.66 240.97421
244.58 240.83458
244.43 240.61575
244.22 240.32521
243.96 239.97491
243.64 239.57256
243.26 239.13593
242.84 238.65211
242.38 238.10759
241.87 237.51903
241.32 236.88918
240.73 236.20105
240.11 235.45477
239.45 234.66312
238.77 233.8036
238.05 232.88306
237.32 231.8901
236.56 230.85567
235.77 229.78279
234.98 228.83359
234.16 228.1998
233.34 228.0771
231.66 234.15894
230.81 232.84943
229.96 231.85211
229.11 231.02132
228.26 230.28667
227.42 229.61436
226.59 229.0483
225.77 228.58725
224.97 228.22134
224.19 227.93394
223.44 227.74469
222.72 227.62337
222.03 227.50882
221.39 227.52902
220.79 227.96735
219.77 228.8882
219.36 227.8809
219.02 226.92853
218.76 226.0338
218.59 225.1937
218.49 224.38177
218.48 223.54913
218.55 222.737
218.68 221.89789
218.87 221.02234
219.1 220.13446
219.37 219.17996
219.66 218.17639
219.96 217.1205
220.26 216.0153
220.55 214.87688
220.83 213.72112
221.09 212.53719
221.31 211.32034
221.51 210.09729
221.67 208.84558
221.79 207.47372
221.87 205.77238
221.89 202.30904
221.84 201.27367
221.74 200.4761
221.59 199.86249
221.39 199.39908
221.15 199.09543
220.87 198.94984
220.54 198.97708
220.16 199.17374
219.75 199.55336
219.29 200.13051
218.79 200.88113
218.25 201.80789
217.68 202.89314
217.07 204.09319
216.42 205.37903
215.74 206.69576
214.29 209.26724
213.52 210.43378
212.72 211.46999
211.89 212.33347
211.03 212.99748
210.16 213.4418
209.26 213.64563
208.33 213.6361
207.39 213.41527
206.43 213.00302
205.44 212.42436
204.45 211.6976
203.43 210.85909
202.4 209.93942
201.36 208.9549
200.3 207.92126
199.23 206.8531
198.15 205.78015
197.06 204.71559
195.96 203.65482
194.85 202.5979
193.73 201.57526
192.6 200.56415
191.47 199.55907
190.34 198.55424
189.19 197.55673
188.05 196.55473
186.9 195.54083
185.75 194.52345
184.59 193.50548
183.43 192.48712
182.27 191.46573
181.11 190.44037
179.95 189.40828
178.79 188.36656
177.63 187.33665
176.47 186.29936
175.32 185.24426
174.16 184.18954
173.01 183.12715
171.85 182.03738
170.7 180.94926
169.56 179.83327
168.42 178.70172
167.28 177.55884
166.14 176.39313
165.01 175.20695
163.89 174.00307
162.77 172.78168
161.65 171.54358
160.54 170.28639
159.43 169.01378
158.32 167.72711
157.23 166.44003
156.14 165.15276
155.05 163.8418
153.97 162.53384
152.9 161.2131
151.83 159.88382
150.77 158.53926
149.71 157.19287
148.66 155.8469
147.62 154.50365
146.59 153.16638
145.56 151.83676
144.54 150.51428
143.52 149.20119
142.52 147.91116
141.52 146.62273
140.53 145.35081
139.54 144.08081
138.56 142.82822
137.59 141.60034
136.63 140.38719
135.68 139.18327
134.73 137.9858
133.79 136.80603
132.86 135.64821
131.94 134.50095
131.02 133.35896
130.11 132.23605
129.21 131.12376
128.32 130.01924
127.44 128.92094
126.56 127.7475
125.69 126.616295
124.83 125.52229
123.98000000000002 124.46142


==> data/CG-EGA/lstm_child-002_P-EGA_BE.dat <==
trues preds
88.28699999999999 95.29922
53.33699999999999 61.7239
126.89 117.006165
129.17 117.05226
131.64 117.096085
134.27 117.13902
137.03 117.18175
139.87 117.22449
142.77 117.277
145.7 117.32405
148.63 117.36885
151.54 117.41279
157.22 159.04935
202.63 204.78392
197.46 200.41821
120.39 111.51999
123.22999999999999 111.548904
126.56 111.578186
130.34 111.6147
134.54 111.65137
139.11 111.6951
143.99 111.738716
149.11 111.78923
154.42 111.839676
159.85 111.89702
165.34 111.95437
170.84 112.00876
176.3 112.06881
261.28 266.3329
251.23 248.81187
251.49 246.21332
251.71 243.28465
251.89 240.19133
252.03 237.08412
252.11 234.09836
252.15 231.33746
252.14 228.85188
252.08 226.64978
246.18 225.93004
245.44 227.3051
244.67 228.64662
243.86 229.90361
109.85 103.19916
112.61 103.354225
115.79 103.50736
119.37 103.6578
123.32 103.805305
127.58 103.95161
132.11 104.09559
136.84 104.23672
141.71 104.375755
146.66 104.51298
151.65 104.64852
156.63 104.78143
161.56 104.9123
232.5 236.21628
220.25 229.94292
221.9 203.78322
215.03 208.01013


==> data/CG-EGA/lstm_child-002_P-EGA_EP.dat <==
trues preds
192.11 191.58704
181.68 112.128426
192.11 190.84175
171.15 171.06793
225.7 222.6883


==> data/CG-EGA/lstm_child-002_R-EGA_AP.dat <==
trues_roc preds_roc
-0.9000000000000057 -1.1945572
-0.8900000000000006 -1.2054367
-0.8799999999999955 -1.1928406
-0.8900000000000006 -1.2065506
-0.8800000000000097 -1.1895142
-0.8699999999999903 -1.1886749
-0.8700000000000045 -1.1830673
-0.8700000000000045 -1.1749573
-0.8599999999999994 -1.1655807
-0.8599999999999994 -1.1556473
-0.8599999999999994 -1.1454239
-0.8499999999999943 -1.1350327
-0.8399999999999892 -1.1249161
-0.8500000000000085 -1.1140747
-0.8400000000000034 -1.0963211
-0.8299999999999983 -1.0662003
-0.8340000000000032 -1.0545044
-0.8269999999999982 -1.0202332
-0.8239999999999839 -1.018425
-0.8200000000000216 -1.0057068
-0.8149999999999977 -0.9971695
-0.8120000000000118 -0.9891968
-0.8079999999999927 -0.9858017
-0.8029999999999831 -0.96694183
-0.7999999999999972 -0.9540024
-0.7949999999999875 -0.94286346
-0.7920000000000158 -0.93211365
-0.7870000000000203 -0.8996048
-0.782999999999987 -0.89334106
-0.7779999999999916 -0.8752136
-0.7699999999999818 -1.2777328
-0.7650000000000006 -1.1832428
-0.7610000000000099 -0.8503952
-0.7560000000000002 -0.82042694
-0.7520000000000238 -0.83239746
-0.7469999999999715 -0.8577347
-0.7420000000000044 -0.8682709
-0.7379999999999995 -0.8596115
-0.7319999999999993 -0.8521347
-0.7270000000000039 -0.85118103
-0.722999999999999 -0.84412384
-0.7169999999999987 -0.8013916
-0.7120000000000033 -0.78756714
-0.7060000000000031 -0.7712097
-0.7009999999999934 -0.75154877
-0.695999999999998 -0.7462692
-0.688999999999993 -0.73939514
-0.6850000000000165 -0.73490906
-0.6779999999999973 -0.73379517
-0.6730000000000018 -0.73786926
-0.6659999999999826 -0.74443054
-0.6610000000000156 -0.7477493
-0.6540000000000106 -0.7490463
-0.6479999999999961 -0.7495575
-0.6419999999999817 -0.7473221
-0.6350000000000051 -0.7395172
-0.6290000000000049 -0.7321396
-0.6219999999999857 -0.7249985
-0.6160000000000139 -0.71632385
-0.6079999999999899 -0.708725
-0.6020000000000181 -0.70643616
-0.5949999999999989 -0.7149353
-0.5879999999999797 -0.69942474
-0.5800000000000125 -0.68276215
-0.5739999999999981 -0.66713715
-0.5659999999999883 -0.6503601
-0.5590000000000117 -0.6326294
-0.5510000000000019 -0.61426544
-0.5439999999999969 -0.59420776
-0.5359999999999872 -0.5723419
-0.52800000000002 -0.55044556
-0.5209999999999724 -0.52581024
-0.5120000000000147 -0.5000305
-0.5050000000000097 -0.47371674
-0.4959999999999951 -0.46195984
-0.48699999999999477 -0.44132233
-0.47700000000000387 -0.41503143
-0.46699999999999875 -0.38994598
-0.45600000000000307 -0.36154938
-0.4449999999999932 -0.33655548
-0.4350000000000023 -0.30983734
-0.4230000000000018 -0.2850418
-0.41200000000000614 -0.2584076
-0.40100000000001046 -0.23270416
-0.38999999999998636 -0.21067047
-0.3779999999999859 -0.19173431
-0.3680000000000234 0.19776917
-0.3569999999999993 1.2697296
-0.33499999999997954 -0.16731262
-0.3240000000000123 -0.1532669
-0.31399999999999295 -0.13903046
-0.30400000000000205 -0.12773895
-0.29300000000000637 -0.11383057
-0.28300000000001546 -0.10308075
-0.2729999999999677 -0.090148926
-0.26300000000000523 -0.08100891
-0.2530000000000143 -0.06881714
-0.24399999999999977 -0.061035156
-0.23400000000000887 -0.055488586
-0.22399999999998954 -0.049201965
-0.2150000000000034 -0.04676056
-0.20499999999998408 -0.042778015
-0.19599999999999795 -0.042114258
-0.18700000000001182 -0.038024902
-0.17799999999999727 -0.036254883
-0.16899999999998272 -0.033172607
-0.160000000000025 -0.02961731
-0.14999999999997726 -0.02695465
-0.1419999999999959 -0.022117615
-0.13400000000001455 -0.021743774
-0.12399999999999523 -0.017219543
-0.11600000000001387 -0.015609741
-0.10699999999999932 -0.010299683
-0.09799999999998477 -0.009277344
-0.09000000000000341 -0.005683899
-0.08099999999998886 -0.0050964355
-0.0730000000000075 -0.003616333
-0.06400000000002137 -0.011940002
-0.0549999999999784 -0.024726868
-0.047000000000025466 -0.038002014
-0.03799999999998249 -0.05243683
-0.030000000000001137 -0.049369812
-0.021000000000015007 -0.05215454
-0.012000000000000455 -0.04953766
-0.003999999999990678 -0.046180725
0.0049999999999954525 -0.042999268
0.014000000000010004 -0.03995514
0.022999999999996135 -0.037361145
0.03200000000001069 -0.034317017
0.04099999999999682 -0.030174255
0.05099999999998772 -0.027053833
0.0589999999999975 -0.0234375
0.06900000000001683 -0.020820618
0.07900000000000773 -0.017333984
0.08799999999999386 -0.013977051
0.09799999999998477 -0.011039734
0.10800000000000409 -0.0078125
0.11899999999999977 0.0005187988
0.12899999999999068 0.0060653687
0.14000000000001478 0.008987427
0.15099999999998204 0.013023376
0.16200000000000614 0.015106201
0.1740000000000066 0.016052246
0.18600000000000705 0.020507812
0.19899999999998386 0.024551392
0.21100000000001273 0.028816223
0.22399999999998954 0.03215027
0.23900000000000432 0.03829956
0.25200000000000955 0.045036316
0.2680000000000007 0.051063538
0.28299999999998704 0.057609558
0.30000000000001137 0.06387329
0.3170000000000073 0.070762634
0.33499999999997954 0.077796936
0.3550000000000182 0.08451843
0.375 0.09171295
0.39699999999999136 0.099098206
0.4199999999999875 0.10662842
0.4460000000000264 0.11427307
0.46999999999999886 0.12201691
0.49799999999999045 0.13048553
0.5229999999999961 0.13809204
0.5490000000000066 0.14646149
0.5739999999999839 0.1552124
0.5980000000000132 0.16355896
0.6200000000000045 0.1723404
0.6410000000000053 0.18131256
0.6599999999999824 0.19119263
0.6760000000000019 0.20075226
0.6919999999999931 0.21084595
0.7050000000000125 0.22128296
0.7169999999999987 0.23183441
0.7259999999999991 0.24317169
0.7349999999999994 0.25485992
0.7409999999999854 0.26746368
0.7460000000000093 0.27976227
0.75 0.29260254
0.7519999999999953 0.3070526
0.7520000000000095 0.32093048
0.7530000000000001 0.33657837
0.751000000000019 0.35232544
0.7479999999999762 0.3693924
0.7450000000000045 0.38713837
0.7399999999999949 0.40579224
0.7350000000000136 0.42622375
0.728999999999985 0.4474411
0.7219999999999942 0.47029877
0.7150000000000034 0.49454498
0.7080000000000126 0.52134705
0.6979999999999933 0.54798126
0.6910000000000025 0.5771713
0.6799999999999926 0.60536957
0.6720000000000113 0.63378143
0.6609999999999872 0.6615753
0.6520000000000294 0.68859863
0.6409999999999769 0.7129669
0.6310000000000002 0.7345276
0.6199999999999903 0.7516022
0.6090000000000089 0.7612076
0.5990000000000038 0.7684479
0.5870000000000033 0.77267456
0.5769999999999982 0.77513885
0.5660000000000025 0.7749939
0.5550000000000068 0.7697983
0.5439999999999685 0.764534
0.5330000000000297 0.758934
0.5229999999999961 0.75255585
0.5119999999999862 0.7445526
0.5010000000000048 0.7346115
0.49099999999999966 0.72435
0.480000000000004 0.71206665
0.47100000000000364 0.6979904
0.46000000000000796 0.6836319
0.44999999999998863 0.6679535
0.4399999999999977 0.65192413
0.4310000000000116 0.6352997
0.42099999999997806 0.6180191
0.41200000000002035 0.60105896
0.4029999999999774 0.58423615
0.39400000000001967 0.5656662
0.3850000000000051 0.5488205
0.37599999999997635 0.53019714
0.36800000000003763 0.5132904
0.3599999999999852 0.49530792
0.3509999999999991 0.47841644
0.3439999999999941 0.4613037
0.3359999999999985 0.44515228
0.32800000000000296 0.42891693
0.32099999999999795 0.41314697
0.31399999999999295 0.3984604
0.30700000000001637 0.3828888
0.30000000000001137 0.36886597
0.29299999999997794 0.35525513
0.28600000000000136 0.34210968
0.2810000000000201 0.32953644
0.2739999999999725 0.31607056
0.2680000000000007 0.30312347
0.2620000000000289 0.28998566
0.25699999999996237 0.27690125
0.2510000000000048 0.26474
0.24500000000000455 0.25426483
0.24099999999999966 0.24446106
0.23499999999999943 0.23389435
0.2300000000000182 0.22373962
0.22599999999998488 0.21418
0.21999999999999886 0.20552826
0.21699999999999875 0.19699097
0.21099999999999852 0.18953705
0.20800000000001262 0.18305969
0.20299999999998875 0.17742157
0.20000000000000284 0.17225647
0.1950000000000074 0.16737366
0.19499999999999318 0.16339111
0.18000000000000682 0.16003418
0.18999999999999773 0.15621948
0.18000000000000682 0.15371704
0.1799999999999926 0.15096283
0.1700000000000017 0.14828491
0.1700000000000017 0.14649963
0.1699999999999875 0.14513397
0.17000000000001592 0.1436081
0.1599999999999966 0.14216614
0.15999999999998238 0.1399231
0.15000000000000568 0.13700867
0.1600000000000108 0.13574219
0.14999999999999147 0.13401794
0.15000000000000568 0.13282776
0.14000000000001478 0.13188171
0.14999999999997726 0.13156891
0.14000000000000057 0.13049316
0.14000000000000057 0.12893677
0.14000000000000057 0.12896729
0.12999999999999545 0.12774658
0.14000000000001478 0.12644196
0.13000000000000966 0.12581635
0.12999999999998124 0.12376404
0.12999999999999545 0.1234436
0.12000000000000455 0.121421814
0.12999999999999545 0.120788574
0.12000000000000455 0.119026184
0.12000000000000455 0.11834717
0.12000000000000455 0.11631775
0.11999999999999034 0.118141174
0.12000000000000455 0.10826111
0.12000000000000455 0.114990234
0.10999999999999943 0.111312866
0.10999999999999943 0.11173248
0.10999999999999943 0.10561371
0.11999999999999034 0.104896545
0.10000000000000853 0.10649872
0.10999999999999943 0.109306335
0.10999999999999943 0.10346985
0.10999999999999943 0.10272217
0.09999999999999432 0.0953598
0.10000000000000853 0.10279083
0.10999999999999943 0.09861755
0.09999999999999432 0.098335266
0.10000000000000853 0.09083557
0.09999999999999432 0.09791565
0.09999999999999432 0.09346771
0.10000000000000853 0.09291077
0.0899999999999892 0.09384918
0.10000000000000853 0.08670044
0.09999999999999432 0.09376526
0.09000000000000341 0.08898926
0.09999999999999432 0.088150024
0.09000000000000341 0.088890076
0.09000000000000341 0.08140564
0.09000000000000341 0.08821106
0.09999999999999432 0.083236694
0.09000000000000341 0.0820694
0.09000000000000341 0.082611084
0.0899999999999892 0.08379364
0.0800000000000125 0.08522034
0.0899999999999892 0.08668518
0.09000000000000341 0.0792923
0.09000000000000341 0.07699585
0.0799999999999983 0.0769043
0.09000000000000341 0.08667755
0.0799999999999983 0.07357788
0.09000000000000341 0.07778168
0.0799999999999983 0.08036041
0.0899999999999892 0.08216095
0.0800000000000125 0.0745697
0.0799999999999983 0.07206726
0.0899999999999892 0.08076477
0.0800000000000125 0.076034546
0.0799999999999983 0.07463074
0.0799999999999983 0.07472992
0.0799999999999983 0.07534027
0.0799999999999983 0.076187134
0.0799999999999983 0.06806946
0.0799999999999983 0.074272156
0.0799999999999983 0.07750702
0.0800000000000125 0.070236206
0.0799999999999983 0.076789856
0.06999999999999318 0.07096863
0.0799999999999983 0.069000244
0.0799999999999983 0.06867981
0.07000000000000739 0.07813263
0.0799999999999983 0.07343292
0.0799999999999983 0.07186127
0.07000000000000739 0.07156372
0.0799999999999983 0.062828064
0.06999999999999318 0.06867981
0.0799999999999983 0.0716095
0.07000000000000739 0.07318115
0.06999999999999318 0.06506348
0.0799999999999983 0.07119751
0.07000000000000739 0.06498718
0.06999999999999318 0.071899414
0.07000000000000739 0.06594849
0.0799999999999983 0.0729599
0.06999999999999318 0.067085266
0.07000000000000739 0.06488037
0.06999999999999318 0.07346344
0.07000000000000739 0.06816864
0.06999999999999318 0.06619263
0.07000000000000739 0.06569672
0.06999999999999318 0.06575775
0.07000000000000739 0.06606293
0.06999999999999318 0.066459656
0.07000000000000739 0.06691742
0.06999999999999318 0.067337036
0.07000000000000739 0.06775665
0.06999999999999318 0.06813812
0.060000000000002274 0.059295654
0.06999999999999318 0.065078735
0.07000000000000739 0.06777191
0.06999999999999318 0.059822083
0.060000000000002274 0.06599426
0.07000000000000739 0.068855286
0.06999999999999318 0.060935974
0.060000000000002274 0.067092896
0.07000000000000739 0.060569763
0.05999999999998806 0.067337036
0.07000000000000739 0.061073303
0.060000000000002274 0.058647156
0.06999999999999318 0.067092896
0.060000000000002274 0.06159973
0.07000000000000739 0.059410095
0.05999999999998806 0.058685303
0.07000000000000739 0.06790924
0.060000000000002274 0.06260681
0.060000000000002274 0.060546875
0.05999999999998806 0.059806824
0.07000000000000739 0.059700012
0.060000000000002274 0.059822083
0.060000000000002274 0.060066223
0.05999999999998806 0.060272217
0.07000000000000739 0.060546875
0.060000000000002274 0.06085205
0.060000000000002274 0.061050415
0.05999999999998806 0.061317444
0.060000000000002274 0.061546326
0.060000000000002274 0.06174469
0.060000000000002274 0.052574158
0.060000000000002274 0.058303833
0.060000000000002274 0.060890198
0.05999999999998806 0.062072754
0.060000000000002274 0.053268433
0.060000000000002274 0.05908966
0.060000000000002274 0.06172943
0.04999999999999716 0.053512573
0.060000000000002274 0.05960083
0.060000000000002274 0.052894592
0.060000000000002274 0.05961609
0.05999999999998806 0.05317688
0.05000000000001137 0.05996704
0.060000000000002274 0.053581238
0.05999999999998806 0.060409546
0.05000000000001137 0.053970337
0.05999999999998806 0.060783386
0.060000000000002274 0.054351807
0.04999999999999716 0.051734924
0.060000000000002274 0.05075836
0.04999999999999716 0.05998993
0.060000000000002274 0.054489136
0.05000000000001137 0.052261353
0.05999999999998806 0.051460266
0.05000000000001137 0.060760498
0.05999999999998806 0.055267334
0.05000000000001137 0.053016663
0.05999999999998806 0.05218506
0.05000000000001137 0.051986694
0.04999999999999716 0.051963806
0.060000000000002274 0.052139282
0.04999999999999716 0.05229187
0.04999999999999716 0.052474976
0.04999999999999716 0.05268097
0.060000000000002274 0.052856445
0.04999999999999716 0.05303192
0.05000000000001137 0.05318451
0.04999999999999716 0.0438385
0.04999999999999716 0.049598694
0.04999999999999716 0.052139282
0.060000000000002274 0.05328369
0.04999999999999716 0.053894043
0.04999999999999716 0.044647217
0.05000000000001137 0.05042267
0.04999999999999716 0.053016663
0.04999999999999716 0.044631958
0.04999999999999716 0.05078125
0.04999999999999716 0.05344391
0.060000000000002274 0.04510498
0.060000000000002274 0.051254272
0.04999999999999716 0.044387817
0.04999999999999716 0.05117035
0.05000000000001137 0.04460144
0.05999999999998806 0.051483154
0.09000000000000341 0.044891357
0.1599999999999966 0.051849365
0.28000000000000114 0.045272827
0.4300000000000068 0.05215454
0.6200000000000045 0.045555115
0.8499999999999943 0.042869568
1.0699999999999932 0.051467896
1.3300000000000125 0.04560089
1.5799999999999983 0.043182373
1.8399999999999892 0.042297363
2.8700000000000045 42.087395
2.75 2.5221405
2.6699999999999875 1.9791107
2.5900000000000034 2.3932953
2.5100000000000193 2.4002228
2.4099999999999966 2.3900604
2.329999999999984 2.2889252
2.230000000000018 2.1731873
2.1399999999999864 2.153061
2.039999999999992 2.1036072
1.960000000000008 1.9361725
1.8700000000000045 1.8672638
1.7700000000000102 1.8588104
1.6999999999999886 1.9061279
1.5999999999999943 2.0093994
1.5200000000000102 2.136856
1.4399999999999977 2.2924194
1.289999999999992 3.325531
1.1999999999999886 1.1114197
1.1400000000000148 1.2019196
1.0600000000000023 1.028305
0.9899999999999807 0.90496826
0.9300000000000068 0.76275635
0.8600000000000136 0.6426697
0.789999999999992 0.6556244
0.7400000000000091 0.7454071
0.6799999999999784 0.671051
0.6200000000000045 0.63105774
0.5600000000000023 0.58833313
0.5099999999999909 0.5369415
0.46000000000000796 0.49661255
0.4099999999999966 0.45314026
0.36000000000001364 0.41252136
0.3100000000000023 0.38053894
0.2699999999999818 0.3417511
0.2300000000000182 0.3171234
0.18999999999999773 0.2680664
0.15000000000000568 0.23313904
0.10999999999998522 0.19335938
0.06999999999999318 0.16201782
0.040000000000020464 0.120224
0.009999999999990905 0.06211853
-0.020000000000010232 0.021087646
-0.060000000000002274 -0.047302246
-0.07999999999998408 -0.10902405
-0.11000000000001364 -0.16778564
-0.12999999999999545 -0.22735596
-0.1599999999999966 -0.31924438
-0.18000000000000682 -0.39735413
-0.19999999999998863 -0.44456482
-0.21999999999999886 -0.49583435
-0.2400000000000091 -0.53707886
-0.25 -0.53912354
-0.27000000000001023 -0.54418945
-0.28999999999999204 -0.5653534
-0.29999999999998295 -0.62631226
-0.30000000000001137 -0.4550171
-0.3199999999999932 0.44384766
-0.3400000000000034 -1.3282318
-0.3400000000000034 -1.0259857
-0.339999999999975 -0.7948456
-0.35000000000002274 -0.6406555
-0.3499999999999943 -0.52124023
-0.3499999999999943 -0.42747498
-0.3400000000000034 -0.34265137
-0.3400000000000034 -0.26309204
-0.3299999999999841 -0.20776367
-0.3300000000000125 -0.18252563
-0.3100000000000023 -0.17115784
-0.29999999999998295 -0.15811157
-0.28000000000000114 -0.21186829
-0.2600000000000193 -0.2778778
-0.22999999999998977 -0.3684082
-0.21000000000000796 -0.099472046
-0.14000000000001478 -0.23753357
-0.09999999999999432 -0.24098206
-0.05000000000001137 -0.24507141
-0.009999999999990905 -0.25001526
0.03999999999999204 -0.2672577
0.0800000000000125 -0.29319763
0.12000000000000455 -0.3109131
0.1699999999999875 -0.34628296
0.18999999999999773 -0.39578247
0.21999999999999886 -0.4407959
0.2400000000000091 -0.46583557
0.2599999999999909 -0.5124512
0.25 -0.5586395
0.2600000000000193 -0.6095276
0.2599999999999909 -0.65283203
0.2400000000000091 -0.67922974
0.22999999999998977 -0.7146759
0.21999999999999886 -0.7371826
0.18999999999999773 -0.75164795
0.18000000000000682 -0.74617004
0.15000000000000568 -0.7424164
0.12000000000000455 -0.72309875
0.09999999999999432 -0.7097473
0.06999999999999318 -0.6735382
0.05000000000001137 -0.6425781
0.009999999999990905 -0.5981598
-0.009999999999990905 -0.547287
-0.040000000000020464 -0.48103333
-0.060000000000002274 -0.42010498
-0.09999999999999432 -0.33665466
-0.12000000000000455 -0.25645447
-0.13999999999998636 -0.16720581
-0.18000000000000682 -0.063201904
-0.18999999999999773 0.033554077
-0.22999999999998977 0.13623047
-0.2400000000000091 0.2268219
-0.27000000000001023 0.3087616
-0.29999999999998295 0.39588928
-0.3100000000000023 0.4467926
-0.3300000000000125 0.49009705
-0.3599999999999852 0.51268005
-0.37000000000000455 0.523407
-0.3900000000000148 0.4915924
-0.4099999999999966 0.46411133
-0.4299999999999784 0.42826843
-0.45000000000001705 0.36650085
-0.44999999999998863 0.30711365
-0.4800000000000182 0.2522583
-0.4899999999999807 0.1789856
-0.5 0.12477112
-0.5100000000000193 0.059326172
-0.5300000000000011 -0.008377075
-0.539999999999992 -0.061584473
-0.539999999999992 -0.11656189
-0.5600000000000023 -0.15762329
-0.5699999999999932 -0.21386719
-0.5800000000000125 -0.2504425
-0.5799999999999841 -0.28858948
-0.6000000000000227 -0.31288147
-0.5999999999999943 -0.35437012
-0.6099999999999852 -0.37835693
-0.6100000000000136 -0.39361572
-0.6200000000000045 -0.42791748
-0.6299999999999955 -0.43496704
-0.6299999999999955 -0.46539307
-0.6399999999999864 -0.4701538
-0.6400000000000148 -0.4873352
-0.6399999999999864 -0.51039124
-0.6500000000000057 -0.51322937
-0.6500000000000057 -0.51867676
-0.6500000000000057 -0.5378876
-0.6599999999999966 -0.54016113
-0.6599999999999966 -0.54714966
-0.6599999999999966 -0.55700684
-0.6599999999999966 -0.56903076
-0.6599999999999966 -0.58283997
-0.660000000000025 -0.57640076
-0.6699999999999875 -0.59887695
-0.6599999999999966 -0.6118622
-0.6700000000000159 -0.62075806
-0.6599999999999966 -0.6278534
-0.6699999999999875 -0.6462555
-0.6599999999999966 -0.65844727
-0.6599999999999966 -0.655426
-0.6700000000000159 -0.66926575
-0.6599999999999966 -0.6793976
-0.6599999999999966 -0.687973
-0.6599999999999966 -0.68374634
-0.6500000000000057 -0.6976166
-0.6599999999999966 -0.69633484
-0.6500000000000057 -0.7000427
-0.6500000000000057 -0.69425964
-0.6499999999999773 -0.6961365
-0.6500000000000057 -0.70199585
-0.6400000000000148 -0.6980896
-0.6399999999999864 -0.7010956
-0.6400000000000148 -0.6952667
-0.6399999999999864 -0.68751526
-0.6400000000000148 -0.6917572
-0.6299999999999955 -0.6902008
-0.6299999999999955 -0.68611145
-0.6200000000000045 -0.6925812
-0.6299999999999955 -0.6923218
-0.6200000000000045 -0.68904114
-0.6099999999999852 -0.6843109
-0.6200000000000045 -0.6791687
-0.6100000000000136 -0.67359924
-0.5999999999999943 -0.6796417
-0.6099999999999852 -0.6679535
-0.6000000000000227 -0.6712189
-0.5900000000000034 -0.6582794
-0.5999999999999943 -0.66116333
-0.5900000000000034 -0.6483307
-0.5799999999999841 -0.6399994
-0.5900000000000034 -0.6453247
-0.5699999999999932 -0.63430786
-0.5800000000000125 -0.62719727
-0.5699999999999932 -0.6221161
-0.5699999999999932 -0.60647583
-0.5600000000000023 -0.6061859
-0.5600000000000023 -0.5947418
-0.5500000000000114 -0.5883484
-0.5600000000000023 -0.5846863
-0.539999999999992 -0.58262634
-0.5500000000000114 -0.5699463
-0.539999999999992 -0.5640564
-0.5300000000000011 -0.56129456
-0.539999999999992 -0.56059265
-0.5200000000000102 -0.56085205
-0.5300000000000011 -0.5505066
-0.5199999999999818 -0.54689026
-0.5100000000000193 -0.5352478
-0.5199999999999818 -0.5425415
-0.5 -0.5362549
-0.5100000000000193 -0.52430725
-0.5 -0.5836487
-0.4899999999999807 -0.5635681
-0.5 -0.5457611
-0.4800000000000182 -0.55389404
-0.4899999999999807 -0.55003357
-0.4800000000000182 -0.5398102
-0.47999999999998977 -0.5490265
-0.46999999999999886 -0.544281
-0.46999999999999886 -0.53144836
-0.46000000000000796 -0.53707886
-0.46000000000000796 -0.51675415
-0.45999999999997954 -0.5182648
-0.45000000000001705 -0.5096283
-0.44999999999998863 -0.50593567
-0.4399999999999977 -0.4928589
-0.4399999999999977 -0.48712158
-0.4399999999999977 -0.44805908
-0.4300000000000068 -0.44760132
-0.4300000000000068 -0.4256134
-0.4300000000000068 -0.42878723
-0.4199999999999875 -0.41941833
-0.4199999999999875 -0.40379333
-0.410000000000025 -0.40748596
-0.4099999999999966 -0.38809204
-0.4099999999999966 -0.3902893
-0.4000000000000057 -0.38101196
-0.39999999999997726 -0.36624146
-0.4000000000000057 -0.4225769
-0.3900000000000148 -0.40959167
-0.38999999999998636 -0.4099121
-0.37999999999999545 -0.39970398
-0.3800000000000239 -0.38482666
-0.37999999999999545 -0.39118958
-0.37000000000000455 -0.3740387
-0.36999999999999034 -0.3795929
-0.36999999999999034 -0.37306976
-0.35999999999999943 -0.3724289
-0.35999999999999943 -0.36288452
-0.36000000000001364 -0.36058807
-0.3499999999999943 -0.3526764
-0.3499999999999943 -0.35303497
-0.3500000000000085 -0.35684204
-0.3399999999999892 -0.34934235
-0.3400000000000034 -0.34667206
-0.3400000000000034 -0.3356247
-0.3300000000000125 -0.33185577
-0.3299999999999841 -0.33094788
-0.3200000000000074 -0.3199768
-0.3299999999999983 -0.3156662
-0.3100000000000023 -0.31344604
-0.3199999999999932 -0.30262756
-0.3100000000000023 -0.29866028
-0.3100000000000023 -0.28713226
-0.3100000000000023 -0.2831421
-0.29999999999999716 -0.28237152
-0.29999999999999716 -0.27233124
-0.29000000000000625 -0.26891327
-0.28999999999999204 -0.26867676
-0.29000000000000625 -0.25888062
-0.28000000000000114 -0.25571442
-0.28000000000000114 -0.24485779
-0.269999999999996 -0.2379837
-0.269999999999996 -0.2277832
-0.2600000000000051 -0.21920776
-0.2599999999999909 -0.21785736
-0.25 -0.22088623
-0.25 -0.21374512
-0.2400000000000091 -0.21257019
-0.23000000000000398 -0.21396637
-0.22999999999998977 -0.20580292
-0.21999999999999886 -0.2040329
-0.21000000000000796 -0.20515442
-0.20999999999999375 -0.19689178
-0.20000000000000284 -0.19512177
-0.20000000000000284 -0.19618988
-0.18999999999999773 -0.18801117
-0.1799999999999926 -0.18626404
-0.1700000000000017 -0.17697144
-0.1700000000000017 -0.18535614
-0.1700000000000017 -0.17008972
-0.15000000000000568 -0.17591858
-0.14999999999999147 -0.16996002
-0.15000000000000568 -0.16954803
-0.14000000000000057 -0.17129517
-0.12999999999999545 -0.16381073
-0.13000000000000966 -0.16253662
-0.11999999999999034 -0.1537857
-0.12000000000000455 -0.15190125
-0.10999999999999943 -0.1530838
-0.10999999999999943 -0.14543152
-0.09999999999999432 -0.14530945
-0.10000000000000853 -0.13687897
-0.09000000000000341 -0.13600922
-0.0899999999999892 -0.12773132
-0.0799999999999983 -0.12684631
-0.0800000000000125 -0.1185379
-0.0799999999999983 -0.117004395
-0.06999999999999318 -0.10732269
-0.07000000000000739 -0.09290314
-0.05999999999998806 -0.09099579
-0.060000000000002274 -0.08092499
-0.04000000000000625 -0.06806946
-0.030000000000001137 -0.06438446
-0.01999999999999602 -0.054748535
-0.010000000000005116 -0.052734375
-0.01999999999999602 -0.044067383
-0.01999999999999602 -0.032539368
0.009999999999990905 -0.019828796
0.07000000000000739 -0.016937256
0.18999999999999773 -0.018371582
0.4000000000000057 -0.0015106201
0.6700000000000017 0.0031051636
1.029999999999987 0.0024261475
1.440000000000012 0.009277344
1.8799999999999955 0.019470215
5.280000000000001 79.80375
5.009999999999991 5.58786
4.849999999999994 5.063217
4.680000000000007 4.4036865
4.509999999999991 4.332611
4.319999999999993 4.4351654
4.150000000000006 4.0297394
3.960000000000008 3.681656
3.780000000000001 3.3686829
3.609999999999985 3.1718903
3.420000000000016 3.1270294
3.25 3.1732178
3.069999999999993 3.3238983
2.9099999999999966 3.5037231
2.740000000000009 3.7296753
2.569999999999993 4.004013
2.420000000000016 1.3306274
2.269999999999982 3.1533966
2.1100000000000136 1.9917603
1.9699999999999704 1.8812866
1.830000000000041 1.8970337
1.6899999999999977 1.7693787
1.5600000000000023 1.5982361
1.4300000000000068 1.4409485
1.3099999999999454 1.2950745
1.1800000000000068 1.168396
1.0699999999999932 1.0473022
0.9600000000000364 0.91470337
0.8499999999999659 0.77957153
0.7400000000000091 0.6511841
0.6500000000000341 0.5227356
0.5399999999999636 0.4022522
0.4600000000000364 0.28457642
0.37000000000000455 0.17327881
0.2799999999999727 0.07546997
0.18999999999999773 -0.022888184
0.12000000000000455 -0.097473145
0.05000000000001137 -0.1774292
-0.03000000000002956 -0.20739746
-0.08999999999997499 -0.2347107
-0.160000000000025 -0.2854309
-0.21999999999997044 -0.3262329
-0.28000000000002956 -0.3527832
-0.339999999999975 -0.3814087
-0.37999999999999545 -0.42770386
-0.4399999999999977 -0.47702026
-0.4900000000000091 -0.5188904
-0.5199999999999818 -0.5635681
-0.5699999999999932 -0.6236572
-0.6100000000000136 -0.6767578
-0.6399999999999864 -0.7312622
-0.6800000000000068 -0.790802
-0.7100000000000364 -0.8479309
-0.7299999999999613 -0.90896606
-0.7600000000000477 -0.9654846
-0.7799999999999727 -1.0050659
-0.8000000000000114 -0.94369507
-0.8100000000000023 -0.7819519
-0.8299999999999841 -0.11703491
-0.8499999999999659 -0.9543762
-0.8600000000000136 -0.41464233
-0.8600000000000136 -0.3250122
-0.8499999999999659 -0.44940186
-0.8500000000000227 -0.6569824
-0.8499999999999659 -0.8053589
-0.8300000000000125 -0.8738098
-0.8200000000000216 -0.8441467
-0.799999999999983 -0.7346802
-0.7700000000000102 -0.5191345
-0.7400000000000091 -0.30773926
-0.7099999999999795 -0.15063477
-0.6700000000000159 -0.09295654
-0.6200000000000045 0.18017578
-0.5600000000000023 0.057006836
-0.5099999999999909 -0.1956482
-0.4300000000000068 -0.7928467
-0.3499999999999943 -0.71698
-0.2699999999999818 -0.60440063
-0.19000000000002615 -0.54034424
-0.08999999999997499 -0.44049072
0.0 -0.33709717
0.07999999999998408 -0.2566681
0.15000000000000568 -0.2071991
0.21999999999999886 -0.16194153
0.28000000000000114 -0.12983704
0.3100000000000023 -0.084732056
0.3400000000000034 -0.052352905
0.3599999999999852 -0.113098145
0.37000000000000455 -0.35784912
0.36000000000001364 -0.68518066
0.3400000000000034 -1.1464386
0.3199999999999932 -1.6535187
-0.11000000000001364 -1.898407
-0.1699999999999875 -1.5994873
-0.21000000000000796 -1.2822571
-0.2599999999999909 -0.99342346
-0.3200000000000216 -0.6869812
-0.3599999999999852 -0.38536072
-0.4000000000000057 -0.08618164
-0.46000000000000796 0.19937134
-0.5 0.48860168
-0.539999999999992 0.7525482
-0.5800000000000125 0.9762268
-0.6299999999999955 1.1495209
-0.6599999999999966 1.280899
-0.8400000000000034 1.1406403
-0.8700000000000045 0.999115
-0.9000000000000057 0.84181213
-0.9199999999999875 0.68569946
-0.950000000000017 0.5427246
-0.9799999999999898 0.39286804
-1.0 0.24925232
-1.0200000000000102 0.11947632
-1.049999999999983 0.00642395
-1.0600000000000023 -0.11528015
-1.0900000000000034 -0.20878601
-1.0999999999999943 -0.29432678
-1.1100000000000136 -0.3700714
-1.1399999999999864 -0.43743896
-1.1400000000000148 -0.5116577
-1.1599999999999966 -0.56095886
-1.1800000000000068 -0.60849
-1.1800000000000068 -0.66789246
-1.1999999999999886 -0.7070923
-1.1999999999999886 -0.73558044
-1.2199999999999989 -0.7848053
-1.2199999999999989 -0.82077026
-1.2300000000000182 -0.8459625
-1.2399999999999807 -0.88186646
-1.240000000000009 -0.9327698
-1.240000000000009 -0.95951843
-1.259999999999991 -0.9816437
-1.25 -1.0025177
-1.259999999999991 -1.012207
-1.2600000000000193 -1.0317688
-1.259999999999991 -1.0488281
-1.2700000000000102 -1.0643616
-1.259999999999991 -1.0849152
-1.2700000000000102 -1.0957489
-1.2699999999999818 -1.1196289
-1.2600000000000193 -1.1515045
-1.2699999999999818 -1.179596
-1.2600000000000193 -1.2057495
-1.259999999999991 -1.2486877
-1.259999999999991 -1.2786255
-1.2600000000000193 -1.3233337
-1.25 -1.3516388
-1.259999999999991 -1.3711395
-1.240000000000009 -1.4109497
-1.25 -1.4226532
-1.2399999999999807 -1.4470367
-1.2300000000000182 -1.4779205
-1.2299999999999898 -1.4857178
-1.2299999999999898 -1.5073853
-1.2199999999999989 -1.5098877
-1.2199999999999989 -1.5252991
-1.210000000000008 -1.5216827
-1.200000000000017 -1.5210876
-1.1999999999999886 -1.5218964
-1.1899999999999977 -1.5114746
-1.1899999999999977 -1.4916077
-1.1800000000000068 -1.4954071
-1.1699999999999875 -1.4720154
-1.170000000000016 -1.4623413
-1.1599999999999966 -1.4429016
-1.1500000000000057 -1.3855591
-1.1499999999999773 -1.395813
-1.1400000000000148 -1.3824463
-1.1299999999999955 -1.3810272
-1.1200000000000045 -1.3728027
-1.1200000000000045 -1.3491058
-1.1099999999999852 -1.344162
-1.1000000000000227 -1.322525
-1.0999999999999943 -1.3069305
-1.079999999999984 -1.2938995
-1.0800000000000125 -1.2828674
-1.079999999999984 -1.2604218
-1.0600000000000023 -1.2577667
-1.0600000000000023 -1.2263947
-1.0500000000000114 -1.2206268
-1.039999999999992 -1.2003174
-1.039999999999992 -1.1744232
-1.0200000000000102 -1.1608887
-1.0200000000000102 -1.1558075
-1.0199999999999818 -1.1422272
-1.0 -1.1385803
-1.0 -1.125061
-0.9800000000000182 -1.1085815
-0.9799999999999898 -1.102768
-0.9799999999999898 -1.0891876
-0.960000000000008 -1.0856323
-0.960000000000008 -1.0728302
-0.9399999999999977 -1.0563507
-0.9499999999999886 -1.0499268
-0.9300000000000068 -1.035614
-0.9200000000000159 -1.0177612
-0.9199999999999875 -1.0101166
-0.9099999999999966 -0.99861145
-0.9000000000000057 -0.98428345
-0.8899999999999864 -0.96798706
-0.8900000000000148 -0.9625702
-0.8799999999999955 -0.9479828
-0.8700000000000045 -0.9284668
-0.8599999999999852 -0.91830444
-0.8500000000000227 -0.95222473
-0.8499999999999943 -0.9355011
-0.8400000000000034 -0.9185028
-0.8299999999999841 -0.8842926
-0.8300000000000125 -0.87223816
-0.8100000000000023 -0.8600311
-0.8100000000000023 -0.8531189
-0.799999999999983 -0.86382294
-0.7900000000000063 -0.81349945
-0.7900000000000063 -0.7975006
-0.7799999999999869 -0.8024368
-0.7700000000000102 -0.7837906
-0.7599999999999909 -0.7811432
-0.7600000000000051 -0.76252747
-0.75 -0.76047516
-0.7399999999999949 -0.7644119
-0.730000000000004 -0.7474518
-0.730000000000004 -0.7454834
-0.7199999999999989 -0.72574615
-0.7099999999999937 -0.7365875
-0.7000000000000028 -0.74388885
-0.6899999999999977 -0.72698975
-0.6899999999999977 -0.72455597
-0.6800000000000068 -0.7152176
-0.6799999999999926 -0.7031479
-0.6700000000000017 -0.6896286
-0.6500000000000057 -0.68675995
-0.6599999999999966 -0.67671204
-0.6400000000000006 -0.66700745
-0.6400000000000006 -0.6517334
-0.6299999999999955 -0.6354599
-0.6300000000000097 -0.6315613
-0.6099999999999994 -0.61937714
-0.6099999999999994 -0.6050873
-0.5999999999999943 -0.601799
-0.6000000000000085 -0.5790787
-0.5899999999999892 -0.5720825
-0.5800000000000125 -0.5597763
-0.5799999999999983 -0.54943085
-0.5599999999999881 -0.5501404
-0.5600000000000023 -0.5440979
-0.5600000000000023 -0.5409241
-0.5499999999999972 -0.5325699
-0.5400000000000063 -0.5310669
-0.5300000000000011 -0.52228546
-0.519999999999996 -0.48625946
-0.519999999999996 -0.45783997
-0.5200000000000102 -0.45850372
-0.5000000000000142 -0.450325
-0.4999999999999858 -0.43820953
-0.4889999999999901 -0.42604828
-0.48399999999999466 -0.41292572
-0.4760000000000133 -0.40807343
-0.46999999999999886 -0.39795685
-0.4620000000000033 -0.39631653
-0.4550000000000125 -0.38819885
-0.4479999999999791 -0.36627197
-0.4410000000000025 -0.3696823
-0.4329999999999927 -0.35419464
-0.42600000000000193 -0.35076904
-0.4189999999999827 -0.34227753
-0.4110000000000156 -0.34233856
-0.40300000000002 -0.3252945
-0.3959999999999866 -0.3215332
-0.3889999999999958 -0.3136673
-0.37999999999999545 -0.31445312
-0.37300000000000466 -0.30854797
-0.3650000000000091 -0.29937744
-0.3569999999999993 -0.2997284
-0.34900000000001796 -0.28379822
-0.34099999999997976 -0.2813568
-0.33199999999999363 -0.28481293
-0.32500000000000284 -0.28095245
-0.3149999999999977 -0.27340698
-0.3079999999999927 -0.26669312
-0.29800000000001603 -0.2576828
-0.28899999999998727 -0.2576294
-0.2809999999999917 -0.26094818
-0.271000000000015 -0.24518585
-0.26199999999998624 -0.2416687
-0.25200000000000955 -0.23191833
-0.24200000000001864 -0.22542572
-0.2319999999999851 -0.21781158
-0.2220000000000084 -0.21174622
-0.21099999999999852 -0.2060852
-0.20000000000000284 -0.21664429
-0.18899999999999295 -0.20844269
-0.17699999999997829 -0.20100403
-0.16500000000002046 -0.19186401
-0.1519999999999868 -0.18255615
-0.13900000000001 -0.15942383
-0.125 -0.1499176
-0.11100000000001842 -0.13932037
-0.09599999999998943 -0.1299591
-0.0799999999999983 -0.121025085
-0.06399999999999295 -0.1104126
-0.045000000000001705 -0.10120392
-0.027999999999991587 -0.09169006
-0.009000000000000341 -0.08227539
0.009999999999962483 -0.07347107
0.02800000000003422 -0.06562805
0.045000000000001705 -0.05796051
0.06299999999998818 -0.052490234
0.07899999999997931 -0.04512787
0.09500000000001307 -0.03968811
0.10999999999999943 -0.031936646
0.12400000000002365 -0.024459839
0.13699999999998624 -0.030151367
0.1489999999999867 -0.023803711
0.16100000000001558 -0.01726532
0.17099999999999227 -0.009849548
0.1810000000000116 -0.0020065308
0.18899999999999295 0.0057296753
0.1979999999999933 0.013420105
0.20400000000000773 0.021652222
0.2120000000000033 0.030441284
0.21699999999999875 0.039466858
0.2219999999999942 0.04903412
0.22700000000000387 0.059150696
0.23100000000002296 0.07009888
0.23399999999998045 0.0812912
0.23799999999998533 0.093307495
0.23900000000001853 0.10588074
0.24199999999999022 0.11929321
0.2430000000000092 0.13380432
0.24500000000000455 0.14859009
0.2459999999999667 0.16607666
0.24600000000002353 0.18275452
0.2459999999999951 0.20069122
0.24600000000002353 0.21907043
0.2459999999999809 0.23628235
0.24499999999999034 0.25191498
0.24400000000001398 0.267601
0.24399999999999977 0.28136444
0.24200000000000443 0.29384613
0.24099999999997124 0.30496216
0.23900000000003274 0.31430817
0.23799999999999955 0.3217697
0.23599999999999 0.3265915
0.23399999999999466 0.3268509
0.23200000000001353 0.3296814
0.22999999999998977 0.3320923
0.22799999999999443 0.3324585
0.22500000000000853 0.3331375
0.22299999999998477 0.33138275
0.22100000000000364 0.33067322
0.2189999999999941 0.32780457
0.2160000000000224 0.32418823
0.21299999999997965 0.320755
0.2120000000000033 0.3167572
0.20800000000001262 0.3119278
0.20599999999998886 0.30802917
0.20400000000000773 0.30213928
0.2009999999999792 0.2972107
0.19800000000002171 0.29166412
0.19699999999998852 0.28696442
0.19300000000001205 0.2820511
0.1910000000000025 0.27646637
0.18899999999999295 0.27080536
0.18600000000000705 0.26425934
0.1829999999999785 0.25689697
0.18200000000001637 0.25151825
0.17900000000000205 0.24633789
0.17599999999998772 0.24245453
0.1740000000000066 0.2374878
0.17199999999999704 0.23307037
0.1700000000000017 0.22823334
0.1670000000000016 0.22424316
0.16500000000000625 0.2199173
0.1599999999999966 0.21556854
0.1599999999999966 0.21131897
0.1700000000000017 0.20730591
0.1599999999999966 0.2034607
0.17000000000001592 0.19895935
0.1599999999999966 0.19514465
0.13999999999998636 0.19172668
0.12999999999999545 0.18863678
0.11000000000001364 0.1847992
0.12999999999999545 0.18078613
0.18000000000002103 0.17853546
0.30999999999997385 0.17441559
0.5 0.17134094
0.7700000000000102 0.16886902
1.0999999999999943 0.16574097
1.4699999999999989 0.16243744
1.8800000000000097 0.16090393
4.849999999999994 70.3101
4.609999999999985 4.672394
4.469999999999999 4.023514
4.320000000000022 3.6634064
4.159999999999997 4.138031
4.0 3.942154
3.829999999999984 3.8412323
3.6500000000000057 3.490219
3.490000000000009 3.2116547
3.319999999999993 3.0025635
3.1500000000000057 2.8250732
2.9899999999999807 2.7935486
2.8200000000000216 2.8294525
2.6699999999999875 2.918991
2.509999999999991 3.0567017
2.3500000000000227 3.2382355
2.0700000000000216 4.004944
1.9199999999999875 1.5474701
1.7800000000000011 1.3984833
1.6599999999999966 1.2470856
1.5200000000000102 1.2137909
1.4000000000000057 1.2857819
1.2699999999999818 1.1345367
1.170000000000016 1.0378113
1.039999999999992 0.945755
0.9399999999999977 0.86421204
0.8400000000000034 0.7838745
0.7299999999999898 0.6984558
0.6299999999999955 0.60858154
0.5400000000000205 0.51135254
0.44999999999998863 0.40975952
0.37000000000000455 0.3103943
0.28000000000000114 0.21403503
0.19999999999998863 0.119628906
0.12000000000000455 0.033737183
0.05000000000001137 -0.011062622
-0.020000000000010232 -0.07270813
-0.07999999999998408 -0.13963318
-0.15000000000000568 -0.2188263
-0.21000000000000796 -0.2905426
-0.2599999999999909 -0.35029602
-0.3200000000000216 -0.402359
-0.37999999999999545 -0.43663025
-0.4199999999999875 -0.48381042
-0.46000000000000796 -0.54452515
-0.5099999999999909 -0.588562
-0.5500000000000114 -0.6298523
-0.5900000000000034 -0.6881256
-0.6199999999999761 -0.74627686
-0.660000000000025 -0.7916565
-0.6799999999999784 -0.8595123
-0.7199999999999989 -0.9205475
-0.7300000000000182 -0.99295044
-0.7599999999999909 -1.0344391
-0.789999999999992 -1.072876
-0.7900000000000205 -0.9492035
-0.8199999999999932 -0.63378906
-0.8199999999999932 -0.12269592
-0.8400000000000034 -2.0573425
-0.8499999999999943 -1.3095093
-0.8499999999999943 -0.99731445
-0.8499999999999943 -0.8307953
-0.8500000000000227 -0.73464966
-0.8400000000000034 -0.67230225
-0.8299999999999841 -0.56607056
-0.8199999999999932 -0.4610443
-0.8000000000000114 -0.36590576
-0.7800000000000011 -0.2873993
-0.75 -0.18925476
-0.7199999999999989 -0.12132263
-0.6899999999999977 -0.11454773
-0.6400000000000148 0.020202637
-0.5999999999999943 0.43832397
-0.47999999999998977 -1.054718
-0.4099999999999966 -1.0072937
-0.3400000000000034 -0.9523773
-0.2600000000000193 -0.8947296
-0.1699999999999875 -0.84010315
-0.09999999999999432 -0.81192017
-0.010000000000019327 -0.8326416
0.0700000000000216 -0.8121338
0.12999999999999545 -0.8391113
0.18999999999999773 -0.8755493
0.22999999999998977 -0.8878784
0.27000000000001023 -0.9544983
0.28999999999999204 -1.0035706
0.30000000000001137 -1.055893
0.29999999999998295 -1.1051941
0.29000000000002046 -1.1384277
0.28000000000000114 -1.1557617
0.2599999999999909 -1.1839294
0.21999999999999886 -1.2168427
0.19999999999998863 -1.223053
0.1599999999999966 -1.251709
0.12000000000000455 -1.3718567
0.0800000000000125 -1.7013397
-0.010000000000019327 -1.4741821
-0.04999999999998295 -1.0353699
-0.09999999999999432 -0.79756165
-0.15000000000000568 -0.61361694
-0.20000000000001705 -0.46340942
-0.23999999999998067 -0.3036499
-0.28000000000000114 -0.1455841
-0.3300000000000125 0.027236938
-0.37999999999999545 0.19665527
-0.4099999999999966 0.3796234
-0.46000000000000796 0.57714844
-0.5 0.7506256
-0.539999999999992 0.9267578
-0.5699999999999932 1.0852509
-0.6100000000000136 1.2000427
-0.6500000000000057 1.2858429
-0.6799999999999784 1.3167267
-0.7400000000000091 1.2571106
-0.7699999999999818 1.1665344
-0.8000000000000114 1.0362091
-0.8300000000000125 0.8634796
-0.8599999999999852 0.6640167
-0.8700000000000045 0.44432068
-0.9000000000000057 0.2038269
-0.9299999999999784 -0.009536743
-0.9400000000000261 -0.2208252
-0.9599999999999795 -0.4122467
-0.9900000000000091 -0.57865906
-0.9900000000000091 -0.72676086
-1.0199999999999818 -0.83851624
-1.0300000000000011 -0.9196625
-1.039999999999992 -0.9845276
-1.0600000000000023 -1.0336304
-1.0700000000000216 -1.068161
-1.079999999999984 -1.0729523
-1.0900000000000034 -1.0645599
-1.0999999999999943 -1.0607758
-1.1100000000000136 -1.0569153
-1.1200000000000045 -1.022644
-1.1299999999999955 -1.0111084
-1.1299999999999955 -1.0050812
-1.1299999999999955 -1.0048218
-1.1500000000000057 -0.9975128
-1.1399999999999864 -1.0019989
-1.1500000000000057 -1.0139008
-1.1500000000000057 -1.0173798
-1.1599999999999966 -1.0179749
-1.1599999999999966 -1.0183563
-1.1599999999999966 -1.0213928
-1.1599999999999966 -1.0253601
-1.160000000000025 -1.0320892
-1.1599999999999966 -1.0417175
-1.1599999999999966 -1.0299072
-1.1599999999999966 -1.0372925
-1.1500000000000057 -1.0550995
-1.1599999999999966 -1.054718
-1.1500000000000057 -1.0623932
-1.1599999999999966 -1.0897675
-1.1500000000000057 -1.0881195
-1.1399999999999864 -1.1159973
-1.1400000000000148 -1.131546
-1.1399999999999864 -1.1428833
-1.1400000000000148 -1.1657104
-1.1299999999999955 -1.1861725
-1.1200000000000045 -1.2038879
-1.1199999999999761 -1.2213898
-1.1200000000000045 -1.2380981
-1.1100000000000136 -1.2571869
-1.1099999999999852 -1.2726135
-1.1100000000000136 -1.2866669
-1.0900000000000034 -1.2870789
-1.0900000000000034 -1.2872772
-1.089999999999975 -1.3109589
-1.0800000000000125 -1.3079529
-1.0699999999999932 -1.3207397
-1.0699999999999932 -1.3292847
-1.0600000000000023 -1.3445587
-1.0600000000000023 -1.3463898
-1.0500000000000114 -1.3459778
-1.039999999999992 -1.3432465
-1.0300000000000011 -1.337265
-1.0300000000000011 -1.3296204
-1.0200000000000102 -1.3224792
-1.0199999999999818 -1.3130951
-1.0 -1.2900238
-1.0 -1.2884369
-0.9900000000000091 -1.2719116
-0.9900000000000091 -1.2700043
-0.9799999999999898 -1.252594
-0.9699999999999989 -1.2278748
-0.960000000000008 -1.21315
-0.9499999999999886 -1.2039185
-0.950000000000017 -1.1974792
-0.9399999999999977 -1.1797638
-0.9299999999999784 -1.1578217
-0.9200000000000159 -1.1472626
-0.9199999999999875 -1.141983
-0.9099999999999966 -1.1229095
-0.9000000000000057 -1.1122894
-0.8900000000000148 -1.1045227
-0.8799999999999955 -1.0982971
-0.8799999999999955 -1.1734467
-0.8700000000000045 -1.1312027
-0.8599999999999994 -1.0940018
-0.8499999999999801 -1.0608749


==> data/CG-EGA/lstm_child-002_R-EGA_BE.dat <==
trues_roc preds_roc
-0.7750000000000199 1.7048111
-0.34600000000000364 1.697464
2.0700000000000074 0.05168152
2.279999999999987 0.0460968
2.469999999999999 0.043823242
2.630000000000024 0.042938232
2.759999999999991 0.04272461
2.8400000000000034 0.04273987
2.9000000000000057 0.052513123
2.9299999999999784 0.047050476
2.930000000000007 0.044799805
2.9099999999999966 0.043937683
2.8100000000000023 -0.45083618
-0.3300000000000125 1.9608917
-0.1699999999999875 2.655655
2.3599999999999994 0.02116394
2.839999999999989 0.028915405
3.3300000000000125 0.029281616
3.780000000000001 0.036514282
4.199999999999989 0.03666687
4.570000000000022 0.04373169
4.8799999999999955 0.04361725
5.1200000000000045 0.05051422
5.309999999999974 0.050445557
5.430000000000007 0.05734253
5.490000000000009 0.05735016
5.5 0.054389954
5.460000000000008 0.060050964
-0.8400000000000318 6.643402
0.29999999999998295 -2.1526947
0.2600000000000193 -2.5985565
0.21999999999999886 -2.9286652
0.1799999999999784 -3.0933228
0.14000000000001478 -3.1072083
0.0800000000000125 -2.9857635
0.03999999999999204 -2.7608948
-0.010000000000019327 -2.4855804
-0.05999999999997385 -2.2021027
-0.6999999999999886 1.3651886
-0.7400000000000091 1.375061
-0.7700000000000102 1.3415222
-0.8099999999999739 1.2569885
2.309999999999988 0.15744781
2.760000000000005 0.15506744
3.180000000000007 0.1531372
3.5799999999999983 0.1504364
3.9499999999999886 0.14750671
4.260000000000005 0.14630127
4.530000000000015 0.14398193
4.72999999999999 0.14112854
4.8700000000000045 0.13903809
4.949999999999989 0.13722229
4.990000000000009 0.13554382
4.97999999999999 0.13291168
4.930000000000007 0.130867
-0.8400000000000034 8.139175
-0.539999999999992 1.9755707
0.030000000000001137 -1.9891663
-0.710000000000008 1.3143768


==> data/CG-EGA/lstm_child-002_R-EGA_EP.dat <==
trues_roc preds_roc
1.3600000000000136 -1.8729706
5.3799999999999955 0.05961609
5.150000000000006 -1.0904236
4.740000000000009 -4.1544647
2.2099999999999795 -0.026809692


==> data/CG-EGA/svr_child-002_P-EGA_AP.dat <==
trues preds
113.28 115.82553277078706
112.39 115.06621328597073
111.51 114.36464339753422
110.62 113.67250131853825
109.74 113.01010865448117
108.87 112.35435419054863
108.0 111.69722028531346
107.13 111.03389638931033
106.27 110.35984126351569
105.41 109.6732437533577
104.55 108.96986229914707
103.7 108.25072057658184
102.86 107.50914820264636
102.01 106.75091110585427
101.17 105.96856345577446
100.34 105.18510545202317
99.506 104.3802134250893
98.679 103.5900436412331
97.85499999999999 102.78456738093632
97.035 101.98368465227894
96.22 101.18091507889024
95.40799999999999 100.36678156340906
94.59999999999998 99.56096942609808
93.79700000000001 98.77588102341377
92.99700000000003 97.99553342654725
92.20200000000001 97.21330440157118
91.41 96.4197141298137
90.62299999999999 95.65291779224779
89.84 94.8795952581858
89.06200000000001 94.10553364505904
88.287 92.2390370935606
87.51700000000001 91.4556775740431
86.75200000000001 90.68891661689877
85.991 89.91175637361737
85.235 89.1386768298276
84.48299999999999 88.3794443410422
83.736 87.62001292055685
82.994 86.8544422211972
82.256 86.09910777417834
81.524 85.3413907610963
80.797 84.57580050269434
80.07399999999998 83.81804339627087
79.357 83.08004568747499
78.645 82.33236839034062
77.939 81.59099641938941
77.238 80.86712373861292
76.542 80.14071335085208
75.85300000000001 79.42259550403102
75.168 78.70799384464944
74.49 77.99937761627099
73.817 77.30151958113072
73.15100000000001 76.60812360305118
72.49 75.91930844532959
71.836 75.243737521415
71.18799999999999 74.57444123913457
70.546 73.91223400346036
69.911 73.25957981113619
69.282 72.61125992732377
68.66 71.96907840937907
68.044 71.33799950219519
67.436 70.71333705588684
66.83400000000002 70.09304701756214
66.23899999999999 69.4861780004759
65.65100000000002 68.88287685032242
65.071 68.29049694075182
64.497 67.70398769492924
63.93100000000001 67.12456663025121
63.371999999999986 66.55321688471881
62.821 65.98885682639514
62.277 65.43438545998336
61.741000000000014 64.89000251598083
61.212999999999994 64.35371195177244
60.69200000000001 63.827298003926145
60.18000000000001 63.30951496533383
59.675 62.80018936464009
59.179 62.30245807568889
58.69200000000001 61.80846205782029
58.215 61.32976400997724
57.748000000000005 60.856744117058014
57.29199999999999 60.39520845574265
56.84700000000001 59.941662496539166
56.412000000000006 59.49537035083621
55.989000000000004 59.056193133203806
55.577 58.629555004456975
55.176 58.21388353935376
54.786 57.806614706749244
54.408 57.40574179673125
54.03999999999999 57.01813879523286
53.68299999999999 56.638217210391886
53.33699999999999 56.266824720483314
53.00199999999998 55.90379717507483
52.678 55.54945418148266
52.364000000000004 55.207851484767744
52.06 54.872336306800364
51.766999999999996 54.546331335122545
51.48400000000001 54.230505972925016
51.21100000000001 53.925284770532514
50.94800000000001 53.62782290639501
50.69499999999999 53.34209157215156
50.45099999999999 53.065433859100125
50.21700000000001 52.79608035469869
49.992999999999995 52.53669141090856
49.77799999999999 52.28944397642246
49.57300000000001 52.05023141792222
49.37699999999998 51.81882632749455
49.19 51.600403245837015
49.012 51.392940464645704
48.84299999999999 51.20012952288735
48.68299999999999 51.02314071917294
48.53299999999999 50.86449162838434
48.39099999999999 50.726176756928396
48.257000000000005 50.60663444840273
48.13300000000001 50.507945970251
48.016999999999996 50.42987742520589
47.91 50.37090164963374
47.81199999999998 50.330101324296095
47.72200000000001 50.30723106193818
47.64099999999999 50.29880685740943
47.56800000000001 50.30327524733423
47.50399999999999 50.31963771256113
47.448999999999984 50.346036615753775
47.402000000000015 50.38150445344672
47.364000000000004 50.42359351607121
47.334 50.47006208021776
47.31300000000002 50.52140635578317
47.301000000000016 50.575926880001475
47.297 50.63279323243182
47.30199999999999 50.6916411493128
47.316 50.75192415324469
47.339 50.812494749867994
47.37100000000001 50.874313005679795
47.412000000000006 50.93784945018675
47.462999999999994 51.00265487918372
47.52199999999999 51.07007831370774
47.59100000000001 51.14006747422522
47.66999999999999 51.212489536529745
47.75800000000001 51.28731812680064
47.855999999999995 51.365602527639396
47.964 51.44717361860157
48.083 51.53478449639758
48.21199999999999 51.62643534072828
48.352000000000004 51.72144977485442
48.503000000000014 51.8221201952762
48.66499999999999 51.927444740214185
48.839 52.03814068352477
49.025000000000006 52.15466054745511
49.22399999999999 52.275993550866986
49.435 52.40273118349043
49.65899999999999 52.53392611933097
49.897999999999996 52.67015508740042
50.150000000000006 52.812625846874994
50.418000000000006 52.959866778650564
50.70099999999999 53.112721324696736
51.001000000000005 53.27011294136665
51.31800000000001 53.433467360550026
51.65299999999999 53.6031648124703
52.00800000000001 53.77845961610312
52.38300000000001 53.960254632021275
52.78 54.149679339770785
53.20000000000002 54.34728033277523
53.646 54.55380646680675
54.11600000000003 54.769898450422374
54.614000000000004 54.99722419894336
55.137 55.234176934433975
55.68600000000002 55.48197317207317
56.25999999999999 55.741755025975664
56.858000000000004 56.01229711078636
57.47800000000001 56.29435848018679
58.119000000000014 56.58817618692359
58.778999999999996 56.89568974240419
59.45500000000001 57.21645212151704
60.14699999999999 57.55106777664527
60.852000000000004 57.90036135376542
61.569 58.26441868812536
62.295 58.64466545173502
63.030000000000015 59.04180049028133
63.771 59.45815934061653
64.517 59.892730230143314
65.267 60.34625179165765
66.01899999999999 60.82225446633787
66.771 61.31957000918506
67.524 61.84199564839591
68.275 62.389788552897315
69.023 62.96576829021605
69.768 63.57173478701168
70.508 64.20970580182357
71.243 64.88372253873379
71.972 65.59587843509466
72.69400000000002 66.3501272783343
73.40899999999999 67.14953866265772
74.117 68.00046319461455
74.815 68.9029271995143
75.506 69.8618222329331
76.186 70.87448237273705
76.85800000000002 71.93868342451269
77.51899999999999 73.04946943343306
78.17100000000002 74.19997932891773
78.812 75.38047056204277
79.443 76.5810625427477
80.063 77.79099811562175
80.67200000000001 78.9964556553572
81.271 80.1872584959361
81.858 81.35230952721678
82.43499999999999 82.48230056482987
83.00100000000002 83.56720353675556
83.556 84.60177271799814
84.1 85.57910591241443
84.633 86.49543575938931
85.156 87.34887386562896
85.66799999999999 88.13807600081162
86.169 88.86202445722046
86.66 89.52463086147199
87.14 90.12734091772218
87.61099999999999 90.67234022973349
88.071 91.16466971958654
88.521 91.60771998097087
88.961 92.00635108210992
89.39200000000001 92.36526068719067
89.81299999999999 92.68854347457533
90.225 92.9812993790997
90.62799999999999 93.24910383640216
91.022 93.49243258865394
91.40700000000001 93.71853328210622
91.78299999999999 93.92620793543732
92.15100000000001 94.12114277441391
92.51100000000001 94.30323731200477
92.86200000000001 94.47596110686068
93.206 94.63909294830384
93.54200000000002 94.79443144708175
93.87000000000002 94.94225652432485
94.191 95.08261328078389
94.50500000000001 95.21776580868499
94.81200000000001 95.3461233506411
95.11200000000001 95.47007806108721
95.405 95.59023342224255
95.691 95.70727933619642
95.97200000000001 95.82243957359663
96.24600000000001 95.93648488970094
96.514 96.05215004423194
96.77600000000001 96.17078353443925
97.03299999999997 96.29269845322844
97.28399999999999 96.42093797462131
97.529 96.5555284085064
97.76999999999998 96.70038408591051
98.005 96.85437526513647
98.235 97.01786659291628
98.461 97.1909278056038
98.681 97.3741719386533
98.898 97.56563315754073
99.109 97.76456386191937
99.31700000000001 97.97050199558805
99.52 98.18123450825689
99.72 98.39591626443695
99.915 98.61233015246009
100.11 98.8305473257429
100.29 99.05016657548505
100.48 99.26881469241658
100.66 99.48768181964797
100.84 99.70577650768234
101.01 99.92199319780107
101.18 100.13633159428755
101.34999999999998 100.34913124244989
101.52 100.55988302323561
101.68 100.76819597710148
101.84 100.97286297098259
101.99 101.17335455097808
102.15 101.37207633242994
102.3 101.56704693408824
102.45 101.7585401300768
102.59 101.94630842801207
102.74 102.13123475579181
102.88 102.31288460240289
103.02 102.49006701129737
103.16 102.66515847216101
103.29 102.83648958775908
103.43 103.0039105666249
103.56 103.16918438665114
103.69 103.32969314445445
103.82 103.48850207976257
103.94 103.64246000358857
104.07 103.79489683785712
104.19 103.94327912010331
104.31 104.09062807383545
104.43 104.23381289902548
104.55 104.38075586370233
104.67 104.50868360143744
104.79 104.64711858683627
104.9 104.78075486720138
105.01 104.9165710619683
105.12 105.04098276579094
105.24 105.16198779050985
105.34 105.28610091031582
105.45 105.41703189726812
105.56 105.53969051986643
105.67 105.66065901263305
105.77 105.76648843430146
105.87 105.88380689885769
105.98 105.99554926204463
106.08 106.1075606887821
106.18 106.20541147252453
106.28 106.31494270315618
106.38 106.41893059597537
106.48 106.5221306331839
106.57 106.62894805052944
106.67 106.72325257852596
106.77 106.83002141441271
106.86 106.93076908505945
106.96 107.03032731512262
107.05 107.13177173910759
107.14 107.21917232723371
107.23 107.31758746480364
107.33 107.40869420176139
107.42 107.49705121343025
107.51 107.58589695270834
107.6 107.67792691453468
107.68 107.77501004974759
107.77 107.87765024869937
107.86 107.96830017030051
107.95 108.05199300929186
108.03 108.13248853534633
108.12 108.23141858536248
108.2 108.30915382076762
108.29 108.3916351322831
108.37 108.47976058485058
108.46 108.57380504573617
108.54 108.65498598417895
108.62 108.72884457711277
108.71 108.81738763462116
108.79 108.9000095714202
108.87 108.97961887091962
108.95 109.05891333668508
109.03 109.13945870605718
109.11 109.22207643051127
109.19 109.28970348594187
109.27 109.36599289811413
109.35 109.45021621265404
109.43 109.5235477528165
109.51 109.60797604424089
109.58 109.6840502679013
109.66 109.75436998067443
109.74 109.82226635743966
109.81 109.90792567967095
109.89 109.98983220125376
109.97 110.06934223741749
110.04 110.15037451150512
110.12 110.20897141021527
110.19 110.2762345622194
110.27 110.34907497828574
110.34 110.42907915438774
110.41 110.49342575397374
110.49 110.56597116643321
110.56 110.62827770132795
110.63 110.70508274727797
110.7 110.77258081252812
110.78 110.85394403517049
110.85 110.92348228411227
110.92 110.9904929268665
110.99 111.0726137420515
111.06 111.14932383964891
111.13 111.21805843892113
111.2 111.28684000474806
111.27 111.35350226328575
111.34 111.41999220704966
111.41 111.48859642753317
111.48 111.5551983106067
111.55 111.62648916342629
111.62 111.69909522901045
111.69 111.77391864800842
111.75 111.83369398671321
111.82 111.89714896967381
111.89 111.96933684327125
111.96 112.02661880790487
112.02 112.09198052591104
112.09 112.16418429900739
112.16 112.22387660651798
112.22 112.29467337110368
112.29 112.35779762171488
112.35 112.43084842540864
112.42 112.49258124638233
112.48 112.5458792614227
112.55 112.61880234469244
112.61 112.67970466295974
112.68 112.73570502443755
112.74 112.78985536705704
112.81 112.86395565817652
112.87 112.93074283670018
112.93 112.99120136987415
112.99 113.05289383883368
113.06 113.11292295677508
113.12 113.17235195957502
113.18 113.2321842512095
113.24 113.29350852453648
113.31 113.35755060514451
113.37 113.41885591005715
113.43 113.48250911436462
113.49 113.54989951104194
113.55 113.61594673754077
113.61 113.6863760413297
113.67 113.73787544067031
113.73 113.79362003499571
113.79 113.85214121638256
113.85 113.91897609707418
113.91 113.97088658967044
113.97 114.0314793307789
114.03 114.10004022175937
114.08 114.15062141283524
114.14 114.21049333102742
114.2 114.25997244426678
114.26 114.32242844349359
114.32 114.37154902242926
114.37 114.43452134896702
114.43 114.48484983326863
114.49 114.54963721939977
114.54 114.60241049497266
114.6 114.67041300215342
114.66 114.72742416041775
114.71 114.77542381340723
114.77 114.82286035328141
114.82 114.88606989737588
114.88 114.94258193726596
114.93 114.99428939349724
114.99 115.0427961789497
115.04 115.10813608943609
115.1 115.16760669821147
115.15 115.22302385491217
115.21 115.27613776950193
115.26 115.32864323105731
115.31 115.3822868949776
115.37 115.4318844110443
115.42 115.48273154042924
115.47 115.53617430572159
115.52 115.58673815367875
115.58 115.63960194063294
115.63 115.69608281234035
115.68 115.75088613124014
115.73 115.79078734933118
115.78 115.83450200682864
115.83 115.88692803767452
115.89 115.94238949218331
115.94 115.9991863681846
115.99 116.04383184407533
116.04 116.09499006258056
116.09 116.15071229131993
116.14 116.19032303098216
116.19 116.24288209730803
116.24 116.30237856661319
116.3 116.34839987022083
116.36 116.4033734954024
116.41 116.44647985650462
116.46 116.49980383855139
116.51 116.54223279039819
116.57 116.59564352108957
116.66 116.63877517133429
116.82 116.6934487723476
117.1 116.73843426167355
117.53 116.79565406916682
118.15 116.84409370331353
119.0 116.88725658238742
120.07 116.94015466668925
121.4 116.98536161483185
122.98 117.02594619755695
124.82 117.0648688793857
154.41 155.09692929750358
157.22 158.31669582485085
159.97 160.93714020285123
162.64 163.66044754271428
165.23 166.27443476586768
167.74 168.8453369891347
170.15 171.30750165525833
172.48 173.5588378549957
174.71 175.69572838929102
176.85 177.82235404394646
178.89 179.80429142932502
180.85 181.7104266486325
182.72 183.50528244358398
184.49 185.16259606993094
186.19 186.7220017853217
187.79 188.18698119694676
189.31 189.53610124554845
190.75 193.48679696321196
193.4 193.11509809670713
194.6 194.06662172519069
195.74 194.97703953506075
196.8 195.8465751128634
197.79 196.71458759458832
198.72 197.54736792682178
199.58 198.3478095092439
200.37 199.14205211518973
201.11 199.9162176383257
201.79 200.61517347449916
202.41 201.31725711849518
202.97 202.05346417243155
203.48 202.7917444914765
203.94 203.43827099192825
204.35 203.91096331238813
204.71 204.5623138478395
205.02 204.89543040066886
205.29 205.26103480729537
205.52 205.6231375651193
205.71 205.89301591141935
205.86 206.1474428882849
205.97 206.3038283988947
206.04 206.36207185490971
206.08 206.43934330373418
206.09 206.46070798441957
206.07 206.40375790383106
206.01 206.3470136691692
205.93 206.24539416529694
205.82 206.15532267361928
205.69 205.97608069104314
205.53 205.81854552284756
205.35 205.60246392222467
205.15 205.3826549239194
204.93 205.16350971305562
204.69 204.91972229473643
204.44 204.66093753758028
204.17 204.41703443468398
203.88 204.23466998582347
203.58 204.00103709104735
203.28 203.72095339940321
202.96 203.39069119832615
202.63 202.87314019368893
202.29 201.8214593387219
201.95 201.490227732333
201.61 201.12258768516506
201.26 200.8044503047671
200.91 200.5050631313281
200.56 200.2484499482282
200.22 199.98610393724232
199.88 199.76042202305337
199.55 199.58089648517242
199.22 199.31785467295103
198.91 199.02007599311742
198.61 198.74864427868243
198.33 198.50034757436416
198.07 198.30300495744245
197.84 198.18617461827654
197.63 198.12499508750471
197.46 196.6122353413159
197.32 197.20682080936945
197.22 197.70176207118297
197.17 198.0832930683055
197.16 198.34094464442256
197.2 198.47278184107086
197.28 198.48222383816096
197.4 198.39951323469407
197.57 198.21950051966945
197.76 197.9459634385544
197.98 197.60397976495403
198.22 197.23066204221513
198.48 196.8147352195558
198.73 196.36638136898551
198.99 195.8876965560395
199.25 195.40629026096826
199.49 194.93429404764964
199.72 194.46176542578067
199.94 194.00413739934663
200.13 193.55944339060076
200.31 193.15785408752052
200.46 192.78842573667157
200.58 192.46551952018407
200.68 192.16893792620564
200.75 191.93326263405703
200.8 191.75717668222956
200.81 191.6464579503186
200.8 191.6210876262541
200.76 191.6927162262441
200.7 191.85417911589735
200.6 192.13498569814854
200.48 192.5308487095567
200.34 193.06005611723705
200.16 193.73492565525657
199.97 194.55565955533575
199.74 195.5232889928227
199.5 196.61496592481257
199.23 197.81447105123044
198.93 199.11794113194384
198.62 200.45430930432812
198.29 201.8002619386159
197.93 203.11322207833254
197.56 204.36121413081665
197.17 205.4610659560984
196.76 206.40109728017597
196.33 207.16017962736709
195.88 207.69106270097765
195.43 207.98758969151848
194.95 208.053991385999
194.46 207.87051498592666
193.96 207.4751511200515
193.45 206.86860054327255
192.92 206.062710246915
192.38 205.09615353247545
191.84 203.9854587543382
191.28 202.7768093290648
190.71 201.47308217534564
190.13 200.12304493813303
189.55 198.73864657867287
188.95 197.36277376075958
188.35 195.98304370646983
187.74 194.6367032871405
187.13 193.34352090273003
186.51 192.0809641129536
185.88 190.88937028275913
185.25 189.7351440850553
184.61 188.64796404107835
183.97 187.61293047450775
183.33 186.60884583949414
182.68 185.652824133987
182.03 184.73811598946162
181.38 183.84515749866486
180.72 182.98391770907645
180.06 182.14239779922343
179.4 181.3073711059041
178.74 180.47335418192642
178.08 179.63729883417537
177.42 178.82890775991052
176.75 178.01403562001522
176.09 177.20605394841616
175.42 176.42207497151227
174.76 175.66848139086196
174.09 174.93495621324502
173.43 174.22447171519417
172.77 173.5688603552528
172.1 172.94298445707716
171.44 172.34954829839052
170.78 171.78596279073818
170.12 171.2720362589405
169.47 170.76941663811786
168.81 170.2952707041195
168.16 169.8301852105113
167.51 169.3781929457449
166.86 168.92512297539858
166.21 168.45133615900707
165.57 167.96684458926808
164.93 167.45309426399794
164.29 166.91602023581632
163.65 166.37145862264995
163.01 165.79646282078065
162.38 165.20222533793338
161.75 164.59612120668115
161.13 163.97014842437633
160.5 163.3219307670206
159.88 162.66378734839967
159.27 162.0052441043356
158.65 161.3424371071067
158.04 160.6787096572383
157.44 160.0006817011851
156.83 159.32664020506738
156.23 158.64424550000808
155.64 157.97431701391335
155.04 157.2906020441855
154.45 156.61981577129208
153.87 155.95650722510408
153.28 155.2839323544377
152.71 154.61624092830328
152.13 153.95479085179355
151.56 153.29517257633327
150.99 152.66097775777354
150.43 152.01621333278092
149.87 151.38372378787162
149.32 150.76326768646612
148.76 150.1403119274872
148.22 149.52190063853138
147.67 148.91452023708115
147.13 148.320067017596
146.6 147.72905957010371
146.06 147.13040126355688
145.54 146.52785817089642
145.01 145.9407323106887
144.49 145.35515926505678
143.98 144.79152965645102
143.46 144.220807256174
142.96 143.66007188882892
142.45 143.12040587266972
141.95 142.56773251756005
141.46 142.03009535284653
140.96 141.51045648754183
140.48 140.9797267387732
139.99 140.45670584670438
139.51 139.95647957232555
139.03 139.44323983462544
138.56 138.93356472167477
138.09 138.44800523741804
137.63 137.95093162833868
137.17 137.47828800495708
136.71 136.99664482692415
136.26 136.52763212919294
135.81 136.0551750790828
135.37 135.5969651378272
134.93 135.14104944983038
134.49 134.70433608596457
134.06 134.25482589621805
133.63 133.82578568687342
133.2 133.38836260879629
132.78 132.95425169747625
132.36 132.53715422268948
131.95 132.109371943148
131.54 131.70300563623883
131.13 131.2876703726691
130.73 130.88126769988793
130.33 130.490432274422
129.93 130.084701735098
129.54 129.70062735372437
129.15 129.30699646222104
128.77 128.9203906451472
128.39 128.5538818494677
128.01 128.1705114442651
127.63999999999999 127.81266939732362
127.27 127.44203554374836
126.9 127.08017260777962
126.54000000000002 126.71246527544491
126.18 126.35829142456151
125.82 126.00902588211414
125.47 125.66963868295892
125.12 125.33418053694874
124.77 124.99392476467472
124.43 124.66122626842242
124.09 124.33269251999772
123.75 124.01375516665587
123.42 123.69883532815805
123.09 123.3796614777966
122.76999999999998 123.06893750533595
122.44 122.75556558646437
122.13 122.43782605387698
121.81 122.13014883706771
121.5 121.82327626156746
121.19 121.52871576117235
120.88 121.23401898096645
120.58 120.93574154488147
120.28 120.64628038108634
119.99 120.36185998268564
119.7 120.06793858246368
119.41 119.78222400959353
119.13 119.50145908204956
118.85 119.23077047227717
118.58 118.9634389738589
118.31 118.69718562780537
118.05 118.43804787441852
117.79 118.18001815308207
117.54 117.92134347578276
117.29 117.66848723125055
117.05 117.41562867286103
116.82 117.161031204687
116.59 116.91101038387158
116.37 116.66706921288507
116.16 116.41544951859825
115.95 116.17406820048754
115.75 115.932081897381
115.55 115.6869614402645
115.36 115.45157628678653
115.18 115.22216255464751
115.01 115.0031872276307
114.84 114.77520699268432
114.67 114.5665433117321
114.52 114.34902165296818
114.37 114.14247352778179
114.22 113.93084302492424
114.08 113.71787927086227
113.95 113.51095888994833
113.82 113.30480773327147
113.7 113.11702805408628
113.58 112.92974444639799
113.47 112.74504387286935
113.36 112.56899299218023
113.26 112.39523363095346
113.16 112.24046390183794
113.07 112.086277416235
112.98 111.95329622658346
112.9 111.82299510735558
112.82 111.70873415196581
112.74 111.59616846287614
112.67 111.49860357865963
112.6 111.42092539799945
112.54 111.35258174143587
112.48 111.30001009700455
112.44 111.26603477373759
112.41 111.23833590211636
112.39 111.22184993567878
112.38 111.20646494633948
112.36 111.19941721800309
112.34 111.20461032488436
112.35 111.2300034635018
112.42 111.25780951229672
112.61 111.27310919052366
113.01 111.30815025058655
113.68 111.34433943273298
114.71 111.37317939221379
116.15 111.40350130477444
118.03 111.44075472878279
186.96 192.50295122761264
197.12 195.51872638695315
201.97 200.5559866515522
206.65 205.39594925602654
211.16 209.88857773969096
215.48 214.17857012665777
219.63 218.4218747046144
223.59 222.32862188599253
227.37 226.17074532216185
230.98 229.84732294011425
234.4 233.28879656112386
237.65 236.5826984763223
240.72 239.7011267114112
243.63 242.68388766130875
246.37 245.48962705326994
248.94 248.345456962129
251.36 251.0247935186705
253.63 253.56235172769573
255.74 255.87941124278348
257.71 258.0265500442398
259.54 260.0686246513021
261.23 261.9150154605446
262.79 263.53676705282777
264.22 264.9772364173676
265.53 266.26085844289497
266.71 267.37328552437793
267.78 268.3638179096381
268.74 269.1863275414889
269.59 269.8928832857618
270.33 270.4958155044716
270.98 270.957917981023
271.52 271.3873945445449
271.98 271.71749943922094
272.35 271.9881308234184
272.63 272.10132795415177
272.82 272.2673201206124
272.94 272.35110068711765
272.99 272.38336871473143
272.96 272.3611235502091
272.87 272.2776654014189
272.71 272.1628361801501
272.49 271.9793093378702
272.21 271.7632251510364
271.87 271.52125731680195
271.49 271.2333261075038
271.05 270.8445303438869
270.56 270.42868121864115
270.04 269.99846869899636
269.47 269.5063820180578
268.86 268.9232718014622
268.22 268.32592878659466
267.54 267.6786445007253
266.83 267.00791777739295
266.1 266.26584329343234
265.34 265.5208180996692
264.56 264.7476228292313
263.76 263.99012156850927
262.95 263.0916003809415
262.12 262.22092479332446
261.28 260.930867989791
260.43 259.83917506971335
259.57 258.8094205549162
258.71 257.908281869117
257.86 257.10779574199154
257.01 256.31198431193036
256.16 255.566844147687
255.33 254.89964006850275
254.51 254.25105860279507
253.71 253.59514823294307
252.94 252.9498942749352
252.2 252.33027626006955
251.49 251.81076107713704
250.82 251.31949553354386
250.2 250.77862933394124
249.64 250.59443921427018
249.13 248.24879774446583
248.7 249.7925920341652
248.35 251.13250712105182
248.08 252.19738625359554
247.89 252.96178327332666
247.8 253.434525705167
247.8 253.61042184998678
247.88 253.50804873026152
248.03 253.17913274666392
248.25 252.64582345717213
248.53 251.94800823126562
248.84 251.11992230918577
249.18 250.2038087923779
249.54 249.2057432701666
249.91 248.15427522004092
250.27 247.0635723015714
250.61 245.9474647525917
250.93 244.8295101732239
251.23 243.74242311162425
251.49 242.69212905630502
251.71 241.66588581762417
251.89 240.70510329377498
252.03 239.80323846127519
252.11 238.97500561234378
252.15 238.2551948321358
252.14 237.64816133637402
252.08 237.16172686161315
251.97 236.80502168668409
251.8 236.6097697041617
251.59 236.6032591897354
251.33 236.77126322926298
251.01 237.163713677368
250.65 237.8075886808269
250.25 238.69994097536303
249.79 239.8365682286984
249.29 241.24053344401057
242.15 259.1760650715163
241.25 259.8381595962042
240.33 260.0821731320791
239.38 259.9176168965886
238.4 259.33237912683336
237.4 258.33540954451485
236.38 256.9683415030853
235.33 255.28595129344703
234.27 253.30083157848458
233.18 251.09309348826724
232.08 248.7114703719381
230.97 246.21062446948184
229.83 243.6406420239698
228.69 241.02390039343248
227.53 238.43654632223502
226.35 235.90322763555199
225.17 233.4242430544129
223.97 231.05236934089524
222.77 228.80865661789787
221.55 226.6662331780845
220.33 224.64413617701297
219.1 222.7397814149057
217.86 220.94593559049656
216.62 219.23609815462672
215.38 217.61380003176617
214.12 216.05871112670408
212.87 214.54735587336913
211.61 213.08336341327328
210.35 211.63691585841906
209.09 210.2065416415122
207.82 208.78715295041178
206.56 207.3700297055714
205.29 205.97183616684012
204.02 204.59313216742262
202.76 203.22782036444335
201.49 201.88711774830833
200.23 200.59184610820063
198.97 199.32931556361
197.71 198.13195680131264
196.45 196.9880331368585
195.2 195.92427616177304
193.94 194.95155816235462
192.7 194.03330136854294
191.45 193.19693401449135
190.21 192.41888579286564
188.98 191.65898982695063
187.75 190.93326308778396
186.52 190.20492351953376
185.3 189.4763946596139
184.08 188.6996115955208
182.87 187.88898747578054
181.67 187.0320153352288
180.47 186.1161814660248
179.28 185.1491272646968
178.09 184.14369467947995
176.91 183.0747859210545
175.74 181.97143160671533
174.57 180.82200606770945
173.41 179.64037630194332
172.26 178.44026610816144
171.11 177.20600985407307
169.97 175.96225728292654
168.84 174.69115556674578
167.72 173.40601286845737
166.6 172.1275055574746
165.49 170.83207563236
164.39 169.54390579360535
163.29 168.26457972907704
162.21 166.98089642421382
161.13 165.69566196324354
160.05 164.4264887222891
158.99 163.14707157318324
157.93 161.89786386417757
156.88 160.6400776084661
155.84 159.397134919793
154.8 158.181809359639
153.78 156.97326424447726
152.76 155.76688194329296
151.74 154.58202881512128
150.74 153.39782679814894
149.74 152.22793880909248
148.76 151.08294235424614
147.78 149.95100363012057
146.8 148.83368502062393
145.84 147.72383724226603
144.88 146.63032106100144
143.94 145.55730037271957
142.99 144.49352120557344
142.06 143.44257792393734
141.14 142.4109973207274
140.22 141.38283053252545
139.31 140.36461477680157
138.41 139.36810805605626
137.52 138.3959154722839
136.63 137.42713638711845
135.75 136.47095307027573
134.88 135.53489561860232
134.02 134.59613984656391
133.17 133.68911458559396
132.32 132.7859237487272
131.48 131.87613501285375
130.65 130.9945315186419
129.82 130.11276991501717
129.01 129.24721551989214
128.2 128.39945238704573
127.4 127.54704020257435
126.61000000000001 126.725100591663
125.82 125.90784695098776
125.04 125.08775753950647
124.27 124.28621151676083
123.51 123.49022202181945
122.75 122.7241834997786
122.0 121.96439160695553
121.26 121.1988126325117
120.53 120.46045073864289
119.8 119.72004073460671
119.07999999999998 119.01167914448405
118.37 118.29095216289677
117.66999999999999 117.5886319625871
116.98 116.90877456468418
116.29 116.2269790358792
115.61 115.55656831918527
114.93 114.89616411432154
114.26 114.2477721954512
113.61 113.6005271167919
112.95 112.95422738376179
112.31 112.31948388797949
111.67 111.69997220297384
111.04 111.09747630329831
110.41 110.49236097576495
109.8 109.89616058961408
109.19 109.3048285204128
108.59 108.71302630206871
107.99 108.13976412969618
107.4 107.56909823302182
106.82 107.01093564826343
106.24 106.46768186008724
105.68 105.91962577857669
105.12 105.37696792366454
104.56 104.84160954768706
104.01 104.31979558380107
103.47 103.79838126142768
102.94 103.28158127181713
102.42 102.77770206855953
101.9 102.28693017639641
101.38 101.79444638471904
100.88 101.31006871683701
100.38 100.83528401555814
99.891 100.3754604213406
99.40700000000001 99.93558150335934
98.931 99.49367929517646
98.461 99.05676791105954
97.99900000000001 98.61188171481217
97.544 98.17024883111229
97.096 97.75376148557737
96.655 97.32495546101171
96.22200000000002 96.91471103977246
95.796 96.50150113344499
95.377 96.09978290185323
94.96600000000001 95.69251011161832
94.56299999999999 95.30249819700241
94.16700000000002 94.91924430663256
93.77799999999999 94.54480704699178
93.398 94.16567740624625
93.02499999999999 93.79208715849008
92.66 93.4257210838946
92.303 93.05974934600556
91.954 92.71852777549036
91.61300000000001 92.37876499743012
91.281 92.03335490006329
90.95600000000002 91.68703623829876
90.641 91.35439316705165
90.333 91.03764774656983
90.03499999999998 90.73514983752419
89.74600000000002 90.43664716523048
89.465 90.1254295642449
89.19399999999999 89.8379599416641
88.932 89.54795458888944
88.68 89.26964946724429
88.43799999999999 89.00019420081995
88.206 88.73744754041161
87.98400000000001 88.4796292277571
87.77299999999998 88.22987740020548
87.573 87.9896367380245
87.384 87.75425828241362
87.20700000000001 87.52368965660649
87.042 87.30027324594721
86.89 87.08463788164049
86.751 86.87835078412503
86.62599999999999 86.67898368269911
86.515 86.48829783787711
86.41900000000001 86.3064479744212
86.339 86.12767251506891
86.27499999999999 85.96139146595735
86.23000000000002 85.80255426987854
86.20200000000001 85.65298563038706
86.193 85.51505036223682
86.20299999999999 85.38503342161125
86.23100000000001 85.26354918164364
86.27600000000001 85.15353677254168
86.339 85.05437151889167
86.41799999999999 84.965668993029
86.51299999999999 84.88483749529014
86.62299999999999 84.8160221945749
86.74700000000001 84.76127988877008
86.884 84.71468887394937
87.03299999999999 84.67867186655334
87.194 84.65357812971455
87.365 84.64223042998047
87.546 84.6478088917545
87.735 84.66754348972313
87.93299999999999 84.70292681614453
88.13699999999999 84.75123992835255
88.349 84.81332888953494
88.566 84.89662028711584
88.788 84.99426203069018
89.015 85.11320104394282
89.24600000000001 85.25224436919663
89.48 85.41372030656875
89.71799999999999 85.59528594224484
89.95700000000001 85.80425244345506
90.199 86.03975493918722
90.44200000000001 86.30624139551027
90.68700000000001 86.60124224102165
90.93299999999999 86.93103031229622
91.179 87.29658111692184
91.425 87.69607266890745
91.67100000000002 88.13680649482744
91.917 88.61408963139672
92.162 89.11923402816984
92.406 89.64986904831952
92.65 90.20044777601935
92.89200000000001 90.76724252029737
93.133 91.34672528117457
93.37200000000001 91.92980396435483
93.60999999999999 92.50547555027462
93.846 93.07343007893202
94.08 93.62658284096254
94.31200000000001 94.1611655399403
94.542 94.67331392679482
94.77000000000001 95.15899243841031
94.99499999999999 95.6176592563036
95.21799999999999 96.04590398340561
95.439 96.44626291114695
95.65799999999999 96.81690350756877
95.874 97.15815290743573
96.087 97.47255124398579
96.29899999999999 97.76156624467869
96.507 98.02600562657152
96.71300000000001 98.27029435997963
96.917 98.49393678450008
97.11799999999998 98.7011499351177
97.316 98.89246916367283
97.51299999999999 99.07213975496292
97.706 99.24171206848878
97.897 99.40164173343058
98.086 99.55299475695337
98.272 99.69717396666861
98.455 99.83569698581289
98.637 99.96883202513035
98.816 100.09618207568444
98.992 100.22086875471341
99.166 100.34053695857084
99.338 100.45665226721282
99.508 100.56853641584486
99.675 100.67715330807148
99.84 100.78240662492328
100.00000000000001 100.88406879155039
100.16 100.98262348709396
100.33 101.07879357260983
100.49 101.17341995046618
100.66 101.26550651066916
100.82 101.35681511222525
100.96 101.44897429228125
101.09 101.54331625786415
101.2 101.63950522068536
101.33 101.73730477169667
101.51 101.84056527975748
101.82 101.94651695212083
102.32 102.05685151002474
103.09 102.17238090075665
104.19 102.29164917087574
105.66 102.41335423168897
107.54 102.53941899593555
166.41 172.0660500599503
175.76 175.34921226127258
180.23 180.1844105119405
184.55 184.59431759522593
188.71 188.94528793769052
192.71 192.89735910868598
196.54 196.64257435374827
200.19 200.2278439559176
203.68 203.70756292544664
207.0 207.04286669347735
210.15 210.26024278005303
213.14 213.24072371527765
215.96 216.125222566436
218.63 218.82325543674273
221.14 221.22764441500075
223.49 223.32595848953216
225.7 226.7071690948054
227.77 228.05027141062646
229.69 229.85285766531862
231.47 231.3038200770029
233.13 232.67829830214475
234.65 234.05793978085353
236.05 235.35126297574266
237.32 236.41419007753223
238.49 237.33085844121152
239.53 238.31487378157624
240.47 239.28993427621802
241.31 240.23532721509417
242.04 241.0597443877278
242.67 241.71848737067194
243.21 242.31645118416586
243.66 242.72785772770064
244.03 243.004778379435
244.31 243.30460535148495
244.51 243.66700849640668
244.63 243.87058200286538
244.68 243.8481830012935
244.66 243.82044017213812
244.58 243.7989878517565
244.43 243.63640081027842
244.22 243.4912104126036
243.96 243.2252564999996
243.64 242.96643268115002
243.26 242.3749359093591
242.84 241.96172140222023
242.38 241.34477584000078
241.87 240.71046312380713
241.32 240.0312653949261
240.73 239.32988720961797
240.11 238.6372905583795
239.45 238.00445222632152
238.77 237.36650182264486
238.05 236.6798711199813
237.32 235.94860883712303
236.56 235.2706771183717
235.77 234.55147318328656
234.98 233.73025025594836
234.16 232.94080749906632
233.34 231.9006948260955
231.66 232.93420237431434
230.81 232.08701782801577
229.96 231.23679590784528
229.11 230.32114043225866
228.26 229.39828055508895
227.42 228.48707071061213
226.59 227.57977839499196
225.77 226.6236599962096
224.97 225.68804286694416
224.19 224.7735217882808
223.44 223.84512777283965
222.72 223.05653459427458
222.03 222.3219833575822
221.39 221.6035365522584
220.79 221.20209781393598
219.77 219.25568227898398
219.36 220.4167717637975
219.02 221.36990675752025
218.76 222.09074958550337
218.59 222.5509244073918
218.49 222.7678537167867
218.48 222.73261281281628
218.55 222.50081446410385
218.68 222.0785231932243
218.87 221.46998991643835
219.1 220.74849182319957
219.37 219.90813512119436
219.66 219.0037413578201
219.96 218.0365710967234
220.26 217.042344572072
220.55 216.02311261191886
220.83 214.99974215722392
221.09 213.9857182412805
221.31 212.98645715277533
221.51 212.02731494880948
221.67 211.11992007559337
221.79 210.2598826740521
221.87 209.47256334974077
221.9 208.76693858035986
221.89 208.1624366773134
221.84 207.67374494985853
221.74 207.29647891996353
221.59 207.0726980643207
221.39 206.99934025464114
221.15 207.10083151317923
220.87 207.39779471624362
220.54 207.91742696681044
220.16 208.66017725389668
219.75 209.63678072951694
219.29 210.87754280374963
218.79 212.33878601542338
211.89 229.7369596788679
211.03 230.31985678428828
210.16 230.51623020849297
209.26 230.29494281429388
208.33 229.6910427934629
207.39 228.71689650553503
206.43 227.4013568455926
205.44 225.79270231465068
204.45 223.917656727159
203.43 221.83633471009026
202.4 219.61523747782906
201.36 217.28851712554282
200.3 214.88578233815633
199.23 212.4475096784177
198.15 210.0304498643002
197.06 207.67080710739194
195.96 205.3789321922839
194.85 203.15825513370336
193.73 201.05315175504276
192.6 199.04270957830414
191.47 197.13744283254803
190.34 195.32276667967852
189.19 193.6195389871001
188.05 192.00336596949134
186.9 190.44290013104586
185.75 188.94826430435057
184.59 187.50029944282645
183.43 186.09743826562755
182.27 184.72017530778845
181.11 183.36203238148897
179.95 182.00874793372878
178.79 180.65325207598582
177.63 179.32881477349932
176.47 178.0176482335693
175.32 176.71163987368584
174.16 175.4444174944454
173.01 174.2185281334035
171.85 173.01980347966972
170.7 171.89443284671134
169.56 170.8196059256733
168.42 169.81328014043456
167.28 168.87963011955745
166.14 168.0060978418044
165.01 167.18627283368852
163.89 166.41626268298307
162.77 165.68221947535721
161.65 164.96909318482938
160.54 164.2549598250956
159.43 163.52091942605315
158.32 162.7564338112775
157.23 161.9573998669558
156.14 161.1333012348062
155.05 160.25206967914903
153.97 159.3426276204606
152.9 158.3932135810755
151.83 157.4093477796127
150.77 156.38346932382098
149.71 155.32619294112556
148.66 154.245779264592
147.62 153.14782085875277
146.59 152.03448318208007
145.56 150.9125103511554
144.54 149.786498879605
143.52 148.64793490789938
142.52 147.5252145539447
141.52 146.39099209994504
140.53 145.26528543604846
139.54 144.12483293948074
138.56 142.98553161192947
137.59 141.86521422942712
136.63 140.7596609441462
135.68 139.66018798138407
134.73 138.5587274245597
133.79 137.46685400802113
132.86 136.39866698930942
131.94 135.34645651659554
131.02 134.29778208122596
130.11 133.25959129295154
129.21 132.22988331594064
128.32 131.19531896436757
127.44 130.18891573233842
126.56 129.19387168997747
125.69 128.2039235354805
124.83 127.22841506601945
123.98 126.27127656933297


==> data/CG-EGA/svr_child-002_P-EGA_BE.dat <==
trues preds
126.89 117.11672476790469
129.17 117.16387490397224
131.64 117.20931910321717
134.27 117.24908391391783
137.03 117.28975931761084
139.87 117.32686503085189
142.77 117.3853165116608
145.7 117.43628206946894
148.63 117.48644577567545
151.54 117.53152935300358
120.39 111.47542400466072
123.23 111.51526462533496
126.56 111.5457919603253
130.34 111.58051393059948
134.54 111.60635880344782
139.11 111.6382612828938
143.99 111.6646298918494
149.11 111.6947555955445
154.42 111.72227756665359
159.85 111.75752985794215
165.34 111.78817545020976
170.84 111.81060829920543
176.3 111.83743147579548
248.75 242.8938881141675
248.17 244.75629899159551
247.54 246.76600777856765
246.88 248.87518949944194
246.18 251.01288657606648
245.44 253.07645238159287
244.67 254.99209750753613
243.86 256.69012949409574
243.02 258.1050976853365
109.85 102.66664891455075
112.61 102.79510591214985
115.79 102.92535564512241
119.37 103.05607957343553
123.32 103.1859773924217
127.58 103.3172716711988
132.11 103.44855461892762
136.84 103.57816344820898
141.71 103.70692132817781
146.66 103.83538452638645
151.65 103.96386739108144
156.63 104.0906250761719
161.56 104.2160052568823
232.5 233.7881054820798
220.25 217.94693981529218
218.25 214.02671908131705
217.68 215.90538857280433
217.07 217.91942992605914
216.42 219.99880677836762
215.74 222.0640797615627
215.03 224.05773328675343
214.29 225.89150502236959
213.52 227.48878082394828
212.72 228.78813324539234


==> data/CG-EGA/svr_child-002_P-EGA_EP.dat <==
trues preds
192.11 192.1081745313927
181.68 111.85807934575519
192.11 190.30170757727836
171.15 169.93330695006333


==> data/CG-EGA/svr_child-002_R-EGA_AP.dat <==
trues_roc preds_roc
-0.9000000000000057 -0.79197258520378
-0.8900000000000006 -0.7593194848163307
-0.8799999999999955 -0.7015698884365094
-0.8900000000000006 -0.6921420789959711
-0.8800000000000097 -0.6623926640570801
-0.8699999999999903 -0.6557544639325386
-0.8700000000000045 -0.6571339052351703
-0.8700000000000045 -0.6633238960031349
-0.8599999999999994 -0.6740551257946379
-0.8599999999999994 -0.6865975101579949
-0.8599999999999994 -0.7033814542106285
-0.8499999999999943 -0.7191417225652259
-0.8400000000000034 -0.7415723739354831
-0.8499999999999943 -0.7582370967920866
-0.8400000000000034 -0.7823476500798137
-0.8299999999999983 -0.7834580037512922
-0.8340000000000032 -0.8048920269338709
-0.8269999999999982 -0.7901697838562001
-0.8240000000000123 -0.8054762602967713
-0.8199999999999932 -0.8008827286573847
-0.8149999999999977 -0.8027695733887015
-0.8120000000000118 -0.8141335154811742
-0.8080000000000069 -0.8058121373109799
-0.8029999999999688 -0.785088402684309
-0.799999999999983 -0.7803475968665197
-0.7950000000000159 -0.7822290249760755
-0.7920000000000158 -0.7935902717574805
-0.7870000000000061 -0.766796337565907
-0.782999999999987 -0.7733225340619896
-0.7779999999999916 -0.7740616131267615
-0.7750000000000057 -1.866496551498443
-0.769999999999996 -0.7833595195175036
-0.7650000000000006 -0.7667609571443279
-0.7610000000000099 -0.7771602432814007
-0.7560000000000002 -0.7730795437897626
-0.7520000000000095 -0.7592324887854005
-0.7469999999999857 -0.7594314204853561
-0.7420000000000044 -0.7655706993596425
-0.7379999999999995 -0.7553344470188676
-0.7319999999999993 -0.7577170130820292
-0.7270000000000039 -0.7655902584019714
-0.7230000000000132 -0.7577571064234689
-0.7169999999999845 -0.7379977087958736
-0.7120000000000033 -0.7476772971343735
-0.7060000000000031 -0.7413719709512065
-0.7009999999999934 -0.7238726807764948
-0.695999999999998 -0.7264103877608363
-0.688999999999993 -0.718117846821059
-0.6850000000000023 -0.7146016593815858
-0.6780000000000115 -0.7086162283784461
-0.6730000000000018 -0.6978580351402712
-0.6659999999999826 -0.6933959780795362
-0.6610000000000156 -0.6888151577215922
-0.6539999999999964 -0.6755709239145915
-0.6480000000000103 -0.6692962822804276
-0.6419999999999817 -0.6622072356742166
-0.6350000000000051 -0.6526541923241638
-0.6290000000000049 -0.6483198838124196
-0.6219999999999999 -0.6421815179447066
-0.6159999999999997 -0.6310789071838769
-0.6079999999999899 -0.6246624463083492
-0.6019999999999897 -0.620290038324697
-0.5950000000000273 -0.6068690170862396
-0.5879999999999654 -0.6033011501534844
-0.5800000000000267 -0.5923799095705959
-0.5739999999999981 -0.5865092458225831
-0.5659999999999883 -0.57942106467803
-0.5590000000000259 -0.5713497455324017
-0.5509999999999877 -0.5643600583236719
-0.5439999999999969 -0.5544713664117751
-0.5359999999999872 -0.5443829440025354
-0.52800000000002 -0.536290564208386
-0.5209999999999866 -0.5264139478462937
-0.5120000000000005 -0.517783038592313
-0.5050000000000097 -0.5093256006937423
-0.4959999999999951 -0.49773128895120067
-0.48699999999999477 -0.4939960178685965
-0.47700000000000387 -0.4786980478430536
-0.46699999999999875 -0.4730198929192255
-0.4560000000000173 -0.4615356613153665
-0.44499999999997897 -0.4535459592034812
-0.4350000000000023 -0.44629214570295517
-0.4230000000000018 -0.43917721763240536
-0.41200000000000614 -0.4266381287468306
-0.40099999999999625 -0.41567146510321606
-0.39000000000000057 -0.4072688326045153
-0.3780000000000001 -0.40087291001799485
-0.3680000000000092 -0.3876030014983911
-0.3569999999999993 -0.3799215848409716
-0.34600000000000364 -0.37139248990857254
-0.33500000000000796 -0.36302754540848525
-0.32399999999998386 -0.35434299359216936
-0.31399999999999295 -0.34160269671491506
-0.30400000000000205 -0.3355151779673804
-0.29300000000000637 -0.3260049716778184
-0.28299999999998704 -0.3158253621975291
-0.27299999999999613 -0.3052212023925023
-0.26300000000000523 -0.2974618641375031
-0.2530000000000143 -0.2857313342434509
-0.24399999999999977 -0.27665771305143494
-0.23399999999998045 -0.2693535044014368
-0.22400000000001796 -0.2593889437901282
-0.2150000000000034 -0.24724743448609843
-0.20499999999998408 -0.2392125585002418
-0.19600000000002638 -0.2314050904276712
-0.1869999999999834 -0.21842308165753366
-0.17799999999999727 -0.20746278119131034
-0.16900000000001114 -0.19281094175835278
-0.1599999999999966 -0.1769888037144085
-0.15000000000000568 -0.15864909078860023
-0.1419999999999959 -0.1383148714559468
-0.13399999999998613 -0.11954230852566639
-0.12399999999999523 -0.09868847815172899
-0.11600000000001387 -0.07806854504511307
-0.10699999999999932 -0.058975775572150724
-0.09800000000001319 -0.04080032533764211
-0.08999999999997499 -0.022870262357912452
-0.08100000000001728 -0.008424204528751034
-0.07299999999997908 0.0044683899247957015
-0.06400000000002137 0.016362465226904988
-0.05500000000000682 0.02639890319264282
-0.04699999999996862 0.03546783769294848
-0.038000000000010914 0.042089062624484086
-0.030000000000001137 0.04646856414655076
-0.020999999999986585 0.051344275565412545
-0.012000000000000455 0.054520524218304445
-0.004000000000019099 0.05686635243034743
0.0049999999999954525 0.058847916880978346
0.014000000000010004 0.060283003931886014
0.022999999999996135 0.06057059662330744
0.03200000000001069 0.06181825581180078
0.04099999999999682 0.06353644450695128
0.05099999999998772 0.06480542899697639
0.0589999999999975 0.06742343452401656
0.06900000000001683 0.06998916051747983
0.07899999999997931 0.07242206230452553
0.08800000000002228 0.07482859027089717
0.09799999999998477 0.07828440083875421
0.10800000000000409 0.08157109096217141
0.11899999999999977 0.08761087779600985
0.12899999999999068 0.09165084433070092
0.14000000000001478 0.09501443412614208
0.15100000000001046 0.10067042042177832
0.16199999999997772 0.10532454493798582
0.1740000000000066 0.11069594331058852
0.18600000000000705 0.11651986393033553
0.19899999999998386 0.12133300341187692
0.21100000000001273 0.1267376326234455
0.22399999999998954 0.13119493584053998
0.23900000000000432 0.13622896806944595
0.25200000000000955 0.14247075947457688
0.2680000000000007 0.14724093177557052
0.28299999999998704 0.15285454604617144
0.30000000000001137 0.15739161666991208
0.3170000000000073 0.16335441918337779
0.33499999999997954 0.1696974519202712
0.3550000000000182 0.17529480363282346
0.375 0.18179501591815495
0.39699999999999136 0.18942470774950948
0.4200000000000159 0.19760099300444267
0.44599999999998374 0.20652613403152031
0.4700000000000273 0.21609198361562676
0.49799999999997624 0.22732574852098253
0.5229999999999961 0.23695273549061824
0.5490000000000208 0.2477962376391929
0.5739999999999696 0.25978185390249564
0.5980000000000132 0.27054208481069963
0.6200000000000045 0.2820613694004237
0.6410000000000053 0.2938177067368031
0.6599999999999824 0.3075135554805968
0.6760000000000161 0.32076237911284977
0.6919999999999789 0.334615655128232
0.7050000000000125 0.3492935771201502
0.7169999999999987 0.36405733435994136
0.7259999999999991 0.38024676360966225
0.7350000000000136 0.3971350385463097
0.7409999999999854 0.41635885033520026
0.7459999999999951 0.4345708895267819
0.75 0.45352156151433576
0.7519999999999953 0.47600267468021684
0.7520000000000095 0.4973155428471898
0.7530000000000001 0.5224256392108515
0.7510000000000048 0.5477929045014065
0.7479999999999905 0.5759797373187325
0.7450000000000045 0.6059664967956309
0.7399999999999949 0.637971014811896
0.7349999999999994 0.6740167369102181
0.7289999999999992 0.7121558963608692
0.7220000000000226 0.7542488432396368
0.714999999999975 0.7994113843234203
0.7080000000000126 0.850924531956835
0.6979999999999933 0.9024640048997412
0.6910000000000025 0.9588950334187984
0.6800000000000068 1.0126601398039554
0.6720000000000113 1.0642010517756404
0.6609999999999729 1.1107860089203712
0.6520000000000294 1.1505098954846744
0.6409999999999769 1.1804912331250392
0.6310000000000002 1.2005919807049281
0.6200000000000045 1.2099355728740449
0.6090000000000089 1.2054575397354483
0.5989999999999895 1.190802840578911
0.5870000000000033 1.1650510312806688
0.576999999999984 1.1299910376130953
0.5660000000000309 1.0849029719256862
0.5549999999999784 1.0345691812425883
0.5439999999999969 0.9773331944162891
0.5330000000000013 0.9163298469748753
0.5230000000000103 0.8534381062396506
0.5119999999999862 0.7892021351826628
0.5010000000000048 0.7239484564088343
0.49099999999999966 0.6626064042515338
0.480000000000004 0.6027100562501886
0.4709999999999894 0.5449993120113135
0.46000000000000796 0.4923294898530486
0.45000000000000284 0.4430502613843288
0.4399999999999977 0.39863110113904554
0.4310000000000116 0.3589096050807541
0.42099999999997806 0.323282787384656
0.41200000000000614 0.2927559045243697
0.4029999999999916 0.2678044573024607
0.39400000000001967 0.2433287522517844
0.3850000000000051 0.22610069345228112
0.37599999999997635 0.2076746533310967
0.3680000000000234 0.19493483897659303
0.35999999999999943 0.18209453759085648
0.3509999999999991 0.17272379485591216
0.3439999999999941 0.1631318414431604
0.33600000000001273 0.15533849877790828
0.32800000000000296 0.14782507724309824
0.32099999999998374 0.14035675645904178
0.31400000000000716 0.13515252790109855
0.30700000000000216 0.12835754195610605
0.29999999999999716 0.12395471044611384
0.29299999999999216 0.12015536115534076
0.28600000000000136 0.11704591395387354
0.2810000000000059 0.11516023740020387
0.2740000000000009 0.11404531610430979
0.26799999999998647 0.11566515453100124
0.26200000000001467 0.11863349020731562
0.25699999999996237 0.12191491878918725
0.251000000000019 0.12823952139287087
0.24500000000000455 0.13459043388509428
0.24099999999998545 0.14485567740410943
0.23500000000001364 0.1539911792259545
0.23000000000000398 0.16349132777980913
0.2259999999999991 0.1730612126875286
0.21999999999999886 0.18324413304949871
0.21699999999999875 0.19146121888742584
0.21099999999999852 0.1989307043786397
0.20800000000001262 0.2059381336686812
0.20299999999998875 0.21073251266884085
0.20000000000000284 0.21468175618005603
0.1950000000000074 0.21641388802314054
0.19499999999999318 0.21821717328280954
0.18000000000000682 0.21961924974215208
0.18999999999999773 0.21864811693153285
0.1799999999999926 0.21886712723139112
0.18000000000000682 0.2180946880343697
0.1700000000000017 0.21621669011872768
0.1700000000000017 0.21433839648648245
0.16999999999997328 0.21279964816233132
0.17000000000001592 0.21075178078572776
0.1600000000000108 0.208312953865871
0.1599999999999966 0.20466699388110499
0.14999999999999147 0.20049157999548584
0.1600000000000108 0.1987217814518658
0.14999999999999147 0.19497060165829794
0.15000000000000568 0.1914931959885564
0.14000000000000057 0.18776829793527838
0.14999999999999147 0.18492632777973483
0.14000000000000057 0.18164984661108008
0.14000000000000057 0.1771824088944811
0.14000000000000057 0.1750914608636407
0.13000000000000966 0.1713311155980648
0.14000000000000057 0.1674209788658203
0.12999999999999545 0.16527382002624336
0.12999999999999545 0.16050875780331353
0.12999999999999545 0.1588089353081159
0.12000000000000455 0.15395792382599893
0.12999999999999545 0.15243683426855625
0.12000000000000455 0.14838228224618888
0.12000000000000455 0.1473489537321342
0.12000000000000455 0.1431848251900334
0.11999999999999034 0.1469429646768532
0.12000000000000455 0.12792773773510646
0.12000000000000455 0.13843498539883115
0.10999999999999943 0.13363628036510988
0.10999999999999943 0.13581619476691742
0.10999999999999943 0.12441170382264488
0.11999999999999034 0.12100502471891161
0.10000000000000853 0.12411311980596906
0.10999999999999943 0.13093098695229344
0.10999999999999943 0.1226586225983084
0.10999999999999943 0.1209684927666217
0.09999999999999432 0.10582942166841747
0.10000000000000853 0.11731846455622019
0.10999999999999943 0.11174236318694852
0.09999999999999432 0.11201142673746745
0.10000000000000853 0.09785078374243028
0.09999999999999432 0.10953123063164583
0.09999999999999432 0.10398789281919107
0.10000000000000853 0.10320003720853776
0.0899999999999892 0.10681741734553896
0.10000000000000853 0.09430452799651334
0.09999999999999432 0.10676883588675423
0.09000000000000341 0.10074767064674006
0.09999999999999432 0.09955823006316677
0.09000000000000341 0.10144442398497233
0.09000000000000341 0.08740058812611551
0.09000000000000341 0.09841513756992981
0.09999999999999432 0.09110673695775517
0.09000000000000341 0.08835701166886167
0.09000000000000341 0.08884573927808503
0.0899999999999892 0.09202996182634138
0.0800000000000125 0.09708313521291245
0.0899999999999892 0.10264019895177512
0.09000000000000341 0.09064992160114116
0.09000000000000341 0.08369283899135382
0.0799999999999983 0.08049552605446308
0.09000000000000341 0.09893005001615052
0.0799999999999983 0.07773523540514304
0.09000000000000341 0.08248131151547966
0.0799999999999983 0.08812545256748194
0.0899999999999892 0.09404446088558416
0.0800000000000125 0.08118093844278462
0.0799999999999983 0.07385859293381714
0.0899999999999892 0.08854305750838876
0.0800000000000125 0.08262193679904328
0.0799999999999983 0.07960929949942397
0.0799999999999983 0.07929446576545729
0.0799999999999983 0.08054536937210344
0.0799999999999983 0.08261772445408155
0.0799999999999983 0.06762705543060576
0.0799999999999983 0.07628941217225815
0.0799999999999983 0.08422331453991205
0.0800000000000125 0.07333154016245658
0.0799999999999983 0.08442829142438768
0.06999999999999318 0.07607422366041305
0.0799999999999983 0.07031971277312721
0.0799999999999983 0.06789637676523341
0.07000000000000739 0.0856593222312938
0.0799999999999983 0.08190652158280898
0.0799999999999983 0.07951003616372532
0.07000000000000739 0.08103227408763303
0.0799999999999983 0.0585968987101495
0.06999999999999318 0.06726315200413069
0.0799999999999983 0.07284041606634162
0.07000000000000739 0.08000417610199406
0.06999999999999318 0.06434659958600264
0.0799999999999983 0.07254541245947621
0.07000000000000739 0.0623065348947307
0.06999999999999318 0.07680504595002446
0.07000000000000739 0.0674980652501489
0.0799999999999983 0.0813632226423664
0.06999999999999318 0.0695382489417824
0.07000000000000739 0.06701064275422652
0.06999999999999318 0.08212081518500725
0.07000000000000739 0.0767100975974131
0.06999999999999318 0.06873459927221859
0.07000000000000739 0.0687815658269244
0.06999999999999318 0.06666225853768992
0.07000000000000739 0.06648994376391215
0.06999999999999318 0.06860422048350756
0.07000000000000739 0.0666018830735311
0.06999999999999318 0.0712908528195868
0.07000000000000739 0.07260606558416782
0.06999999999999318 0.07482341899796552
0.060000000000002274 0.0597753387047959
0.06999999999999318 0.06345498296059304
0.07000000000000739 0.07218787359744283
0.06999999999999318 0.05728196463361712
0.060000000000002274 0.06536171800617296
0.07000000000000739 0.07220377309634785
0.06999999999999318 0.05969230751058774
0.060000000000002274 0.07079676458570816
0.07000000000000739 0.06312425061119598
0.05999999999998806 0.07305080369376071
0.07000000000000739 0.06173282097368826
0.060000000000002274 0.053298015040368796
0.06999999999999318 0.0729230832697425
0.060000000000002274 0.06090231826729564
0.07000000000000739 0.056000361477813954
0.05999999999998806 0.054150342619493586
0.07000000000000739 0.07410029111947836
0.060000000000002274 0.06678717852365423
0.060000000000002274 0.06045853317397132
0.05999999999998806 0.06169246895953506
0.07000000000000739 0.0600291179413972
0.060000000000002274 0.0594290027999449
0.060000000000002274 0.05983229163447845
0.05999999999998806 0.06132427332697432
0.07000000000000739 0.06404208060803285
0.060000000000002274 0.061305304912636416
0.060000000000002274 0.0636532043074709
0.05999999999998806 0.06739039667732527
0.060000000000002274 0.06604722649882433
0.060000000000002274 0.0704293037889272
0.060000000000002274 0.05149939934061365
0.060000000000002274 0.055744594325403796
0.060000000000002274 0.05852118138685114
0.05999999999998806 0.0668348806916157
0.060000000000002274 0.05191049259626368
0.060000000000002274 0.06059274110845081
0.060000000000002274 0.06856089098047846
0.04999999999999716 0.050581191075863785
0.060000000000002274 0.05987191819218651
0.060000000000002274 0.049479113239357275
0.060000000000002274 0.06245599922681322
0.05999999999998806 0.04912057893567123
0.05000000000001137 0.06297232653776064
0.060000000000002274 0.05032848430160186
0.05999999999998806 0.06478738613114388
0.05000000000001137 0.05277327557288913
0.05999999999998806 0.06800250718076484
0.060000000000002274 0.057011158264330675
0.04999999999999716 0.04799965298947484
0.060000000000002274 0.047436539874183836
0.04999999999999716 0.06320954409446244
0.060000000000002274 0.056512039890080246
0.05000000000001137 0.051707456231284254
0.05999999999998806 0.04850678545246012
0.05000000000001137 0.06533991048638654
0.05999999999998806 0.0594706087753849
0.05000000000001137 0.05541715670069891
0.05999999999998806 0.05311391458975834
0.05000000000001137 0.05250546155538416
0.04999999999999716 0.0536436639202833
0.060000000000002274 0.04959751606669727
0.04999999999999716 0.050847129384948175
0.04999999999999716 0.053442765292345484
0.04999999999999716 0.0505638479571644
0.060000000000002274 0.05286378695419103
0.04999999999999716 0.05648087170740723
0.05000000000001137 0.05480331889978629
0.04999999999999716 0.039901218091046076
0.04999999999999716 0.04371465749746051
0.04999999999999716 0.05242603084587927
0.060000000000002274 0.055461454508787256
0.04999999999999716 0.05679687600128602
0.04999999999999716 0.0446454758907322
0.05000000000001137 0.051158218505236164
0.04999999999999716 0.05572222873936994
0.04999999999999716 0.03961073966222273
0.04999999999999716 0.05255906632586971
0.04999999999999716 0.059496469305159394
0.060000000000002274 0.046021303607645336
0.060000000000002274 0.05497362518157445
0.04999999999999716 0.043106361102218216
0.04999999999999716 0.05332398204676281
0.05000000000001137 0.04242895184680151
0.05999999999998806 0.05341073069138247
0.09000000000000341 0.043131650244717434
0.1599999999999966 0.054673601013305984
0.28000000000000114 0.0449854893259527
0.4300000000000068 0.057219807493268604
0.6200000000000045 0.04843963414671748
0.8499999999999943 0.043162879073889826
1.0699999999999932 0.052898084301830295
1.3300000000000125 0.045206948142592296
1.5799999999999983 0.04058458272510279
1.8399999999999892 0.03892268182875114
2.8700000000000045 37.5653999445
2.8100000000000023 3.219766527347275
2.75 2.6204443780003714
2.6699999999999875 2.723307339863055
2.5900000000000034 2.6139872231534014
2.5100000000000193 2.5709022232670122
2.4099999999999966 2.462164666123641
2.329999999999984 2.251336199737352
2.230000000000018 2.1368905342953326
2.1399999999999864 2.1266256546554416
2.039999999999992 1.9819373853785578
1.960000000000008 1.9061352193074868
1.8700000000000045 1.7948557949514736
1.7700000000000102 1.657313626346962
1.6999999999999886 1.559405715390767
1.5999999999999943 1.4649794116250519
1.5200000000000102 1.3491200486016908
1.4399999999999977 3.950695717663507
1.289999999999992 1.0069235653144233
1.1999999999999886 0.9515236284835566
1.1400000000000148 0.9104178098700686
1.0600000000000023 0.869535577802651
0.9899999999999807 0.868012481724918
0.9300000000000068 0.8327803322334546
0.8600000000000136 0.8004415824221098
0.789999999999992 0.7942426059458398
0.7400000000000091 0.774165523135963
0.6799999999999784 0.698955836173468
0.6200000000000045 0.7020836439960192
0.5600000000000023 0.7362070539363685
0.5099999999999909 0.7382803190449465
0.46000000000000796 0.6465265004517562
0.4099999999999966 0.47269232045988474
0.36000000000001364 0.6513505354513711
0.3100000000000023 0.3331165528293525
0.2699999999999818 0.3656044066265167
0.2300000000000182 0.3621027578239193
0.18999999999999773 0.2698783463000609
0.15000000000000568 0.2544269768655454
0.10999999999998522 0.15638551060979466
0.06999999999999318 0.058243456015020456
0.040000000000020464 0.07727144882446169
0.009999999999990905 0.021364680685394433
-0.020000000000010232 -0.056950080588507035
-0.060000000000002274 -0.0567442346618634
-0.07999999999998408 -0.10161950387225716
-0.11000000000001364 -0.09007149167766215
-0.12999999999999545 -0.1792419825761442
-0.1599999999999966 -0.15753516819557944
-0.18000000000000682 -0.21608160062288562
-0.19999999999998863 -0.21980899830526823
-0.21999999999999886 -0.21914521086378613
-0.2400000000000091 -0.2437874183191866
-0.25 -0.2587847571561497
-0.27000000000001023 -0.24390310289629724
-0.28999999999999204 -0.18236444886051117
-0.29999999999998295 -0.2336328947761217
-0.30000000000001137 -0.28008369164413693
-0.3199999999999932 -0.33026220107706195
-0.3300000000000125 -0.5175510046372267
-0.3400000000000034 -1.0516808549670316
-0.3400000000000034 -0.33123160638888294
-0.339999999999975 -0.36764004716795284
-0.35000000000002274 -0.3181373803979568
-0.3499999999999943 -0.29938717343901544
-0.3499999999999943 -0.256613183099887
-0.3400000000000034 -0.26234601098587973
-0.3400000000000034 -0.22568191418895367
-0.3299999999999841 -0.1795255378809486
-0.3300000000000125 -0.2630418122213882
-0.3100000000000023 -0.2977786798336126
-0.29999999999998295 -0.27143171443498204
-0.28000000000000114 -0.24829670431827822
-0.2600000000000193 -0.19734261692170207
-0.22999999999998977 -0.11683033916591512
-0.21000000000000796 -0.06117953077182392
-0.1699999999999875 -1.5127597461888058
-0.14000000000001478 0.5945854680535376
-0.09999999999999432 0.4949412618135227
-0.05000000000001137 0.3815309971225247
-0.009999999999990905 0.2576515761170697
0.03999999999999204 0.1318371966482914
0.0800000000000125 0.00944199709010718
0.12000000000000455 -0.08271060346689296
0.1699999999999875 -0.1800127150246169
0.18999999999999773 -0.2735370811150517
0.21999999999999886 -0.3419836736003674
0.2400000000000091 -0.3733177227389035
0.2599999999999909 -0.4159268226593156
0.25 -0.44835385057029953
0.2600000000000193 -0.47868481294602816
0.2599999999999909 -0.4814062950712241
0.2400000000000091 -0.47199621331861863
0.22999999999998977 -0.4725286218689746
0.21999999999999886 -0.4576280264340369
0.18999999999999773 -0.44469400874586995
0.18000000000000682 -0.4015893030802431
0.15000000000000568 -0.3694283508489491
0.12000000000000455 -0.32290621648749607
0.09999999999999432 -0.29658159397843065
0.06999999999999318 -0.23567529214861338
0.05000000000001137 -0.17608595182747422
0.009999999999990905 -0.11071873191096415
-0.009999999999990905 -0.025370324064482475
-0.040000000000020464 0.07162859998999238
-0.060000000000002274 0.16146288965325084
-0.09999999999999432 0.2808065822511878
-0.12000000000000455 0.39586301140815294
-0.13999999999998636 0.5292074076803601
-0.18000000000000682 0.6748695380195215
-0.18999999999999773 0.8207339000791762
-0.22999999999998977 0.9676294374869485
-0.2400000000000091 1.0916769319898663
-0.27000000000001023 1.1995051264178755
-0.29999999999998295 1.3034700807133959
-0.3100000000000023 1.336368172384283
-0.3300000000000125 1.3459526342877837
-0.3599999999999852 1.3129601397166368
-0.37000000000000455 1.2479920524841077
-0.3900000000000148 1.0998518252817462
-0.4099999999999966 0.9400313240775802
-0.4299999999999784 0.7590823471911108
-0.45000000000001705 0.5308830736105676
-0.44999999999998863 0.2965269905408263
-0.4800000000000182 0.06640169448053257
-0.4899999999999807 -0.183476400072351
-0.5 -0.3953638658751686
-0.5100000000000193 -0.6065505767789432
-0.5300000000000011 -0.8058902963575463
-0.539999999999992 -0.9665567144395482
-0.539999999999992 -1.1106947781372583
-0.5600000000000023 -1.2086494252733928
-0.5699999999999932 -1.3037271537191657
-0.5800000000000125 -1.3500372372126037
-0.5799999999999841 -1.3843983594601639
-0.6000000000000227 -1.3758728179132902
-0.5999999999999943 -1.3797300542897517
-0.6099999999999852 -1.346340419329323
-0.6100000000000136 -1.2931823844104713
-0.6200000000000045 -1.2625567897764256
-0.6299999999999955 -1.1915938301944777
-0.6299999999999955 -1.1542261977038208
-0.6399999999999864 -1.0871800439769572
-0.6400000000000148 -1.035033566570604
-0.6399999999999864 -1.0040846350136121
-0.6500000000000057 -0.9560217055071405
-0.6500000000000057 -0.9147081445253775
-0.6500000000000057 -0.892958490796758
-0.6599999999999966 -0.8612397895884101
-0.6599999999999966 -0.8415199098530195
-0.6599999999999966 -0.8350266933193211
-0.6599999999999966 -0.8340169239776856
-0.6599999999999966 -0.8360553477510564
-0.660000000000025 -0.808391074264847
-0.6699999999999875 -0.8148721398953
-0.6599999999999966 -0.807981671599066
-0.6700000000000159 -0.7839789769038816
-0.6599999999999966 -0.7535935806503176
-0.6699999999999875 -0.73352517761694
-0.6599999999999966 -0.710484498050846
-0.6599999999999966 -0.6556113599413607
-0.6700000000000159 -0.62587589817565
-0.6599999999999966 -0.593436158686643
-0.6599999999999966 -0.5635855076523342
-0.6599999999999966 -0.5139265317976935
-0.6500000000000057 -0.5026196208226281
-0.6599999999999966 -0.4741459339983578
-0.6500000000000057 -0.46508549360819984
-0.6500000000000057 -0.4519922647664032
-0.6499999999999773 -0.4530699703463199
-0.6500000000000057 -0.47378681639150955
-0.6400000000000148 -0.4844915697389922
-0.6399999999999864 -0.5137503252701379
-0.6400000000000148 -0.5370740281816211
-0.6399999999999864 -0.5445616131663655
-0.6400000000000148 -0.5749958018693064
-0.6299999999999955 -0.5942374828472623
-0.6299999999999955 -0.6061041312522377
-0.6200000000000045 -0.6259727823048138
-0.6299999999999955 -0.6482176573557297
-0.6200000000000045 -0.6581434186209378
-0.6099999999999852 -0.6585432440640773
-0.6200000000000045 -0.6628069972288984
-0.6100000000000136 -0.6637274498683894
-0.5999999999999943 -0.6780279560531994
-0.6099999999999852 -0.6740414961177237
-0.6000000000000227 -0.6823947050592949
-0.5900000000000034 -0.669928486094733
-0.5999999999999943 -0.6837149697278448
-0.5900000000000034 -0.6707862728934231
-0.5799999999999841 -0.6633085461880057
-0.5900000000000034 -0.6725748706663808
-0.5699999999999932 -0.6676914261344109
-0.5800000000000125 -0.6614500765097375
-0.5699999999999932 -0.6596182754602751
-0.5699999999999932 -0.6341948185597346
-0.5600000000000023 -0.6447644249926157
-0.5600000000000023 -0.6324895449093049
-0.5500000000000114 -0.6204561014054946
-0.5600000000000023 -0.6229557589789181
-0.539999999999992 -0.6184112889558264
-0.5500000000000114 -0.6073804014502286
-0.539999999999992 -0.5944532194851604
-0.5300000000000011 -0.5910074474922737
-0.539999999999992 -0.598658306546838
-0.5200000000000102 -0.6025430926604542
-0.5300000000000011 -0.5871258602077205
-0.5199999999999818 -0.5855730456319179
-0.5100000000000193 -0.5636296086057655
-0.5199999999999818 -0.5707224002770204
-0.5 -0.5607353673450746
-0.5100000000000193 -0.5396660161592024
-0.5 -0.5526733551096754
-0.4899999999999807 -0.5376371647135159
-0.5 -0.5196388653046995
-0.4800000000000182 -0.5307297487686355
-0.4899999999999807 -0.5230208920688142
-0.4800000000000182 -0.5002262743788322
-0.47999999999998977 -0.5132397377001041
-0.46999999999999886 -0.5096751129506742
-0.46999999999999886 -0.4855594842567257
-0.46000000000000796 -0.49707360907936504
-0.46000000000000796 -0.47264362338160026
-0.45999999999997954 -0.48164317803292533
-0.45000000000001705 -0.4690126977312161
-0.44999999999998863 -0.47245705011013683
-0.4399999999999977 -0.4582099412556033
-0.4399999999999977 -0.45591568799682136
-0.4399999999999977 -0.43671336386580606
-0.4300000000000068 -0.449510189746519
-0.4300000000000068 -0.4290402093446346
-0.4300000000000068 -0.4374230780771313
-0.4199999999999875 -0.4341109113200332
-0.4199999999999875 -0.4170974747867717
-0.410000000000025 -0.42778227954147496
-0.4099999999999966 -0.4063663069091774
-0.4099999999999966 -0.41533526356971606
-0.4000000000000057 -0.4064026727811836
-0.39999999999997726 -0.390835425465923
-0.4000000000000057 -0.40573053932399716
-0.3900000000000148 -0.3840743813736367
-0.38999999999998636 -0.3936308915033351
-0.37999999999999545 -0.3866058170738427
-0.3800000000000239 -0.36650879567949346
-0.37999999999999545 -0.3833704052026121
-0.37000000000000455 -0.3578420469414709
-0.36999999999999034 -0.37063385357525647
-0.36999999999999034 -0.36186293596874464
-0.3599999999999852 -0.3677073323347031
-0.36000000000001364 -0.3541738508833987
-0.36000000000001364 -0.3492655424473696
-0.3499999999999943 -0.33938719915522597
-0.3499999999999943 -0.33545814601018265
-0.3500000000000085 -0.3402557722740198
-0.3399999999999892 -0.3326984962522914
-0.3400000000000034 -0.32853374842470373
-0.3400000000000034 -0.3189373533418518
-0.3299999999999983 -0.3149198384978149
-0.3299999999999983 -0.3191738503614516
-0.3200000000000216 -0.3107239724606501
-0.3299999999999841 -0.31337191887158156
-0.3100000000000023 -0.31773953258739596
-0.3199999999999932 -0.3076772168092674
-0.3100000000000023 -0.3068725755002504
-0.3100000000000023 -0.2945605003951073
-0.3100000000000023 -0.2946967802058964
-0.29999999999999716 -0.29827743608498736
-0.29999999999999716 -0.2894611637951243
-0.29000000000000625 -0.2844203984006981
-0.28999999999999204 -0.29392140022196145
-0.29000000000000625 -0.28571457287014823
-0.28000000000000114 -0.2807649275439701
-0.28000000000000114 -0.2706886097723924
-0.269999999999996 -0.2673314984182724
-0.269999999999996 -0.26625334605353146
-0.2600000000000051 -0.2591377533868524
-0.2599999999999909 -0.25802972133644175
-0.25 -0.25867467729931093
-0.25 -0.2528562445322109
-0.2400000000000091 -0.2528585583895193
-0.23000000000000398 -0.2545974681740262
-0.22999999999998977 -0.250020820815422
-0.21999999999999886 -0.2439411709865169
-0.21000000000000796 -0.2516196942868163
-0.20999999999999375 -0.24138131811071162
-0.20000000000000284 -0.24198630310654323
-0.20000000000000284 -0.24512045711649932
-0.18999999999999773 -0.23538515347796363
-0.1799999999999926 -0.22941373213902239
-0.1700000000000017 -0.2189753270168069
-0.1700000000000017 -0.22798023494638642
-0.1700000000000017 -0.20866368095221333
-0.15000000000000568 -0.21752165876392837
-0.14999999999999147 -0.2065481251863872
-0.15000000000000568 -0.21163050285754537
-0.14000000000000057 -0.212963754061974
-0.12999999999999545 -0.20692038091394238
-0.13000000000000966 -0.20615115667685302
-0.11999999999999034 -0.18777967918519778
-0.12000000000000455 -0.18728360768828622
-0.10999999999999943 -0.18470057352864444
-0.10999999999999943 -0.17605088068911812
-0.09999999999999432 -0.1737593612267716
-0.10000000000000853 -0.15476972911551456
-0.09000000000000341 -0.1541864856029349
-0.0899999999999892 -0.13298118965154515
-0.0799999999999983 -0.13030111922788024
-0.0800000000000125 -0.1142609553897671
-0.0799999999999983 -0.11256568908967779
-0.06999999999999318 -0.09756488421651
-0.07000000000000739 -0.07767818066017185
-0.05999999999998806 -0.06834365656358443
-0.060000000000002274 -0.05257164443132467
-0.04000000000000625 -0.03397532326695796
-0.030000000000001137 -0.027698871621225862
-0.01999999999999602 -0.016485966437585375
-0.010000000000005116 -0.015384989339295885
-0.01999999999999602 -0.007047728336388559
-0.01999999999999602 0.005193106881264953
0.009999999999990905 0.025393138617445743
0.07000000000000739 0.027806048794914773
0.18999999999999773 0.01529967822693834
0.4000000000000057 0.03504106006289476
0.6700000000000017 0.036189182146429744
1.029999999999987 0.028839959480805533
1.440000000000012 0.030321912560651754
1.8799999999999955 0.037253424008355296
5.280000000000001 80.64487188185745
5.009999999999991 5.217018809674784
4.849999999999994 5.037260264599041
4.680000000000007 4.839962604474351
4.509999999999991 4.492628483664419
4.319999999999993 4.289992386966816
4.150000000000006 4.243304577956621
3.960000000000008 3.9067471813781367
3.780000000000001 3.8421234361693166
3.609999999999985 3.676577617952404
3.420000000000016 3.4414736210096066
3.25 3.2939019151984326
3.069999999999993 3.1184282350889134
2.9099999999999966 2.982760949897539
2.740000000000009 2.805739391961197
2.569999999999993 2.85582990885905
2.420000000000016 2.6793365565415
2.269999999999982 2.537558209025235
2.1100000000000136 2.317059515087749
1.9699999999999704 2.1471388014563217
1.830000000000041 2.042074607062318
1.6899999999999977 1.8463908092425072
1.5600000000000023 1.6217515922831467
1.4300000000000068 1.4404693645398083
1.3099999999999454 1.283622025527393
1.1800000000000068 1.1124270814829629
1.0699999999999932 0.9905323852601668
0.9600000000000364 0.8225096318507781
0.8499999999999659 0.7065557442729187
0.7400000000000091 0.6029322187097819
0.6500000000000341 0.4621024765514221
0.5399999999999636 0.42947656352191643
0.4600000000000364 0.3301048946760261
0.37000000000000455 0.27063138419742927
0.2799999999999727 0.11319713073339699
0.18999999999999773 0.16599216646062587
0.12000000000000455 0.08378056650525423
0.05000000000001137 0.03226802761378167
-0.03000000000002956 -0.022245164522360028
-0.08999999999997499 -0.08345814879015734
-0.160000000000025 -0.11482922126879203
-0.21999999999997044 -0.18352684227994587
-0.28000000000002956 -0.2160841868337684
-0.339999999999975 -0.24196783423445822
-0.37999999999999545 -0.28793120929816496
-0.4399999999999977 -0.3887957636168835
-0.4900000000000091 -0.41584912524575657
-0.5199999999999818 -0.43021251964478324
-0.5699999999999932 -0.4920866809385416
-0.6100000000000136 -0.5831102165956281
-0.6399999999999864 -0.5973430148675334
-0.6800000000000068 -0.6472842858693753
-0.7100000000000364 -0.6707267233323364
-0.7299999999999613 -0.7420744839606073
-0.7600000000000477 -0.7450251937631265
-0.7799999999999727 -0.7731952704378955
-0.8000000000000114 -0.7575012607220515
-0.8100000000000023 -0.8985211875677805
-0.8299999999999841 -0.8706755876170291
-0.8400000000000318 -1.2900568035334459
-0.8499999999999659 -1.0916929200776622
-0.8600000000000136 -1.0297545147971618
-0.8600000000000136 -0.9011386857991965
-0.8499999999999659 -0.8004861271254526
-0.8500000000000227 -0.7958114300611783
-0.8499999999999659 -0.7451401642433666
-0.8300000000000125 -0.6672040791842448
-0.8200000000000216 -0.6485814657076787
-0.799999999999983 -0.6559103698519948
-0.7700000000000102 -0.6452539580078849
-0.7400000000000091 -0.6196180148656367
-0.7099999999999795 -0.5195151829325084
-0.6700000000000159 -0.49126554359318675
-0.6200000000000045 -0.5408661996026183
-0.5600000000000023 -0.18419011967105803
-0.5099999999999909 -2.345641469804349
-0.4300000000000068 1.5437942896993775
-0.3499999999999943 1.3399150868866059
-0.2699999999999818 1.064879132543723
-0.19000000000002615 0.7643970197311205
-0.08999999999997499 0.47274243184034503
0.0 0.17589614481977378
0.07999999999998408 -0.10237311972525731
0.15000000000000568 -0.32891598359759655
0.21999999999999886 -0.5333092894917968
0.28000000000000114 -0.6978152259065098
0.3100000000000023 -0.8280859220798504
0.3400000000000034 -0.9161135168078545
0.3599999999999852 -0.9980655222113057
0.37000000000000455 -1.0514680501256919
0.36000000000001364 -1.0907029184695034
0.3400000000000034 -1.1161075489796985
0.3199999999999932 -1.1179545793678187
0.29999999999998295 -1.0870870615996466
0.2600000000000193 -1.0502940553192275
0.21999999999999886 -1.0262432386808484
0.1799999999999784 -0.9607825238491898
0.14000000000001478 -0.9018648324997969
0.0800000000000125 -0.8282328489314068
0.03999999999999204 -0.719810780207979
-0.010000000000019327 -0.6070334957617831
-0.05999999999997385 -0.48643447476086976
-0.11000000000001364 -0.3567051749290613
-0.1699999999999875 -0.19525198252239306
-0.21000000000000796 -0.006510514426281588
-0.2599999999999909 0.16800403952757392
-0.3200000000000216 0.3924504481050235
-0.3599999999999852 0.643875003458902
-0.4000000000000057 0.8923522945361242
-0.46000000000000796 1.1366272533353765
-0.5 1.4039652153121551
-0.8700000000000045 1.0709673861798024
-0.9000000000000057 0.662094524687916
-0.9199999999999875 0.24401353587489893
-0.950000000000017 -0.16455623549052234
-0.9799999999999898 -0.5852377697552242
-1.0 -0.9969695823185134
-1.0200000000000102 -1.3670680414295475
-1.049999999999983 -1.682390209638271
-1.0600000000000023 -1.985119714962451
-1.0900000000000034 -2.207738090217333
-1.0999999999999943 -2.3816231163291377
-1.1100000000000136 -2.5008459024562626
-1.1399999999999864 -2.5699824455120392
-1.1400000000000148 -2.6167416305373195
-1.1599999999999966 -2.587354071197467
-1.1800000000000068 -2.5333186866830317
-1.1800000000000068 -2.4789845811390876
-1.1999999999999886 -2.371873713517658
-1.1999999999999886 -2.2437127229973726
-1.2199999999999989 -2.1424234398133706
-1.2199999999999989 -2.022097001071529
-1.2300000000000182 -1.9043547621072605
-1.2399999999999807 -1.7938458244091464
-1.240000000000009 -1.7098374358698436
-1.240000000000009 -1.622298122860542
-1.259999999999991 -1.5550889050620924
-1.25 -1.5113552533349548
-1.259999999999991 -1.4639924600958523
-1.2600000000000193 -1.4464475548542168
-1.259999999999991 -1.4303742169068698
-1.2700000000000102 -1.4193886911004086
-1.259999999999991 -1.4171232448403828
-1.2700000000000102 -1.3981935387312774
-1.2699999999999818 -1.378703999417496
-1.2600000000000193 -1.365311802979278
-1.2699999999999818 -1.3407026161350188
-1.2600000000000193 -1.2952716401076998
-1.259999999999991 -1.2625305445906179
-1.259999999999991 -1.1973587622973696
-1.2600000000000193 -1.1439236644541495
-1.25 -1.0637569750854539
-1.259999999999991 -0.9727179994184212
-1.240000000000009 -0.918256793811679
-1.25 -0.836367354051589
-1.2399999999999807 -0.7780482216257099
-1.2300000000000182 -0.7598959659150069
-1.2299999999999898 -0.7257267391666744
-1.2299999999999898 -0.7283395682501919
-1.2199999999999989 -0.7285288599198623
-1.2199999999999989 -0.7767830640931095
-1.210000000000008 -0.810624119740254
-1.200000000000017 -0.8569721405517328
-1.1999999999999886 -0.9158338692039933
-1.1899999999999977 -0.9670542013280112
-1.1899999999999977 -1.0054325852168517
-1.1800000000000068 -1.0689087584254366
-1.1699999999999875 -1.1033543143391853
-1.170000000000016 -1.1494255390058754
-1.1599999999999966 -1.1816297657661323
-1.1500000000000057 -1.2001101937818817
-1.1499999999999773 -1.2342562540883648
-1.1400000000000148 -1.2437525711465298
-1.1299999999999955 -1.271101716180766
-1.1200000000000045 -1.2851426982884107
-1.1200000000000045 -1.278507310982775
-1.1099999999999852 -1.295429925114604
-1.1000000000000227 -1.2881698387546408
-1.0999999999999943 -1.2793260645283056
-1.079999999999984 -1.2836833048632172
-1.0800000000000125 -1.2852344609702868
-1.079999999999984 -1.2691732409544443
-1.0600000000000023 -1.2794171491058535
-1.0600000000000023 -1.249207709005674
-1.0500000000000114 -1.2577862557114656
-1.039999999999992 -1.2429426886731108
-1.039999999999992 -1.2153255601539854
-1.0200000000000102 -1.2085451151617406
-1.0200000000000102 -1.2063823011843056
-1.0199999999999818 -1.1848531281716816
-1.0 -1.1842020169723355
-1.0 -1.1698879890564626
-0.9800000000000182 -1.1449964548463356
-0.9799999999999898 -1.1319387241255754
-0.9799999999999898 -1.1173186094966354
-0.960000000000008 -1.1098477783579028
-0.960000000000008 -1.0935161812645902
-0.9399999999999977 -1.073020688281872
-0.9499999999999886 -1.063779167146123
-0.9300000000000068 -1.0509432816361084
-0.9200000000000159 -1.0315806032099317
-0.9199999999999875 -1.0281667882019576
-0.9099999999999966 -1.0182157557238725
-0.9000000000000057 -0.996506720745316
-0.8899999999999864 -0.9721925837723688
-0.8900000000000148 -0.968779085165437
-0.8799999999999955 -0.9561833168427256
-0.8700000000000045 -0.9360574516734061
-0.8599999999999852 -0.9387557720384052
-0.8500000000000227 -0.9070252609699594
-0.8499999999999943 -0.9031908368667416
-0.8400000000000034 -0.9097887358734624
-0.8299999999999841 -0.8816034942118449
-0.8300000000000125 -0.8817616036247387
-0.8100000000000023 -0.8655543951250309
-0.8100000000000023 -0.8477631328464099
-0.799999999999983 -0.8524121844713761
-0.789999999999992 -0.8219396109113575
-0.7900000000000205 -0.8172536406752329
-0.7799999999999869 -0.8200894114812911
-0.7700000000000102 -0.8015460227456401
-0.7599999999999909 -0.7959894949413808
-0.7600000000000051 -0.7660385220408443
-0.75 -0.759791892823074
-0.7399999999999949 -0.7655789744438266
-0.730000000000004 -0.738361893868813
-0.730000000000004 -0.7404100040361783
-0.7200000000000131 -0.7083615901226636
-0.7099999999999795 -0.7207269815872763
-0.700000000000017 -0.7023202003096713
-0.6899999999999835 -0.6798573979029214
-0.6899999999999977 -0.6817955288049831
-0.6800000000000068 -0.6704107166939224
-0.6799999999999926 -0.6604042048637382
-0.6700000000000017 -0.6483919188703311
-0.6500000000000057 -0.64724507865931
-0.6599999999999966 -0.646299733030105
-0.6400000000000006 -0.6347434957823026
-0.6400000000000006 -0.6195116850056479
-0.6299999999999955 -0.6024958996755316
-0.6300000000000097 -0.6051153275333547
-0.6099999999999994 -0.5962003861508691
-0.6099999999999994 -0.591332069201286
-0.5999999999999943 -0.5918022183440854
-0.6000000000000085 -0.5732621723725373
-0.5899999999999892 -0.5706658966743561
-0.5800000000000125 -0.5581625847583922
-0.5799999999999983 -0.5432537881761874
-0.5599999999999881 -0.548056081510552
-0.5600000000000023 -0.5426578549121501
-0.5600000000000023 -0.5353583759774807
-0.5499999999999972 -0.5218139638859896
-0.5400000000000063 -0.5214143223733885
-0.5300000000000011 -0.5167999896105471
-0.519999999999996 -0.5038792032575969
-0.519999999999996 -0.49077189216312433
-0.5200000000000102 -0.49248379167737255
-0.5 -0.4843776678820291
-0.5 -0.47478470127886396
-0.4889999999999901 -0.45982359421753927
-0.48399999999999466 -0.439878917981261
-0.4760000000000133 -0.4419022081828814
-0.46999999999999886 -0.4369113841169252
-0.4619999999999891 -0.44488619624736714
-0.4550000000000125 -0.4416328836998815
-0.4479999999999933 -0.41648734553491806
-0.4410000000000025 -0.4288060245656595
-0.4329999999999785 -0.41024442123925553
-0.42600000000001614 -0.41320990632746657
-0.41900000000001114 -0.401718231591758
-0.41099999999998715 -0.4072727902349129
-0.40300000000002 -0.39001191461591134
-0.3959999999999724 -0.3832538903698435
-0.3890000000000242 -0.37443725964078567
-0.37999999999999545 -0.379129640745532
-0.37300000000000466 -0.37359024775616945
-0.3649999999999949 -0.36636607459547577
-0.3569999999999993 -0.3659717378890406
-0.34900000000000375 -0.3412215705152022
-0.34099999999997976 -0.3397627780602335
-0.33200000000000784 -0.3454100973668375
-0.32499999999998863 -0.34631866176452775
-0.31500000000001194 -0.3326430712471051
-0.30800000000000693 -0.31674542048182275
-0.29800000000001603 -0.3024979090456412
-0.28899999999995885 -0.29850267229370786
-0.2810000000000201 -0.3112176009855858
-0.271000000000015 -0.2874696225808009
-0.26199999999998624 -0.29000535277465644
-0.25199999999999534 -0.27830512164514687
-0.24200000000001864 -0.2694552664243446
-0.2319999999999851 -0.2627466604083395
-0.2219999999999942 -0.25781831265450705
-0.21100000000002694 -0.24975182755161995
-0.19999999999998863 -0.24024066218098028
-0.18899999999999295 -0.23537845561088488
-0.1769999999999925 -0.23056862580712334
-0.16500000000000625 -0.22341641065928286
-0.15200000000000102 -0.2156353643067206
-0.1389999999999958 -0.2062870975154567
-0.1250000000000142 -0.19936710142592062
-0.11099999999999 -0.19068584482199924
-0.09599999999998943 -0.18184986345590914
-0.0800000000000125 -0.17877545935229477
-0.06400000000000716 -0.16628104911156072
-0.044999999999973284 -0.15883719607880664
-0.028000000000005798 -0.14956863949147703
-0.009000000000014552 -0.13793526815024393
0.009999999999990905 -0.13001694062556624
0.02800000000002001 -0.12148423996761437
0.045000000000001705 -0.1100124091019552
0.06299999999998818 -0.09916525365001405
0.07899999999999352 -0.08870252586267213
0.09499999999999886 -0.08083149773885623
0.10999999999999943 -0.06881530071524367
0.12400000000002365 -0.05474230580482242
0.13699999999998624 -0.04659101482070582
0.1489999999999867 -0.0360170073960262
0.16100000000001558 -0.02509373683879801
0.17099999999999227 -0.011347699734074013
0.1810000000000116 0.005578461774021548
0.18899999999999295 0.01973459796863608
0.1979999999999933 0.03538332642139608
0.20399999999999352 0.048313112208020925
0.2120000000000175 0.06208896118239693
0.21699999999999875 0.08329139758089354
0.2219999999999942 0.09764174357434285
0.22700000000000387 0.11893901325264267
0.23100000000000875 0.1390433252538088
0.23399999999999466 0.16147593737211707
0.23799999999998533 0.18156563567609396
0.23900000000001853 0.2089665012102131
0.24199999999999022 0.2355024957321632
0.2430000000000092 0.2664864563230509
0.24500000000000455 0.2950008455113817
0.2459999999999809 0.3297880712745638
0.24600000000000932 0.3655508046256273
0.2459999999999951 0.39949155198560504
0.24600000000002353 0.4407338259199918
0.2459999999999809 0.4772831365692838
0.24500000000000455 0.5051443967731188
0.24399999999999977 0.5306350201496741
0.24399999999999977 0.5505787276998291
0.24200000000000443 0.5667947442780275
0.24099999999998545 0.5794827608771982
0.23900000000001853 0.5830786831802612
0.23799999999997112 0.5756715859197925
0.23600000000001842 0.5679545286573955
0.23399999999999466 0.5531527620305212
0.23200000000001353 0.5345826989777578
0.22999999999998977 0.5121483868545198
0.22800000000000864 0.4856785116154896
0.2249999999999801 0.4586668178932882
0.22299999999999898 0.4282447271020118
0.22100000000000364 0.40035892774133686
0.2189999999999941 0.370640596421822
0.21600000000000819 0.34124939986696745
0.21300000000000807 0.314398336550056
0.21199999999998909 0.2890150006928991
0.20800000000001262 0.2644393818928279
0.20600000000000307 0.24428873340811208
0.20399999999999352 0.2236424245204489
0.2009999999999792 0.20721315061761914
0.19800000000002171 0.1913192285551304
0.19699999999998852 0.17967059129009044
0.19300000000001205 0.16957231352586177
0.1910000000000025 0.1599296649417994
0.18899999999999295 0.15135302352278757
0.18600000000000705 0.14417920971524723
0.18299999999999272 0.138523019144273
0.18200000000000216 0.13313503931746595
0.17900000000000205 0.12735005055408521
0.17600000000000193 0.12468667902896868
0.17399999999999238 0.11966820385742949
0.17199999999999704 0.11611530864198016
0.1700000000000017 0.11188414863204343
0.1670000000000016 0.10861689222662108
0.16500000000000625 0.10525331685180106
0.1600000000000108 0.10166216662710781
0.15999999999998238 0.09855469554356944
0.1700000000000017 0.09617008551586537
0.1599999999999966 0.09462637785635764
0.1700000000000017 0.09208656020297212
0.1599999999999966 0.09130860155609355
0.14000000000000057 0.09215918005600088
0.13000000000000966 0.09434196558289898
0.10999999999999943 0.09618896282121625
0.12999999999999545 0.09779955101130611
0.18000000000000682 0.10326050806081355
0.30999999999998806 0.10595167236334646
0.5 0.11033455790391145
0.7700000000000102 0.11552939073190771
1.0999999999999943 0.11926827011909324
1.4699999999999989 0.12170506081322685
1.8800000000000097 0.12606476424657842
4.849999999999994 67.850044803068
4.609999999999985 5.415905311209258
4.469999999999999 4.835198250667929
4.320000000000022 4.409907083285418
4.159999999999997 4.350970342464592
4.0 3.9520711709954526
3.829999999999984 3.7452152450622975
3.6500000000000057 3.585269602169319
3.490000000000009 3.4797189695290456
3.319999999999993 3.3353037680307125
3.1500000000000057 3.2173760865756833
2.9899999999999807 2.9804809352246195
2.8200000000000216 2.884498851158355
2.6699999999999875 2.6980328703067187
2.509999999999991 2.4043889782580266
2.3500000000000227 2.0983140745314017
2.2099999999999795 3.381210605273253
2.0700000000000216 1.3431023158210564
1.9199999999999875 1.8025862546921587
1.7800000000000011 1.4509624116842872
1.6599999999999966 1.3744782251418428
1.5200000000000102 1.379641478708777
1.4000000000000057 1.2933231948891262
1.2699999999999818 1.062927101789569
1.170000000000016 0.9166683636792925
1.039999999999992 0.9840153403647207
0.9399999999999977 0.9750604946417809
0.8400000000000034 0.9453929388761537
0.7299999999999898 0.8244171726336162
0.6299999999999955 0.6587429829441476
0.5400000000000205 0.5979638134939194
0.44999999999998863 0.4114065435347811
0.37000000000000455 0.27692065173437186
0.28000000000000114 0.29982697204994224
0.19999999999998863 0.3624031449217284
0.12000000000000455 0.20357350645869587
0.05000000000001137 -0.022399001571869803
-0.020000000000010232 -0.027742829155386062
-0.07999999999998408 -0.021452320381627032
-0.15000000000000568 -0.16258704147807634
-0.21000000000000796 -0.1451903976748099
-0.2599999999999909 -0.26595391260400447
-0.3200000000000216 -0.25882381884957795
-0.37999999999999545 -0.5914967717909292
-0.4199999999999875 -0.41321450713886065
-0.46000000000000796 -0.6169455622194562
-0.5099999999999909 -0.6343127161936479
-0.5500000000000114 -0.6791977288810358
-0.5900000000000034 -0.7013781853081298
-0.6199999999999761 -0.6925966512384605
-0.660000000000025 -0.632838332057986
-0.6799999999999784 -0.6379504036766548
-0.7199999999999989 -0.6866307026635639
-0.7300000000000182 -0.7312622828582676
-0.7599999999999909 -0.6779317187513243
-0.789999999999992 -0.7192039350851474
-0.7900000000000205 -0.8212229273381979
-0.8199999999999932 -0.789442756882039
-0.8199999999999932 -1.040112672970821
-0.8400000000000034 -0.8539031077654613
-0.8499999999999943 -0.8471845462985641
-0.8499999999999943 -0.8502219201704975
-0.8499999999999943 -0.9156554755866182
-0.8500000000000227 -0.9228598771697136
-0.8400000000000034 -0.9112098444768151
-0.8299999999999841 -0.9072923156201682
-0.8199999999999932 -0.9561183987823654
-0.8000000000000114 -0.935617129265438
-0.7800000000000011 -0.9145210786633697
-0.75 -0.9283940154411425
-0.7199999999999989 -0.7885931785650655
-0.6899999999999977 -0.7345512366923685
-0.6400000000000148 -0.718446805323822
-0.5999999999999943 -0.40143873832241184
-0.47999999999998977 1.3087424636918001
-0.4099999999999966 1.161089484813516
-0.3400000000000034 0.953134993722756
-0.2600000000000193 0.7208428279831196
-0.1699999999999875 0.4601748218884154
-0.09999999999999432 0.21692930939491362
-0.010000000000019327 -0.03524090397041846
0.0700000000000216 -0.23179834871243088
0.12999999999999545 -0.42229127087955476
0.18999999999999773 -0.6085332767859484
0.22999999999998977 -0.7214980932387789
0.27000000000001023 -0.8403567020052094
0.28999999999999204 -0.9043937633742587
0.30000000000001137 -0.9671702610966975
0.29999999999998295 -0.9942265246513955
0.29000000000002046 -1.0192319601531494
0.28000000000000114 -1.0233704546949411
0.2599999999999909 -1.014023915943426
0.21999999999999886 -0.9992610885051647
0.19999999999998863 -0.9591422039658539
0.1599999999999966 -0.9073948732161057
0.12000000000000455 -0.8600374015412626
0.0800000000000125 -0.7873193243113406
0.030000000000001137 -0.7056247693809041
-0.010000000000019327 -0.6045019030464687
-0.04999999999998295 -0.48869172745486367
-0.09999999999999432 -0.37726602989499725
-0.15000000000000568 -0.22378085564284333
-0.20000000000001705 -0.07335780967954975
-0.23999999999998067 0.10149125853808982
-0.28000000000000114 0.2969632030643936
-0.3300000000000125 0.519632250566815
-0.37999999999999545 0.7427502870862384
-0.4099999999999966 0.9766034756202657
-0.46000000000000796 1.2407620742326912
-0.5 1.4612432116737466
-0.8300000000000125 0.9488264334755456
-0.8599999999999852 0.5828971054203862
-0.8700000000000045 0.19637342420469395
-0.9000000000000057 -0.22128739419909493
-0.9299999999999784 -0.6039000208309631
-0.9400000000000261 -0.9741462879278799
-0.9599999999999795 -1.3155396599424307
-0.9900000000000091 -1.6086545309419193
-0.9900000000000091 -1.8750455874916838
-1.0199999999999818 -2.081322017068743
-1.0300000000000011 -2.221097232261201
-1.039999999999992 -2.3267203522862303
-1.0600000000000023 -2.4027347873864926
-1.0700000000000216 -2.4382726597386295
-1.079999999999984 -2.4170598141174935
-1.0900000000000034 -2.359642756908272
-1.0999999999999943 -2.291874915108025
-1.1100000000000136 -2.2206770585805486
-1.1200000000000045 -2.1051033786606013
-1.1299999999999955 -2.0104421767386214
-1.1299999999999955 -1.9052667457561085
-1.1299999999999955 -1.8146761528695095
-1.1500000000000057 -1.703227692578423
-1.1399999999999864 -1.6161730176087588
-1.1500000000000057 -1.5604658384454808
-1.1500000000000057 -1.494635826695287
-1.1599999999999966 -1.4479648615241274
-1.1599999999999966 -1.4028611771989006
-1.1599999999999966 -1.3772629578390934
-1.1599999999999966 -1.3581429262994789
-1.160000000000025 -1.3532844477601884
-1.1599999999999966 -1.3554958577429659
-1.1599999999999966 -1.3244373024865013
-1.1599999999999966 -1.3111665399300136
-1.1500000000000057 -1.3060083598834638
-1.1599999999999966 -1.267222379240451
-1.1500000000000057 -1.2258893610418795
-1.1599999999999966 -1.198724653733791
-1.1500000000000057 -1.1253706329583792
-1.1399999999999864 -1.0748269210380386
-1.1400000000000148 -1.0063257852387437
-1.1399999999999864 -0.9336500208771099
-1.1400000000000148 -0.8735322777530428
-1.1299999999999955 -0.8198250081158847
-1.1200000000000045 -0.7700101507054455
-1.1199999999999761 -0.7340432076258594
-1.1200000000000045 -0.713126290527839
-1.1100000000000136 -0.7141333597337791
-1.1099999999999852 -0.734040399042442
-1.1100000000000136 -0.7644856147756514
-1.0900000000000034 -0.7990339443217067
-1.0900000000000034 -0.8240986321495996
-1.089999999999975 -0.8812315556571662
-1.0800000000000125 -0.9094420586884269
-1.0699999999999932 -0.9494140393850898
-1.0699999999999932 -0.9838658014628265
-1.0600000000000023 -1.0258784557917124
-1.0600000000000023 -1.0572763826954201
-1.0500000000000114 -1.080413676533567
-1.039999999999992 -1.097958405839222
-1.0300000000000011 -1.1133376766726997
-1.0300000000000011 -1.1219728309246761
-1.0200000000000102 -1.1260114715503846
-1.0199999999999818 -1.1385639717056222
-1.0 -1.1227203539546906
-1.0 -1.134222453999655
-0.9900000000000091 -1.1257066638965796
-0.9900000000000091 -1.1404524965677183
-0.9799999999999898 -1.1393013275512658
-0.9699999999999989 -1.1203173825023498
-0.960000000000008 -1.1055532852809336
-0.9499999999999886 -1.0994729627621211
-0.950000000000017 -1.101460556824378
-0.9399999999999977 -1.0918734165385615
-0.9299999999999784 -1.0681870187117113
-0.9200000000000159 -1.052210472713881
-0.9199999999999875 -1.048674435369577
-0.9099999999999966 -1.0381907882744201
-0.9000000000000057 -1.0297079770109008
-0.8900000000000148 -1.0345643515730671
-0.8799999999999955 -1.0064032320291574
-0.8799999999999955 -0.995044042360945
-0.8700000000000045 -0.9899481544969717
-0.8599999999999994 -0.9755084694610474
-0.8499999999999943 -0.9571384966864827


==> data/CG-EGA/svr_child-002_R-EGA_BE.dat <==
trues_roc preds_roc
2.0700000000000074 0.05185588851898615
2.279999999999987 0.04715013606755747
2.469999999999999 0.04544419924492615
2.630000000000024 0.03976481070066029
2.759999999999991 0.040675403693015255
2.8400000000000034 0.037105713241047056
2.9000000000000057 0.05845148080891249
2.9299999999999784 0.050965557808140716
2.930000000000007 0.050163706206504344
2.9099999999999966 0.0450835773281284
2.3599999999999994 0.03466927587793123
2.8400000000000034 0.03984062067424077
3.3299999999999983 0.030527334990338773
3.780000000000001 0.03472197027417678
4.199999999999989 0.025844872848338696
4.570000000000022 0.03190247944597502
4.8799999999999955 0.026368608955607442
5.1200000000000045 0.0301257036951057
5.309999999999974 0.027521971109081278
5.430000000000007 0.03525229128855756
5.490000000000009 0.03064559226761787
5.5 0.022432848995663335
5.460000000000008 0.02682317659005662
-0.539999999999992 1.6533546701569435
-0.5800000000000125 1.8624108774280046
-0.6299999999999955 2.0097087869721406
-0.6599999999999966 2.1091817208742896
-0.6999999999999886 2.1376970766245336
-0.7400000000000091 2.0635658055263946
-0.7700000000000102 1.9156451259432572
-0.8099999999999739 1.698031986559613
-0.8400000000000034 1.414968191240746
2.309999999999988 0.12722991861519972
2.760000000000005 0.1284569975991019
3.180000000000007 0.13024973297255826
3.5799999999999983 0.13072392831311674
3.9499999999999886 0.1298978189861799
4.260000000000005 0.13129427877709077
4.530000000000015 0.13128294772882043
4.72999999999999 0.1296088292813664
4.8700000000000045 0.12875787996883048
4.949999999999989 0.12846319820863528
4.990000000000009 0.1284828646949876
4.97999999999999 0.12675768509046748
4.930000000000007 0.12538018071039403
-0.8400000000000034 1.8874106559842971
-0.539999999999992 -3.2551579986437957
-0.539999999999992 1.6879330658936738
-0.5699999999999932 1.8786694914872726
-0.6100000000000136 2.014041353254811
-0.6500000000000057 2.079376852308485
-0.6799999999999784 2.0652729831950865
-0.710000000000008 1.993653525190723
-0.7400000000000091 1.8337717356161534
-0.7699999999999818 1.5972758015786894
-0.8000000000000114 1.2993524214440697


==> data/CG-EGA/svr_child-002_R-EGA_EP.dat <==
trues_roc preds_roc
1.3600000000000136 -1.3786224318192524
5.3799999999999955 0.020647869959702803
5.150000000000006 -2.201243650334277
4.740000000000009 -2.132743109886974


==> data/graph/base_child-002_day_5.dat <==
Time Glucose
0.0 113.28
1.0 112.39
2.0 111.51
3.0 110.62
4.0 109.74
5.0 108.87
6.0 108.0
7.0 107.13
8.0 106.27
9.0 105.41
10.0 104.55
11.0 103.7
12.0 102.86000000000001
13.0 102.01
14.0 101.17
15.0 100.34
16.0 99.506
17.0 98.679
18.0 97.85500000000002
19.0 97.035
20.0 96.22
21.0 95.40799999999999
22.0 94.6
23.0 93.79700000000001
24.0 92.99700000000001
25.0 92.20200000000003
26.0 91.41000000000001
27.0 90.62299999999999
28.0 89.84
29.0 89.06200000000001
30.0 88.28699999999999
31.0 87.51700000000001
32.0 86.75200000000001
33.0 85.991
34.0 85.235
35.0 84.48299999999998
36.0 83.736
37.0 82.994
38.0 82.256
39.0 81.524
40.0 80.797
41.0 80.074
42.0 79.357
43.0 78.645
44.0 77.939
45.0 77.238
46.0 76.542
47.0 75.85300000000001
48.0 75.16799999999999
49.0 74.49
50.0 73.817
51.0 73.15100000000001
52.0 72.49
53.0 71.83599999999998
54.0 71.18799999999999
55.0 70.546
56.0 69.911
57.0 69.282
58.0 68.66000000000001
59.0 68.044
60.0 67.436
61.0 66.83399999999999
62.0 66.23899999999999
63.0 65.65100000000001
64.0 65.071
65.0 64.497
66.0 63.93100000000001
67.0 63.372
68.0 62.821
69.0 62.277
70.0 61.741000000000014
71.0 61.212999999999994
72.0 60.69200000000002
73.0 60.18000000000001
74.0 59.675
75.0 59.179
76.0 58.69200000000001
77.0 58.215
78.0 57.748000000000005
79.0 57.292
80.0 56.84700000000001
81.0 56.412000000000006
82.0 55.989000000000004
83.0 55.577
84.0 55.17599999999999
85.0 54.786
86.0 54.408000000000015
87.0 54.03999999999999
88.0 53.68299999999999
89.0 53.33699999999999
90.0 53.00200000000001
91.0 52.678
92.0 52.364000000000004
93.0 52.06
94.0 51.766999999999996
95.0 51.48399999999998
96.0 51.21100000000001
97.0 50.94800000000001
98.0 50.69499999999999
99.0 50.45099999999999
100.0 50.216999999999985
101.0 49.992999999999995
102.0 49.77799999999999
103.0 49.57300000000001
104.0 49.37700000000001
105.0 49.19
106.0 49.012
107.0 48.84300000000002
108.0 48.68299999999999
109.0 48.533000000000015
110.0 48.39100000000002
111.0 48.257000000000005
112.0 48.13300000000001
113.0 48.016999999999996
114.0 47.91
115.0 47.81200000000001
116.0 47.72200000000001
117.0 47.64100000000002
118.0 47.56800000000001
119.0 47.50399999999999
120.0 47.44900000000001
121.0 47.40199999999999
122.0 47.364000000000004
123.0 47.334
124.0 47.31299999999999
125.0 47.30099999999999
126.0 47.297
127.0 47.30199999999999
128.0 47.316
129.0 47.339
130.0 47.37100000000001
131.0 47.412000000000006
132.0 47.462999999999994
133.0 47.52199999999999
134.0 47.59100000000001
135.0 47.670000000000016
136.0 47.75800000000001
137.0 47.855999999999995
138.0 47.964
139.0 48.083
140.0 48.21199999999999
141.0 48.352000000000004
142.0 48.502999999999986
143.0 48.66499999999999
144.0 48.839
145.0 49.025000000000006
146.0 49.22399999999999
147.0 49.435
148.0 49.65899999999999
149.0 49.897999999999996
150.0 50.150000000000006
151.0 50.418000000000006
152.0 50.70099999999999
153.0 51.001000000000005
154.0 51.31800000000001
155.0 51.65299999999999
156.0 52.00800000000001
157.0 52.38300000000001
158.0 52.78
159.0 53.19999999999999
160.0 53.646000000000015
161.0 54.116000000000014
162.0 54.614000000000004
163.0 55.137
164.0 55.68600000000001
165.0 56.25999999999999
166.0 56.858000000000004
167.0 57.47800000000001
168.0 58.119000000000014
169.0 58.778999999999996
170.0 59.455
171.0 60.14699999999999
172.0 60.852000000000004
173.0 61.569
174.0 62.295
175.0 63.03
176.0 63.77099999999999
177.0 64.517
178.0 65.267
179.0 66.01899999999999
180.0 66.771
181.0 67.524
182.0 68.27500000000002
183.0 69.023
184.0 69.768
185.0 70.508
186.0 71.24300000000001
187.0 71.972
188.0 72.69399999999999
189.0 73.40899999999999
190.0 74.117
191.0 74.815
192.0 75.506
193.0 76.18599999999999
194.0 76.858
195.0 77.51899999999999
196.0 78.17100000000002
197.0 78.812
198.0 79.443
199.0 80.06299999999999
200.0 80.672
201.0 81.271
202.0 81.858
203.0 82.435
204.0 83.001
205.0 83.55600000000001
206.0 84.09999999999998
207.0 84.63300000000001
208.0 85.156
209.0 85.66799999999999
210.0 86.169
211.0 86.66
212.0 87.14
213.0 87.611
214.0 88.07100000000001
215.0 88.521
216.0 88.961
217.0 89.39200000000001
218.0 89.81299999999999
219.0 90.22500000000001
220.0 90.62799999999999
221.0 91.022
222.0 91.40700000000001
223.0 91.78299999999999
224.0 92.15100000000002
225.0 92.51100000000001
226.0 92.86200000000001
227.0 93.206
228.0 93.542
229.0 93.87
230.0 94.191
231.0 94.505
232.0 94.81200000000001
233.0 95.11200000000002
234.0 95.405
235.0 95.691
236.0 95.97200000000002
237.0 96.246
238.0 96.514
239.0 96.77600000000002
240.0 97.03299999999999
241.0 97.28399999999999
242.0 97.529
243.0 97.77
244.0 98.005
245.0 98.23500000000001
246.0 98.461
247.0 98.681
248.0 98.898
249.0 99.109
250.0 99.31700000000001
251.0 99.52
252.0 99.72
253.0 99.915
254.0 100.11
255.0 100.29
256.0 100.48
257.0 100.66000000000001
258.0 100.84
259.0 101.01
260.0 101.18
261.0 101.35
262.0 101.52000000000001
263.0 101.68
264.0 101.83999999999999
265.0 101.99
266.0 102.15
267.0 102.3
268.0 102.45
269.0 102.59000000000002
270.0 102.74
271.0 102.88
272.0 103.02
273.0 103.16
274.0 103.28999999999999
275.0 103.43
276.0 103.56000000000002
277.0 103.69
278.0 103.82
279.0 103.94
280.0 104.07
281.0 104.19
282.0 104.31
283.0 104.43
284.0 104.55
285.0 104.67
286.0 104.79
287.0 104.9
288.0 105.01
289.0 105.12
290.0 105.24
291.0 105.34
292.0 105.45
293.0 105.56
294.0 105.67
295.0 105.77
296.0 105.87
297.0 105.98
298.0 106.08
299.0 106.18
300.0 106.28
301.0 106.38
302.0 106.48
303.0 106.57
304.0 106.67
305.0 106.77
306.0 106.86
307.0 106.96
308.0 107.05
309.0 107.14
310.0 107.23
311.0 107.33
312.0 107.42
313.0 107.51
314.0 107.6
315.0 107.68
316.0 107.77
317.0 107.86
318.0 107.95
319.0 108.03
320.0 108.12
321.0 108.2
322.0 108.29
323.0 108.37
324.0 108.46
325.0 108.54
326.0 108.62
327.0 108.71
328.0 108.79
329.0 108.87
330.0 108.95
331.0 109.03
332.0 109.11
333.0 109.19
334.0 109.27
335.0 109.35
336.0 109.43
337.0 109.51
338.0 109.58
339.0 109.66
340.0 109.74
341.0 109.81
342.0 109.89
343.0 109.97
344.0 110.04
345.0 110.12
346.0 110.19
347.0 110.27
348.0 110.34
349.0 110.41
350.0 110.49
351.0 110.56
352.0 110.63
353.0 110.7
354.0 110.78
355.0 110.85
356.0 110.92
357.0 110.99
358.0 111.06
359.0 111.13
360.0 111.2
361.0 111.27
362.0 111.34
363.0 111.41
364.0 111.48
365.0 111.55
366.0 111.62
367.0 111.69
368.0 111.75
369.0 111.82
370.0 111.89
371.0 111.96
372.0 112.02
373.0 112.09
374.0 112.16
375.0 112.22
376.0 112.29
377.0 112.35
378.0 112.42
379.0 112.48
380.0 112.55
381.0 112.61
382.0 112.68
383.0 112.74
384.0 112.81
385.0 112.87
386.0 112.93
387.0 112.99
388.0 113.06
389.0 113.12
390.0 113.18
391.0 113.24
392.0 113.31
393.0 113.37
394.0 113.43
395.0 113.49
396.0 113.55
397.0 113.61
398.0 113.67
399.0 113.73
400.0 113.79
401.0 113.85
402.0 113.91
403.0 113.97
404.0 114.03
405.0 114.08
406.0 114.14
407.0 114.2
408.0 114.26
409.0 114.32
410.0 114.37
411.0 114.43
412.0 114.49
413.0 114.54
414.0 114.6
415.0 114.66
416.0 114.71
417.0 114.77
418.0 114.82
419.0 114.88
420.0 114.93
421.0 114.99
422.0 115.04
423.0 115.1
424.0 115.15
425.0 115.21
426.0 115.26
427.0 115.31
428.0 115.37
429.0 115.42
430.0 115.47
431.0 115.52
432.0 115.58
433.0 115.63
434.0 115.68
435.0 115.73
436.0 115.78
437.0 115.83
438.0 115.89
439.0 115.94
440.0 115.99
441.0 116.04
442.0 116.09
443.0 116.14
444.0 116.19
445.0 116.24
446.0 116.3
447.0 116.36
448.0 116.41
449.0 116.46
450.0 116.51
451.0 116.57
452.0 116.66
453.0 116.82
454.0 117.1
455.0 117.53
456.0 118.15
457.0 119.0
458.0 120.07
459.0 121.4
460.0 122.98
461.0 124.82
462.0 126.89
463.0 129.17
464.0 131.64
465.0 134.27
466.0 137.03
467.0 139.87
468.0 142.77
469.0 145.7
470.0 148.63
471.0 151.54
472.0 154.41
473.0 157.22
474.0 159.97
475.0 162.64
476.0 165.23
477.0 167.74
478.0 170.15
479.0 172.48
480.0 174.71
481.0 176.85
482.0 178.89
483.0 180.85
484.0 182.72
485.0 184.49
486.0 186.19
487.0 187.79
488.0 189.31
489.0 190.75
490.0 192.11
491.0 193.4
492.0 194.6
493.0 195.74
494.0 196.8
495.0 197.79
496.0 198.72
497.0 199.58
498.0 200.37
499.0 201.11
500.0 201.79
501.0 202.41
502.0 202.97
503.0 203.48
504.0 203.94
505.0 204.35
506.0 204.71
507.0 205.02
508.0 205.29
509.0 205.52
510.0 205.71
511.0 205.86
512.0 205.97
513.0 206.04
514.0 206.08
515.0 206.09
516.0 206.07
517.0 206.01
518.0 205.93
519.0 205.82
520.0 205.69
521.0 205.53
522.0 205.35
523.0 205.15
524.0 204.93
525.0 204.69
526.0 204.44
527.0 204.17
528.0 203.88
529.0 203.58
530.0 203.28
531.0 202.96
532.0 202.63
533.0 202.29
534.0 201.95
535.0 201.61
536.0 201.26
537.0 200.91
538.0 200.56
539.0 200.22
540.0 199.88
541.0 199.55
542.0 199.22
543.0 198.91
544.0 198.61
545.0 198.33
546.0 198.07
547.0 197.84
548.0 197.63
549.0 197.46
550.0 197.32
551.0 197.22
552.0 197.17
553.0 197.16
554.0 197.2
555.0 197.28
556.0 197.4
557.0 197.57
558.0 197.76
559.0 197.98
560.0 198.22
561.0 198.48
562.0 198.73
563.0 198.99
564.0 199.25
565.0 199.49
566.0 199.72
567.0 199.94
568.0 200.13
569.0 200.31
570.0 200.46
571.0 200.58
572.0 200.68
573.0 200.75
574.0 200.8
575.0 200.81
576.0 200.8
577.0 200.76
578.0 200.7
579.0 200.6
580.0 200.48
581.0 200.34
582.0 200.16
583.0 199.97
584.0 199.74
585.0 199.5
586.0 199.23
587.0 198.93
588.0 198.62
589.0 198.29
590.0 197.93
591.0 197.56
592.0 197.17
593.0 196.76
594.0 196.33
595.0 195.88
596.0 195.43
597.0 194.95
598.0 194.46
599.0 193.96
600.0 193.45
601.0 192.92
602.0 192.38
603.0 191.84
604.0 191.28
605.0 190.71
606.0 190.13
607.0 189.55
608.0 188.95
609.0 188.35
610.0 187.74
611.0 187.13
612.0 186.51
613.0 185.88
614.0 185.25
615.0 184.61
616.0 183.97
617.0 183.33
618.0 182.68
619.0 182.03
620.0 181.38
621.0 180.72
622.0 180.06
623.0 179.4
624.0 178.74
625.0 178.08
626.0 177.42
627.0 176.75
628.0 176.09
629.0 175.42
630.0 174.76
631.0 174.09
632.0 173.43
633.0 172.77
634.0 172.1
635.0 171.44
636.0 170.78
637.0 170.12
638.0 169.47
639.0 168.81
640.0 168.16
641.0 167.51
642.0 166.86
643.0 166.21
644.0 165.57
645.0 164.93
646.0 164.29
647.0 163.65
648.0 163.01
649.0 162.38
650.0 161.75
651.0 161.13
652.0 160.5
653.0 159.88
654.0 159.27
655.0 158.65
656.0 158.04
657.0 157.44
658.0 156.83
659.0 156.23
660.0 155.64
661.0 155.04
662.0 154.45
663.0 153.87
664.0 153.28
665.0 152.71
666.0 152.13
667.0 151.56
668.0 150.99
669.0 150.43
670.0 149.87
671.0 149.32
672.0 148.76
673.0 148.22
674.0 147.67
675.0 147.13
676.0 146.6
677.0 146.06
678.0 145.54
679.0 145.01
680.0 144.49
681.0 143.98
682.0 143.46
683.0 142.96
684.0 142.45
685.0 141.95
686.0 141.46
687.0 140.96
688.0 140.48
689.0 139.99
690.0 139.51
691.0 139.03
692.0 138.56
693.0 138.09
694.0 137.63
695.0 137.17
696.0 136.71
697.0 136.26
698.0 135.81
699.0 135.37
700.0 134.93
701.0 134.49
702.0 134.06
703.0 133.63
704.0 133.2
705.0 132.78
706.0 132.36
707.0 131.95
708.0 131.54
709.0 131.13
710.0 130.73
711.0 130.33
712.0 129.93
713.0 129.54
714.0 129.15
715.0 128.77
716.0 128.39
717.0 128.01
718.0 127.63999999999999
719.0 127.27
720.0 126.9
721.0 126.54
722.0 126.18
723.0 125.82
724.0 125.47
725.0 125.12
726.0 124.77
727.0 124.43
728.0 124.09
729.0 123.75
730.0 123.41999999999999
731.0 123.09
732.0 122.77
733.0 122.44
734.0 122.13
735.0 121.81
736.0 121.5
737.0 121.19
738.0 120.88
739.0 120.58
740.0 120.28
741.0 119.99
742.0 119.7
743.0 119.41
744.0 119.13
745.0 118.85
746.0 118.58
747.0 118.31
748.0 118.05
749.0 117.79
750.0 117.54
751.0 117.29
752.0 117.05
753.0 116.82
754.0 116.59
755.0 116.37
756.0 116.16
757.0 115.95
758.0 115.75
759.0 115.55
760.0 115.36
761.0 115.18
762.0 115.01
763.0 114.84
764.0 114.67
765.0 114.52
766.0 114.37
767.0 114.22
768.0 114.08
769.0 113.95
770.0 113.82
771.0 113.7
772.0 113.58
773.0 113.47
774.0 113.36
775.0 113.26
776.0 113.16
777.0 113.07
778.0 112.98
779.0 112.9
780.0 112.82
781.0 112.74
782.0 112.67
783.0 112.6
784.0 112.54
785.0 112.48
786.0 112.44
787.0 112.41
788.0 112.39
789.0 112.38
790.0 112.36
791.0 112.34
792.0 112.35
793.0 112.42
794.0 112.61
795.0 113.01
796.0 113.68
797.0 114.71
798.0 116.15
799.0 118.03
800.0 120.39
801.0 123.22999999999999
802.0 126.56
803.0 130.34
804.0 134.54
805.0 139.11
806.0 143.99
807.0 149.11
808.0 154.42
809.0 159.85
810.0 165.34
811.0 170.84
812.0 176.3
813.0 181.68
814.0 186.96
815.0 192.11
816.0 197.12
817.0 201.97
818.0 206.65
819.0 211.16
820.0 215.48
821.0 219.63
822.0 223.59
823.0 227.37
824.0 230.98
825.0 234.4
826.0 237.65
827.0 240.72
828.0 243.63
829.0 246.37
830.0 248.94
831.0 251.36
832.0 253.63
833.0 255.74
834.0 257.71
835.0 259.54
836.0 261.23
837.0 262.79
838.0 264.22
839.0 265.53
840.0 266.71
841.0 267.78
842.0 268.74
843.0 269.59
844.0 270.33
845.0 270.98
846.0 271.52
847.0 271.98
848.0 272.35
849.0 272.63
850.0 272.82
851.0 272.94
852.0 272.99
853.0 272.96
854.0 272.87
855.0 272.71
856.0 272.49
857.0 272.21
858.0 271.87
859.0 271.49
860.0 271.05
861.0 270.56
862.0 270.04
863.0 269.47
864.0 268.86
865.0 268.22
866.0 267.54
867.0 266.83
868.0 266.1
869.0 265.34
870.0 264.56
871.0 263.76
872.0 262.95
873.0 262.12
874.0 261.28
875.0 260.43
876.0 259.57
877.0 258.71
878.0 257.86
879.0 257.01
880.0 256.16
881.0 255.33
882.0 254.51
883.0 253.71
884.0 252.94
885.0 252.2
886.0 251.49
887.0 250.82
888.0 250.2
889.0 249.64
890.0 249.13
891.0 248.7
892.0 248.35
893.0 248.08
894.0 247.89
895.0 247.8
896.0 247.8
897.0 247.88
898.0 248.03
899.0 248.25
900.0 248.53
901.0 248.84
902.0 249.18
903.0 249.54
904.0 249.91
905.0 250.27
906.0 250.61
907.0 250.93
908.0 251.23
909.0 251.49
910.0 251.71
911.0 251.89
912.0 252.03
913.0 252.11
914.0 252.15
915.0 252.14
916.0 252.08
917.0 251.97
918.0 251.8
919.0 251.59
920.0 251.33
921.0 251.01
922.0 250.65
923.0 250.25
924.0 249.79
925.0 249.29
926.0 248.75
927.0 248.17
928.0 247.54
929.0 246.88
930.0 246.18
931.0 245.44
932.0 244.67
933.0 243.86
934.0 243.02
935.0 242.15
936.0 241.25
937.0 240.33
938.0 239.38
939.0 238.4
940.0 237.4
941.0 236.38
942.0 235.33
943.0 234.27
944.0 233.18
945.0 232.08
946.0 230.97
947.0 229.83
948.0 228.69
949.0 227.53
950.0 226.35
951.0 225.17
952.0 223.97
953.0 222.77
954.0 221.55
955.0 220.33
956.0 219.1
957.0 217.86
958.0 216.62
959.0 215.38
960.0 214.12
961.0 212.87
962.0 211.61
963.0 210.35
964.0 209.09
965.0 207.82
966.0 206.56
967.0 205.29
968.0 204.02
969.0 202.76
970.0 201.49
971.0 200.23
972.0 198.97
973.0 197.71
974.0 196.45
975.0 195.2
976.0 193.94
977.0 192.7
978.0 191.45
979.0 190.21
980.0 188.98
981.0 187.75
982.0 186.52
983.0 185.3
984.0 184.08
985.0 182.87
986.0 181.67
987.0 180.47
988.0 179.28
989.0 178.09
990.0 176.91
991.0 175.74
992.0 174.57
993.0 173.41
994.0 172.26
995.0 171.11
996.0 169.97
997.0 168.84
998.0 167.72
999.0 166.6
1000.0 165.49
1001.0 164.39
1002.0 163.29
1003.0 162.21
1004.0 161.13
1005.0 160.05
1006.0 158.99
1007.0 157.93
1008.0 156.88
1009.0 155.84
1010.0 154.8
1011.0 153.78
1012.0 152.76
1013.0 151.74
1014.0 150.74
1015.0 149.74
1016.0 148.76
1017.0 147.78
1018.0 146.8
1019.0 145.84
1020.0 144.88
1021.0 143.94
1022.0 142.99
1023.0 142.06
1024.0 141.14
1025.0 140.22
1026.0 139.31
1027.0 138.41
1028.0 137.52
1029.0 136.63
1030.0 135.75
1031.0 134.88
1032.0 134.02
1033.0 133.17
1034.0 132.32
1035.0 131.48
1036.0 130.65
1037.0 129.82
1038.0 129.01
1039.0 128.2
1040.0 127.4
1041.0 126.61
1042.0 125.82
1043.0 125.04
1044.0 124.27
1045.0 123.51
1046.0 122.75
1047.0 122.0
1048.0 121.26
1049.0 120.53
1050.0 119.8
1051.0 119.08
1052.0 118.37
1053.0 117.67
1054.0 116.98
1055.0 116.29
1056.0 115.61
1057.0 114.93
1058.0 114.26
1059.0 113.61
1060.0 112.95
1061.0 112.31
1062.0 111.67
1063.0 111.04
1064.0 110.41
1065.0 109.8
1066.0 109.19
1067.0 108.59
1068.0 107.99
1069.0 107.4
1070.0 106.82
1071.0 106.24
1072.0 105.68
1073.0 105.12
1074.0 104.56
1075.0 104.01
1076.0 103.47
1077.0 102.94
1078.0 102.42
1079.0 101.9
1080.0 101.38
1081.0 100.87999999999998
1082.0 100.38
1083.0 99.891
1084.0 99.40700000000001
1085.0 98.931
1086.0 98.461
1087.0 97.999
1088.0 97.54399999999998
1089.0 97.096
1090.0 96.655
1091.0 96.22200000000001
1092.0 95.796
1093.0 95.37700000000002
1094.0 94.96600000000001
1095.0 94.56299999999999
1096.0 94.167
1097.0 93.778
1098.0 93.39800000000001
1099.0 93.025
1100.0 92.66
1101.0 92.303
1102.0 91.95399999999998
1103.0 91.613
1104.0 91.281
1105.0 90.956
1106.0 90.641
1107.0 90.33300000000001
1108.0 90.035
1109.0 89.74600000000001
1110.0 89.46500000000002
1111.0 89.194
1112.0 88.93200000000002
1113.0 88.68
1114.0 88.43799999999999
1115.0 88.206
1116.0 87.984
1117.0 87.773
1118.0 87.573
1119.0 87.384
1120.0 87.20700000000002
1121.0 87.042
1122.0 86.89000000000001
1123.0 86.751
1124.0 86.626
1125.0 86.51499999999999
1126.0 86.419
1127.0 86.339
1128.0 86.275
1129.0 86.23
1130.0 86.20200000000001
1131.0 86.19300000000001
1132.0 86.20299999999997
1133.0 86.23100000000001
1134.0 86.27600000000001
1135.0 86.339
1136.0 86.41799999999998
1137.0 86.51299999999999
1138.0 86.62299999999999
1139.0 86.74700000000001
1140.0 86.884
1141.0 87.03299999999999
1142.0 87.194
1143.0 87.365
1144.0 87.546
1145.0 87.735
1146.0 87.93299999999999
1147.0 88.137
1148.0 88.349
1149.0 88.566
1150.0 88.788
1151.0 89.015
1152.0 89.24600000000002
1153.0 89.48
1154.0 89.71799999999999
1155.0 89.95700000000001
1156.0 90.199
1157.0 90.44200000000001
1158.0 90.68700000000001
1159.0 90.93299999999998
1160.0 91.179
1161.0 91.425
1162.0 91.67100000000002
1163.0 91.917
1164.0 92.16199999999999
1165.0 92.406
1166.0 92.65
1167.0 92.89200000000001
1168.0 93.13299999999998
1169.0 93.37200000000001
1170.0 93.61000000000001
1171.0 93.846
1172.0 94.08
1173.0 94.31200000000001
1174.0 94.542
1175.0 94.77
1176.0 94.995
1177.0 95.21799999999999
1178.0 95.439
1179.0 95.65799999999999
1180.0 95.87400000000001
1181.0 96.08699999999999
1182.0 96.29899999999999
1183.0 96.507
1184.0 96.713
1185.0 96.917
1186.0 97.11799999999998
1187.0 97.316
1188.0 97.51299999999999
1189.0 97.706
1190.0 97.897
1191.0 98.086
1192.0 98.272
1193.0 98.45499999999998
1194.0 98.637
1195.0 98.816
1196.0 98.99199999999999
1197.0 99.166
1198.0 99.338
1199.0 99.508
1200.0 99.675
1201.0 99.84
1202.0 100.0
1203.0 100.16
1204.0 100.33
1205.0 100.49
1206.0 100.66000000000001
1207.0 100.82000000000001
1208.0 100.96
1209.0 101.08999999999999
1210.0 101.2
1211.0 101.33
1212.0 101.51000000000002
1213.0 101.82
1214.0 102.32
1215.0 103.09
1216.0 104.19
1217.0 105.66
1218.0 107.54
1219.0 109.85
1220.0 112.61
1221.0 115.79
1222.0 119.37
1223.0 123.32
1224.0 127.58
1225.0 132.11
1226.0 136.84
1227.0 141.71
1228.0 146.66
1229.0 151.65
1230.0 156.63
1231.0 161.56
1232.0 166.41
1233.0 171.15
1234.0 175.76
1235.0 180.23
1236.0 184.55
1237.0 188.71
1238.0 192.71
1239.0 196.54
1240.0 200.19
1241.0 203.68
1242.0 207.0
1243.0 210.15
1244.0 213.14
1245.0 215.96
1246.0 218.63
1247.0 221.14
1248.0 223.49
1249.0 225.7
1250.0 227.77
1251.0 229.69
1252.0 231.47
1253.0 233.13
1254.0 234.65
1255.0 236.05
1256.0 237.32
1257.0 238.49
1258.0 239.53
1259.0 240.47
1260.0 241.31
1261.0 242.04
1262.0 242.67
1263.0 243.21
1264.0 243.66
1265.0 244.03
1266.0 244.31
1267.0 244.51
1268.0 244.63
1269.0 244.68
1270.0 244.66
1271.0 244.58
1272.0 244.43
1273.0 244.22
1274.0 243.96
1275.0 243.64
1276.0 243.26
1277.0 242.84
1278.0 242.38
1279.0 241.87
1280.0 241.32
1281.0 240.73
1282.0 240.11
1283.0 239.45
1284.0 238.77
1285.0 238.05
1286.0 237.32
1287.0 236.56
1288.0 235.77
1289.0 234.98
1290.0 234.16
1291.0 233.34
1292.0 232.5
1293.0 231.66
1294.0 230.81
1295.0 229.96
1296.0 229.11
1297.0 228.26
1298.0 227.42
1299.0 226.59
1300.0 225.77
1301.0 224.97
1302.0 224.19
1303.0 223.44
1304.0 222.72
1305.0 222.03
1306.0 221.39
1307.0 220.79
1308.0 220.25
1309.0 219.77
1310.0 219.36
1311.0 219.02
1312.0 218.76
1313.0 218.59
1314.0 218.49
1315.0 218.48
1316.0 218.55
1317.0 218.68
1318.0 218.87
1319.0 219.1
1320.0 219.37
1321.0 219.66
1322.0 219.96
1323.0 220.26
1324.0 220.55
1325.0 220.83
1326.0 221.09
1327.0 221.31
1328.0 221.51
1329.0 221.67
1330.0 221.79
1331.0 221.87
1332.0 221.9
1333.0 221.89
1334.0 221.84
1335.0 221.74
1336.0 221.59
1337.0 221.39
1338.0 221.15
1339.0 220.87
1340.0 220.54
1341.0 220.16
1342.0 219.75
1343.0 219.29
1344.0 218.79
1345.0 218.25
1346.0 217.68
1347.0 217.07
1348.0 216.42
1349.0 215.74
1350.0 215.03
1351.0 214.29
1352.0 213.52
1353.0 212.72
1354.0 211.89
1355.0 211.03
1356.0 210.16
1357.0 209.26
1358.0 208.33
1359.0 207.39
1360.0 206.43
1361.0 205.44
1362.0 204.45
1363.0 203.43
1364.0 202.4
1365.0 201.36
1366.0 200.3
1367.0 199.23
1368.0 198.15
1369.0 197.06
1370.0 195.96
1371.0 194.85
1372.0 193.73
1373.0 192.6
1374.0 191.47
1375.0 190.34
1376.0 189.19
1377.0 188.05
1378.0 186.9
1379.0 185.75
1380.0 184.59
1381.0 183.43
1382.0 182.27
1383.0 181.11
1384.0 179.95
1385.0 178.79
1386.0 177.63
1387.0 176.47
1388.0 175.32
1389.0 174.16
1390.0 173.01
1391.0 171.85
1392.0 170.7
1393.0 169.56
1394.0 168.42
1395.0 167.28
1396.0 166.14
1397.0 165.01
1398.0 163.89
1399.0 162.77
1400.0 161.65
1401.0 160.54
1402.0 159.43
1403.0 158.32
1404.0 157.23
1405.0 156.14
1406.0 155.05
1407.0 153.97
1408.0 152.9
1409.0 151.83
1410.0 150.77
1411.0 149.71
1412.0 148.66
1413.0 147.62
1414.0 146.59
1415.0 145.56
1416.0 144.54
1417.0 143.52
1418.0 142.52
1419.0 141.52
1420.0 140.53
1421.0 139.54
1422.0 138.56
1423.0 137.59
1424.0 136.63
1425.0 135.68
1426.0 134.73
1427.0 133.79
1428.0 132.86
1429.0 131.94
1430.0 131.02
1431.0 130.11
1432.0 129.21
1433.0 128.32
1434.0 127.44
1435.0 126.56
1436.0 125.69
1437.0 124.83
1438.0 123.98000000000002
1439.0 123.13


==> data/graph/elm_child-002_day_5.dat <==
Time Glucose
0.0 117.03805333967547
1.0 116.03327173963736
2.0 114.98211473142734
3.0 113.96310049688208
4.0 112.93879235037109
5.0 111.909527328231
6.0 110.90885709368423
7.0 109.88164170735615
8.0 108.86532335332558
9.0 107.87417311103167
10.0 106.86364672396614
11.0 105.86822023073846
12.0 104.91141154146646
13.0 103.94977464513585
14.0 102.95070366136963
15.0 102.02219914534788
16.0 101.09207111252265
17.0 100.16692703529445
18.0 99.25411395769264
19.0 98.3621522526765
20.0 97.49300204753176
21.0 96.61891739060687
22.0 95.76539444213019
23.0 94.94904762067559
24.0 94.14747395197318
25.0 93.34750879450003
26.0 92.60162797990232
27.0 91.85256990288059
28.0 91.15304589924925
29.0 90.39719648570241
30.0 89.7346569329376
31.0 89.04805623736159
32.0 88.37095290861848
33.0 87.72904121133769
34.0 87.09904010439888
35.0 86.47477344272384
36.0 85.85686672889247
37.0 85.2599182091667
38.0 84.66377165595269
39.0 84.07528285492123
40.0 83.50090459276781
41.0 82.93775792880632
42.0 82.35767981296644
43.0 81.84602955426938
44.0 81.27563457616196
45.0 80.77987382800858
46.0 80.26766259005326
47.0 79.75945436692402
48.0 79.27683808634895
49.0 78.80825107053472
50.0 78.3068160931727
51.0 77.84364996545158
52.0 77.36732545058919
53.0 76.9082495282584
54.0 76.43522151195465
55.0 75.9805019388205
56.0 75.49902167850475
57.0 75.0079163766937
58.0 74.55816111702843
59.0 74.04823566550104
60.0 73.56722118777631
61.0 73.07128790381465
62.0 72.58088823649219
63.0 72.07780742705931
64.0 71.57779118091848
65.0 71.06088555663247
66.0 70.54489201070581
67.0 70.02995649719082
68.0 69.5111756475243
69.0 68.96966312113656
70.0 68.43604855027144
71.0 67.89467237228628
72.0 67.35806239106005
73.0 66.8314528577843
74.0 66.24072656548277
75.0 65.6861814788109
76.0 65.14607714623524
77.0 64.59136899339646
78.0 63.99688969598705
79.0 63.42305642566109
80.0 62.86631506516399
81.0 62.29512742302181
82.0 61.69149843259825
83.0 61.10801625019373
84.0 60.530975894091
85.0 59.959682513937295
86.0 59.36551677135043
87.0 58.78400179182097
88.0 58.21568107674605
89.0 57.62564866021475
90.0 55.37063953594807
91.0 54.874553692143905
92.0 54.390093869278104
93.0 53.92296742264773
94.0 53.491314198628686
95.0 53.073276919298536
96.0 52.673179263077685
97.0 52.29599121091891
98.0 51.949295170084156
99.0 51.61801195418249
100.0 51.300510705712384
101.0 51.00865287500187
102.0 50.739366195403335
103.0 50.49037464397239
104.0 50.255372081046175
105.0 50.04781429935633
106.0 49.85713662852328
107.0 49.68848673281437
108.0 49.541095269693756
109.0 49.41012285919291
110.0 49.30715046553681
111.0 49.22435267398265
112.0 49.1655603018292
113.0 49.130386654066086
114.0 49.12072210904935
115.0 49.13416466783207
116.0 49.172067760736155
117.0 49.22923083132747
118.0 49.31067947231324
119.0 49.409875369871884
120.0 49.52849981547709
121.0 49.660220711642324
122.0 49.80942324097734
123.0 49.97316301328999
124.0 50.147800147906565
125.0 50.33544665590196
126.0 50.53524116463848
127.0 50.747450109307806
128.0 50.96487983836565
129.0 51.196262520817726
130.0 51.43471641118285
131.0 51.68270988250106
132.0 51.936700624923446
133.0 52.196749168436895
134.0 52.46087638397589
135.0 52.729429840937456
136.0 52.9994329347187
137.0 53.27170647757515
138.0 53.54473189492978
139.0 53.819175968595374
140.0 54.090369469134686
141.0 54.36129940313151
142.0 54.6328990504808
143.0 54.90248302035303
144.0 55.17237532980084
145.0 55.43928332249368
146.0 55.70748218289117
147.0 55.972261115141166
148.0 56.23825020689537
149.0 56.50231587565834
150.0 56.770896627670794
151.0 57.03960500416497
152.0 57.309591479936515
153.0 57.58395865492447
154.0 57.86054111453089
155.0 58.142509121210466
156.0 58.427442435579266
157.0 58.7186064477296
158.0 59.010694260422184
159.0 59.3088974742372
160.0 59.61156246430343
161.0 59.92144125657265
162.0 60.236695571470335
163.0 60.5574782281729
164.0 60.882570188577475
165.0 61.21366200518226
166.0 61.5487739431331
167.0 61.88472355689433
168.0 62.225002392818425
169.0 62.570521261199445
170.0 62.91691598551222
171.0 63.264953429205406
172.0 63.61798234152823
173.0 63.974285710142595
174.0 64.33324663999935
175.0 64.69735582632279
176.0 65.0662020035623
177.0 65.43926744890905
178.0 65.81898124427514
179.0 66.20272302773947
180.0 66.5960263424582
181.0 66.9946192980346
182.0 67.40198416841362
183.0 67.81914011574958
184.0 68.24534453613575
185.0 68.68318455615129
186.0 69.13350909405874
187.0 69.59757949653964
188.0 70.07781168925925
189.0 70.57447253089133
190.0 71.09017590883467
191.0 71.62744769249582
192.0 72.1884340690839
193.0 72.77528064739684
194.0 73.3886991789523
195.0 74.03078690359769
196.0 74.69923657361419
197.0 75.39254572382782
198.0 76.10843667133605
199.0 76.84553606485865
200.0 77.59721916335573
201.0 78.36148790518979
202.0 79.13003467975751
203.0 79.90719854144561
204.0 80.68277138654611
205.0 81.45951950394932
206.0 82.23426351692031
207.0 83.00691938621068
208.0 83.77561789736431
209.0 84.54141722398772
210.0 85.30577835013011
211.0 86.06240674601885
212.0 86.81829385014845
213.0 87.56389778837483
214.0 88.30590124826473
215.0 89.03511152083207
216.0 89.75245710004671
217.0 90.45341369490704
218.0 91.13709189183473
219.0 91.80049713364944
220.0 92.44240251433447
221.0 93.05890367610755
222.0 93.65372554008945
223.0 94.22025125670835
224.0 94.7579083070707
225.0 95.27081398693574
226.0 95.75283176912093
227.0 96.20595578591625
228.0 96.63098524285219
229.0 97.02771112186893
230.0 97.39214744157209
231.0 97.73326527870886
232.0 98.04008223339142
233.0 98.32514686612298
234.0 98.57895062276917
235.0 98.8138266954125
236.0 99.02365511527387
237.0 99.21735528746426
238.0 99.39066098619838
239.0 99.55212557456038
240.0 99.69875462847033
241.0 99.83399808086135
242.0 99.9645536479798
243.0 100.08228119802048
244.0 100.20083915678347
245.0 100.31017649925624
246.0 100.42074579157887
247.0 100.52395706949721
248.0 100.62760068650907
249.0 100.72567138705824
250.0 100.82625926565794
251.0 100.91967718293388
252.0 101.01660508610479
253.0 101.10891771522664
254.0 101.2018055773167
255.0 101.29421552749122
256.0 101.38586822500413
257.0 101.47965659283383
258.0 101.5748724757489
259.0 101.66917792471985
260.0 101.7657627015527
261.0 101.86754652005733
262.0 101.96588239096697
263.0 102.07042706677163
264.0 102.17420037207563
265.0 102.28581358148887
266.0 102.39348192094806
267.0 102.50794063646012
268.0 102.62069178204767
269.0 102.74162276402141
270.0 102.85682049210261
271.0 102.9790042208431
272.0 103.10247289330115
273.0 103.22831356880187
274.0 103.35665477119947
275.0 103.48362163989897
276.0 103.61414065537562
277.0 103.74662190775439
278.0 103.87855634751685
279.0 104.01225604667532
280.0 104.1478706745326
281.0 104.28384990100018
282.0 104.420304857447
283.0 104.55648386668125
284.0 104.69689042881825
285.0 104.83604967616841
286.0 104.97202980636932
287.0 105.11309635379199
288.0 105.25090601309302
289.0 105.3940503308048
290.0 105.53291108289164
291.0 105.67108464119616
292.0 105.80858996681357
293.0 105.95259782579863
294.0 106.09409537804041
295.0 106.23963015522473
296.0 106.36699355335384
297.0 106.51612620992739
298.0 106.65273368969781
299.0 106.79404094110852
300.0 106.92589437992903
301.0 107.06018639860983
302.0 107.20024113238227
303.0 107.33864615818649
304.0 107.47559632024094
305.0 107.60470535341491
306.0 107.74645936137827
307.0 107.88604645470804
308.0 108.02519372388784
309.0 108.1543501300109
310.0 108.29177308101684
311.0 108.42849542589963
312.0 108.56034104900849
313.0 108.67919464027405
314.0 108.82470229105132
315.0 108.93997457283571
316.0 109.08715110935806
317.0 109.21615470109569
318.0 109.34737881770181
319.0 109.47803538936499
320.0 109.60155154750026
321.0 109.73518052914639
322.0 109.87051574361779
323.0 109.99129062389089
324.0 110.11389615115321
325.0 110.24778157226268
326.0 110.36369734004391
327.0 110.50870999219309
328.0 110.60835866533071
329.0 110.74503415735168
330.0 110.86366232011653
331.0 111.00700826217032
332.0 111.10787570276553
333.0 111.24214628904967
334.0 111.35252894629443
335.0 111.4691074462069
336.0 111.59359798228158
337.0 111.71244321039887
338.0 111.84541987128836
339.0 111.95809123608164
340.0 112.06234734214138
341.0 112.1957120163829
342.0 112.29905007049774
343.0 112.4194800007156
344.0 112.53466156997436
345.0 112.64736733111289
346.0 112.79024388040106
347.0 112.87083401157102
348.0 112.98667962618276
349.0 113.10163257007179
350.0 113.21297082462881
351.0 113.3252809556734
352.0 113.42086775797307
353.0 113.54453253508547
354.0 113.65422866512418
355.0 113.76838226942695
356.0 113.8542485614871
357.0 113.98232712429785
358.0 114.09947776198534
359.0 114.21712504679999
360.0 114.31958324252778
361.0 114.4535387590518
362.0 114.52211878947102
363.0 114.64823934477579
364.0 114.74058356570627
365.0 114.87253082674212
366.0 114.953205366166
367.0 115.05310006301526
368.0 115.1972708170206
369.0 115.28037193936652
370.0 115.39469636407576
371.0 115.48503547875364
372.0 115.61362056381205
373.0 115.71478902805794
374.0 115.80787568991828
375.0 115.89429528721502
376.0 116.03608342948517
377.0 116.13164125030744
378.0 116.22882027440505
379.0 116.3168595770796
380.0 116.45037949535524
381.0 116.54717512497534
382.0 116.63532046547597
383.0 116.7414300563874
384.0 116.84137819604388
385.0 116.9345372680161
386.0 117.03401435884228
387.0 117.14662304920515
388.0 117.25585386630128
389.0 117.3455933586629
390.0 117.43372878879296
391.0 117.56161825547098
392.0 117.62789568621561
393.0 117.74835644289973
394.0 117.81492398952766
395.0 117.95474473183864
396.0 118.041471249646
397.0 118.15203034868156
398.0 118.24445213762505
399.0 118.34074888202076
400.0 118.44640928669267
401.0 118.53825300194204
402.0 118.64208843774281
403.0 118.75304560471811
404.0 118.8432729790976
405.0 118.91915786553531
406.0 119.03492662908563
407.0 119.12479439264094
408.0 119.23863325308689
409.0 119.29924561845246
410.0 119.4291190463658
411.0 119.54323092176809
412.0 119.60705196273027
413.0 119.7071966679476
414.0 119.81381127704704
415.0 119.91316484899173
416.0 120.0014014890202
417.0 120.09431216194739
418.0 120.19858737832575
419.0 120.30870050342801
420.0 120.39326661212593
421.0 120.48463028184526
422.0 120.57154046584317
423.0 120.67424076375005
424.0 120.75054661102331
425.0 120.86552124608917
426.0 120.9587296661926
427.0 121.04425916515038
428.0 121.13454462246605
429.0 121.24468812981651
430.0 121.34777768700542
431.0 121.40788749505035
432.0 121.50748529708443
433.0 121.60264582171848
434.0 121.70968825760659
435.0 121.76948383098964
436.0 121.8749851324161
437.0 121.96731706719928
438.0 122.07198894673701
439.0 122.14519991374377
440.0 122.25986980411271
441.0 122.34369035339355
442.0 122.43920455636535
443.0 122.49981419309898
444.0 122.61176187364867
445.0 122.71202418925614
446.0 122.7906422995103
447.0 122.88152407465918
448.0 122.98239142580238
449.0 123.08812788558961
450.0 123.1564577614995
451.0 123.23483331427934
452.0 123.32098930376434
453.0 123.44392296460373
454.0 123.49098868980397
455.0 123.6043482920261
456.0 123.69913902602065
457.0 123.79655968698033
458.0 123.87265592897575
459.0 123.96601422221457
460.0 124.05895668312735
461.0 124.14525150022898
462.0 124.21680602029244
463.0 124.31874019978716
464.0 124.4039563465162
465.0 124.48317756664173
466.0 124.55971405507972
467.0 124.67300877391713
468.0 124.74521737202215
469.0 124.84612190570363
470.0 124.91745954573227
471.0 125.02092106761242
472.0 125.10438621463842
473.0 165.07780079798573
474.0 158.6961693802356
475.0 160.26611029444248
476.0 192.32673768884428
477.0 184.8942899060076
478.0 211.78104292254113
479.0 178.85927365376116
480.0 181.38316923962125
481.0 199.77917256762152
482.0 178.3000224975475
483.0 178.02721720851468
484.0 191.00270683010132
485.0 169.65303630131842
486.0 193.1705646176666
487.0 197.75681141577766
488.0 211.54268548483302
489.0 185.5003026384769
490.0 214.1570350144988
491.0 172.65834480155527
492.0 182.18055881781996
493.0 177.04852360956812
494.0 185.82896446524478
495.0 147.61600428406683
496.0 225.3108770191301
497.0 205.56718207733783
498.0 215.9131337078483
499.0 152.55111256454006
500.0 202.35050013922682
501.0 209.98177399688606
502.0 252.07203561291465
503.0 233.82189511955363
504.0 180.05449482750385
505.0 185.85963514883267
506.0 188.83733263938825
507.0 242.2030540377041
508.0 200.04017492450268
509.0 229.13054000404162
510.0 184.06815669554564
511.0 212.3582502117026
512.0 208.4304551054415
513.0 230.71330355713394
514.0 206.66030152193932
515.0 211.01694050028735
516.0 232.5516215186487
517.0 192.39070873762054
518.0 207.0165278657724
519.0 189.2679122778139
520.0 199.38782379828757
521.0 229.22472094537505
522.0 179.4596310354108
523.0 176.21729847693555
524.0 215.7319233198868
525.0 216.4273287631262
526.0 197.81401915613043
527.0 206.81591925966498
528.0 160.61357003007572
529.0 218.50768704946648
530.0 187.08077846065072
531.0 223.99457716980982
532.0 216.25951527515568
533.0 217.24389917809248
534.0 190.62422679457381
535.0 200.6318517568348
536.0 201.10230423731562
537.0 195.52974290589245
538.0 214.24935890857228
539.0 188.49296656694716
540.0 212.2816651699331
541.0 184.87092751960674
542.0 198.7397001835622
543.0 200.53100837300354
544.0 209.56955861300187
545.0 197.32316417085718
546.0 201.04859221314183
547.0 200.12065708094852
548.0 195.2095624337517
549.0 204.17570668013275
550.0 205.7602989899651
551.0 204.1506876821301
552.0 203.16354761713376
553.0 202.58411332201518
554.0 202.19633397374682
555.0 201.769484741363
556.0 201.2719529884261
557.0 200.74587973545357
558.0 200.12902380471007
559.0 199.54372153679904
560.0 198.9978096688204
561.0 198.60177079824655
562.0 198.3866067577717
563.0 198.38411872371609
564.0 198.54300430058206
565.0 198.7656077457942
566.0 199.03544244395917
567.0 199.19169323128054
568.0 199.2346685933933
569.0 199.1296563951551
570.0 198.88092059071005
571.0 198.47933904805748
572.0 197.98484775789936
573.0 197.4309510053276
574.0 196.85448929074394
575.0 196.24825955155416
576.0 195.71051537439826
577.0 195.16037324930795
578.0 194.7014562584122
579.0 194.35347062839304
580.0 194.08995126717707
581.0 193.91709761806095
582.0 193.91336597971178
583.0 194.07615565301128
584.0 194.38861922200988
585.0 194.83894034466147
586.0 195.45446112432117
587.0 196.1918307536476
588.0 197.0265484095325
589.0 197.9181632899495
590.0 198.8606249342485
591.0 199.7841270636503
592.0 200.6731175706371
593.0 201.44693073005078
594.0 202.10974868236073
595.0 202.62289427704363
596.0 202.92336275326556
597.0 203.07039284068392
598.0 203.06519603352035
599.0 202.82902262643753
600.0 202.4816745408118
601.0 202.00205477027225
602.0 201.3561829736273
603.0 200.60353407978963
604.0 199.76333092830586
605.0 198.83215265303411
606.0 197.83365346546597
607.0 196.79240264677944
608.0 195.67913618760332
609.0 194.54529492792244
610.0 193.39754449356374
611.0 192.19614639127593
612.0 191.03105899069348
613.0 189.86327326756418
614.0 188.72310242999515
615.0 187.55371359889952
616.0 186.41658335129026
617.0 185.31315938731274
618.0 184.176375831798
619.0 183.04013875789315
620.0 181.93879575704432
621.0 180.86638876879917
622.0 179.76831818514663
623.0 178.72528008968254
624.0 177.7042217642358
625.0 176.689525146646
626.0 175.75328469112023
627.0 174.91948227421994
628.0 174.10761133474338
629.0 173.41743939536465
630.0 172.81804562820096
631.0 172.32275590451894
632.0 171.90389060727145
633.0 171.52970738443713
634.0 171.28538611054262
635.0 171.06448245036836
636.0 170.8724595640443
637.0 170.75662152938318
638.0 170.61520055206122
639.0 170.4439068437727
640.0 170.31435844924317
641.0 170.09371789471706
642.0 169.82945458850213
643.0 169.5764997991671
644.0 169.20171404074424
645.0 168.7690090691946
646.0 168.27620250083908
647.0 167.72971348979138
648.0 167.08136066551305
649.0 166.4451969083859
650.0 165.73970647474457
651.0 164.9897316070735
652.0 164.2290451983158
653.0 163.42244066065481
654.0 162.5817126079409
655.0 161.7164050512024
656.0 160.8900256801607
657.0 160.04212837846472
658.0 159.1480571698293
659.0 158.2825483171667
660.0 157.4541900323274
661.0 156.58366999950337
662.0 155.6821076849402
663.0 154.8980663619717
664.0 154.09331559480694
665.0 153.25699997061986
666.0 152.44787384775177
667.0 151.650128331145
668.0 150.82259268710803
669.0 150.045895264154
670.0 149.20612478658217
671.0 148.4885519942454
672.0 147.6797050134721
673.0 146.92796646810862
674.0 146.17913439300122
675.0 145.46395433319708
676.0 144.7537582433075
677.0 144.0782472366848
678.0 143.468810285056
679.0 142.87543975238336
680.0 142.29337596491158
681.0 141.7543108116889
682.0 141.32099235172115
683.0 140.87931271255346
684.0 140.47856730736774
685.0 140.17701841171365
686.0 139.90457076057513
687.0 139.62608584187552
688.0 139.37304605398998
689.0 139.14467033014466
690.0 138.93612356118402
691.0 138.6896282518614
692.0 138.43063557934707
693.0 138.13689514700351
694.0 137.86445166728248
695.0 137.46907918224616
696.0 137.06759228908425
697.0 136.63749333336006
698.0 136.17111476412424
699.0 135.65166462779075
700.0 135.1165564154017
701.0 134.5451162678201
702.0 133.9561424892292
703.0 133.38657446098063
704.0 132.7734991559197
705.0 132.13175907543433
706.0 131.54361776410585
707.0 130.93794916168252
708.0 130.35659332991392
709.0 129.77676429625268
710.0 129.23220178855226
711.0 128.69796277719826
712.0 128.2124317166729
713.0 127.72308479625443
714.0 127.27813042292561
715.0 126.85789914936638
716.0 126.4562409434881
717.0 126.08713371396163
718.0 125.72181881722133
719.0 125.40700777931247
720.0 125.08374011883073
721.0 124.8023189198414
722.0 124.49407350470764
723.0 124.24816360966133
724.0 124.0090036123047
725.0 123.76531796586774
726.0 123.540574598017
727.0 123.3451257646003
728.0 123.13708100495818
729.0 122.97424579857412
730.0 122.76914711522073
731.0 122.60779841002139
732.0 122.42579287562214
733.0 122.26779705214985
734.0 122.11960759045891
735.0 121.92795372828195
736.0 121.79795029013397
737.0 121.63933622807704
738.0 121.47145022589119
739.0 121.34264308735126
740.0 121.20787181967313
741.0 121.05429964458958
742.0 120.94572254607968
743.0 120.79744780224502
744.0 120.6970564348841
745.0 120.5422046088222
746.0 120.45643494102083
747.0 120.34302554503368
748.0 120.24073072281654
749.0 120.15729801908435
750.0 120.04542802185699
751.0 119.96689291501096
752.0 119.88013906435435
753.0 119.7982355491519
754.0 119.7232272123839
755.0 119.65959362492373
756.0 119.59543599299349
757.0 119.53027514475033
758.0 119.4504696558539
759.0 119.41106470833952
760.0 119.349343319108
761.0 119.30576706525972
762.0 119.25792742985182
763.0 119.24594393195804
764.0 119.19786583714584
765.0 119.18573588318817
766.0 119.16100371022303
767.0 119.13934620163653
768.0 119.15721455006712
769.0 119.13065844863105
770.0 119.11558429806706
771.0 119.13870817288662
772.0 119.12047822970933
773.0 119.14459011667407
774.0 119.14804237725633
775.0 119.15816694721212
776.0 119.18560315919139
777.0 119.21778069239227
778.0 119.2752825649973
779.0 119.31149357238115
780.0 119.37248351583662
781.0 119.43911299118646
782.0 119.53577845447188
783.0 119.59893490494012
784.0 119.71601141935416
785.0 119.83283205572094
786.0 119.95845007103992
787.0 120.08664949775785
788.0 120.24758473177778
789.0 120.40501865961735
790.0 120.59793462958396
791.0 120.75324317052946
792.0 120.95099909142657
793.0 121.16834486078415
794.0 121.37683082092872
795.0 121.58737225918495
796.0 121.79008610631192
797.0 122.033179055587
798.0 122.26188075911303
799.0 122.48462210832311
800.0 122.72312680395142
801.0 122.95398346197796
802.0 123.20595746738101
803.0 123.43289515808891
804.0 123.6571820872636
805.0 123.89120813380447
806.0 124.1209023608397
807.0 124.34690207286735
808.0 124.55708074094018
809.0 124.78357917416699
810.0 125.00834529302429
811.0 125.20848479892615
812.0 125.40126840229321
813.0 125.57906142851094
814.0 125.78075288426177
815.0 207.2466630204596
816.0 194.86298993664306
817.0 193.3677297813416
818.0 221.81560493398825
819.0 218.0037788390806
820.0 199.86071711986457
821.0 213.79718307435922
822.0 239.26469267233767
823.0 230.0419773359373
824.0 238.49431807783887
825.0 238.01274193159935
826.0 272.75291692433365
827.0 269.73564898121913
828.0 265.0943528952781
829.0 256.6393345182252
830.0 259.94644267889123
831.0 273.2354399735574
832.0 288.8032006122744
833.0 261.4385803346111
834.0 259.1798419542983
835.0 228.24795544577273
836.0 280.0438652884722
837.0 292.05978391517124
838.0 230.55455790817697
839.0 273.2675931650732
840.0 252.38182209523603
841.0 256.76965864446595
842.0 258.8741588713683
843.0 247.84286497739828
844.0 263.7537617812491
845.0 273.4963042961273
846.0 258.6337299704983
847.0 265.2620701986131
848.0 294.5372479295521
849.0 275.83899131763417
850.0 268.13606312346883
851.0 302.06499542662357
852.0 267.96865425715015
853.0 272.7472017137295
854.0 279.2019576131603
855.0 272.60706113708966
856.0 286.44921013709205
857.0 261.3905674856152
858.0 278.0548386853079
859.0 246.6220682330674
860.0 298.92276571957746
861.0 286.27000253245023
862.0 259.95487063912793
863.0 273.3862709269006
864.0 270.61186875566005
865.0 226.83928549166012
866.0 312.83849341798805
867.0 281.51966272237445
868.0 282.59462654921316
869.0 291.7502057393572
870.0 251.97688416115807
871.0 278.3220814435544
872.0 286.58923894629015
873.0 280.12803243148124
874.0 245.9460865041717
875.0 257.7278221147404
876.0 263.03517389132116
877.0 260.9148707857252
878.0 270.85258748364487
879.0 250.93830265112672
880.0 273.7265735736403
881.0 252.90882147086091
882.0 265.7842842578932
883.0 244.08676406565678
884.0 249.1283576101755
885.0 248.4283552882704
886.0 260.57635300411283
887.0 249.6543996180219
888.0 260.12235616192004
889.0 255.75628663656
890.0 244.30445716936075
891.0 241.2683426540674
892.0 239.6888031079421
893.0 239.80221531309328
894.0 241.04184219649792
895.0 242.54103206567913
896.0 243.78792237296955
897.0 244.8698340129423
898.0 246.11582306209021
899.0 247.63349754913688
900.0 249.22856326172098
901.0 250.73571324683797
902.0 252.18099079501053
903.0 253.61182043714643
904.0 254.93471826913913
905.0 255.82919356177516
906.0 255.97649770135706
907.0 255.39158404294955
908.0 254.42024988344016
909.0 253.3090960715312
910.0 252.2206443003538
911.0 251.24657151739365
912.0 250.29933728044455
913.0 249.3023411613886
914.0 248.26027054379483
915.0 247.10926261741832
916.0 245.83272328077675
917.0 244.44449793731968
918.0 243.0696283056778
919.0 241.73552894585788
920.0 240.49711389261137
921.0 239.49525982070276
922.0 238.78243302716874
923.0 238.33650616784385
924.0 238.19964380072196
925.0 238.40998413923677
926.0 238.8945035926968
927.0 239.6731812584896
928.0 240.69739796746654
929.0 241.93378115547313
930.0 243.26570653070212
931.0 244.67110620805215
932.0 246.10131672926173
933.0 247.4461266596055
934.0 248.62543420477448
935.0 249.61969157058525
936.0 250.3721954220793
937.0 250.82992583412852
938.0 250.9943628674073
939.0 250.84563567920378
940.0 250.38988622918183
941.0 249.664671755869
942.0 248.68978728112853
943.0 247.4750561817002
944.0 246.07726656544475
945.0 244.56471861521712
946.0 242.88931068226248
947.0 241.10031866366083
948.0 239.2725131257963
949.0 237.35335193385114
950.0 235.35300823040762
951.0 233.3188218609124
952.0 231.3027185416816
953.0 229.24831128969478
954.0 227.1701394311752
955.0 225.12115102042617
956.0 223.06675485651851
957.0 220.98819492065883
958.0 218.92980327395946
959.0 216.8706960407246
960.0 214.83482859768128
961.0 212.77482893030893
962.0 210.7304429061424
963.0 208.7639168488382
964.0 206.82370062184762
965.0 204.928172124349
966.0 203.15298002557017
967.0 201.47099442301015
968.0 199.93082272487328
969.0 198.5401409396876
970.0 197.31006936245862
971.0 196.263476555061
972.0 195.37111369249217
973.0 194.62080512442265
974.0 194.03820547025947
975.0 193.6148358430764
976.0 193.26831159893922
977.0 193.00505530325998
978.0 192.81710703195952
979.0 192.67305406450163
980.0 192.45992716563646
981.0 192.21248165108332
982.0 191.89183250430213
983.0 191.45400868703587
984.0 190.87222833367713
985.0 190.11424147798638
986.0 189.2614440737613
987.0 188.2354687381563
988.0 187.0315230961094
989.0 185.77073910445688
990.0 184.4245878017231
991.0 183.00037566508237
992.0 181.5767857598274
993.0 180.1259060289426
994.0 178.7442660230869
995.0 177.39860066842186
996.0 176.1411995826926
997.0 174.97164936637608
998.0 173.89040189638783
999.0 172.92439640150886
1000.0 172.04573412071105
1001.0 171.226882284052
1002.0 170.54361298993211
1003.0 169.88107949031428
1004.0 169.23411552380793
1005.0 168.63671320525924
1006.0 168.01334606752997
1007.0 167.3202249465413
1008.0 166.57950402765005
1009.0 165.7580392476204
1010.0 164.8194615153378
1011.0 163.76182528281794
1012.0 162.61110433568996
1013.0 161.33912221878307
1014.0 159.92204189191955
1015.0 158.41827893869828
1016.0 156.83740930000462
1017.0 155.169164733571
1018.0 153.47074868330964
1019.0 151.76355635979408
1020.0 150.0356202886928
1021.0 148.35262976405903
1022.0 146.6753995870748
1023.0 145.05720745894982
1024.0 143.52678577848422
1025.0 142.0373806188504
1026.0 140.670463536567
1027.0 139.3824222358387
1028.0 138.18771624144733
1029.0 137.1703432119724
1030.0 136.24537825875507
1031.0 135.51785446655578
1032.0 134.95961342674707
1033.0 134.4624151837502
1034.0 134.12570693288004
1035.0 133.81459217628614
1036.0 133.45219758773524
1037.0 133.13198980910536
1038.0 132.7402670263077
1039.0 132.3085558174053
1040.0 131.81597272374705
1041.0 131.34523127977155
1042.0 130.81582162717353
1043.0 130.27038765260232
1044.0 129.6686394606333
1045.0 128.95073911049653
1046.0 128.1051088863688
1047.0 127.13655074459881
1048.0 126.01559162689924
1049.0 124.83964639080195
1050.0 123.62227588606089
1051.0 122.41707209496478
1052.0 121.2984848987051
1053.0 120.16373044618035
1054.0 119.1850295542759
1055.0 118.31649700626893
1056.0 117.49938261856298
1057.0 116.80431992822678
1058.0 116.11378029025848
1059.0 115.45979233321435
1060.0 114.81062821561137
1061.0 114.10904335629817
1062.0 113.38534979491851
1063.0 112.61291743863005
1064.0 111.83697197164932
1065.0 110.972763166343
1066.0 110.06859355477829
1067.0 109.16711873236795
1068.0 108.27305365373611
1069.0 107.3992037855345
1070.0 106.553948246664
1071.0 105.73269198921244
1072.0 104.97835117194616
1073.0 104.27918696264736
1074.0 103.59514268032059
1075.0 102.96547530774923
1076.0 102.37720992000636
1077.0 101.86136149536178
1078.0 101.31222258931024
1079.0 100.81864080483716
1080.0 100.37123513893559
1081.0 99.93533080511962
1082.0 99.50702109061615
1083.0 99.0791519311892
1084.0 98.67795915751992
1085.0 98.3083156495838
1086.0 97.94639249558453
1087.0 97.57684565364134
1088.0 97.22499435756909
1089.0 96.86898919720475
1090.0 96.54111496609389
1091.0 96.21555798341952
1092.0 95.8953398528607
1093.0 95.57476689711139
1094.0 95.29821459689606
1095.0 95.00967369137138
1096.0 94.71944381109917
1097.0 94.44781620071691
1098.0 94.17737924571931
1099.0 93.94626694579738
1100.0 93.69521000033605
1101.0 93.45385006752106
1102.0 93.24308201017438
1103.0 93.03105485185905
1104.0 92.81456209650987
1105.0 92.59397919109664
1106.0 92.40246528108351
1107.0 92.2236423638631
1108.0 92.02296249230997
1109.0 91.84890120449658
1110.0 91.668586032378
1111.0 91.51147116182594
1112.0 91.32522031186915
1113.0 91.17029756276156
1114.0 90.99923829712085
1115.0 90.86655702040954
1116.0 90.69029901265907
1117.0 90.5514589997049
1118.0 90.39201321510977
1119.0 90.2759439757597
1120.0 90.12644255892201
1121.0 89.97559814571865
1122.0 89.84333113210006
1123.0 89.71154615526366
1124.0 89.60323173172415
1125.0 89.47636866842967
1126.0 89.34971709252008
1127.0 89.23982360905721
1128.0 89.14654349258166
1129.0 89.01851750084411
1130.0 88.92331875954879
1131.0 88.83206309917286
1132.0 88.7377102320423
1133.0 88.65904989097929
1134.0 88.58062355498795
1135.0 88.51040888693923
1136.0 88.44245175792693
1137.0 88.38834103315143
1138.0 88.34666068185713
1139.0 88.31248722696608
1140.0 88.26416460123485
1141.0 88.25448507191022
1142.0 88.23005228105555
1143.0 88.21186506842338
1144.0 88.22281753753374
1145.0 88.25199839152747
1146.0 88.28009388343813
1147.0 88.31612692775904
1148.0 88.36362519091455
1149.0 88.43423111526266
1150.0 88.50892416193696
1151.0 88.60398209877117
1152.0 88.73652558494781
1153.0 88.84561530111559
1154.0 88.97588133664799
1155.0 89.1410350272936
1156.0 89.3391940586044
1157.0 89.5405963856318
1158.0 89.75704306340512
1159.0 89.99420863941603
1160.0 90.27276757514886
1161.0 90.57856446144605
1162.0 90.9045746988827
1163.0 91.25935126375958
1164.0 91.64252820023977
1165.0 92.0465707226563
1166.0 92.47202332948935
1167.0 92.92690291743901
1168.0 93.39992164974223
1169.0 93.88357971234974
1170.0 94.37056189218056
1171.0 94.8659636256318
1172.0 95.35776195492953
1173.0 95.84889924509586
1174.0 96.3327247901621
1175.0 96.80522512887808
1176.0 97.26301962770559
1177.0 97.71114737486499
1178.0 98.14181976703756
1179.0 98.55656124355536
1180.0 98.95114054685614
1181.0 99.3290286422383
1182.0 99.68761462102276
1183.0 100.03162967109525
1184.0 100.35455594303116
1185.0 100.6667883135652
1186.0 100.96054635546652
1187.0 101.2427201216489
1188.0 101.5119061083886
1189.0 101.77283325922303
1190.0 102.02371951099141
1191.0 102.2696013215015
1192.0 102.5121588428108
1193.0 102.75238890206225
1194.0 102.99203547664828
1195.0 103.23405442255489
1196.0 103.47902968838206
1197.0 103.72885046077165
1198.0 103.98803987801365
1199.0 104.25120064272423
1200.0 104.52907999155727
1201.0 104.81306234496758
1202.0 105.1134412220077
1203.0 105.42328086566222
1204.0 105.75046576952391
1205.0 106.08826906055367
1206.0 106.44438502782272
1207.0 106.81245301257164
1208.0 107.19088711767138
1209.0 107.58027024183309
1210.0 107.97724308231987
1211.0 108.38268325880951
1212.0 108.79414769578517
1213.0 109.20752920564296
1214.0 109.62489491813923
1215.0 110.04147308731557
1216.0 110.45430162702125
1217.0 110.86483626431247
1218.0 111.26372837792914
1219.0 111.65999693125262
1220.0 112.043556800107
1221.0 112.41782272494765
1222.0 112.78224435321007
1223.0 113.13733273043206
1224.0 113.4769334917474
1225.0 113.80802931535428
1226.0 114.12787996956682
1227.0 114.43687762343926
1228.0 114.73337783698862
1229.0 115.02138024096443
1230.0 115.29457179158784
1231.0 115.56202150245554
1232.0 115.8177522254714
1233.0 152.50080187228167
1234.0 208.73483618627392
1235.0 153.6578503188291
1236.0 234.2974563530818
1237.0 209.6130697905826
1238.0 230.63577452524922
1239.0 179.94230052173506
1240.0 202.4768016976567
1241.0 189.01104080294112
1242.0 213.67268037608082
1243.0 232.1085457831253
1244.0 223.70385446224896
1245.0 253.0909418612879
1246.0 212.80957761866028
1247.0 211.07867450952278
1248.0 259.0949272548786
1249.0 220.3688153135464
1250.0 253.51813901068834
1251.0 239.23140504152252
1252.0 297.24020894056576
1253.0 260.81461179463804
1254.0 235.62815093463738
1255.0 211.39688811878221
1256.0 250.47374176144535
1257.0 254.61261017155744
1258.0 254.18398503872527
1259.0 235.59612027400289
1260.0 263.2697946325134
1261.0 238.60123705049145
1262.0 260.849949406472
1263.0 190.8679550816899
1264.0 247.9413751112367
1265.0 270.52733871401006
1266.0 228.93813141658558
1267.0 209.6572947123025
1268.0 238.09836227822916
1269.0 284.8822738322016
1270.0 254.9899497008411
1271.0 265.11084336635054
1272.0 285.4229157628443
1273.0 290.26171756076485
1274.0 236.3246160810947
1275.0 283.3120534257529
1276.0 250.59489831787045
1277.0 215.83552022811725
1278.0 234.97799438185683
1279.0 229.8483879959777
1280.0 232.37253988803414
1281.0 256.89069102297276
1282.0 227.97053456882662
1283.0 228.78598283018823
1284.0 259.55976860897357
1285.0 210.9141835159529
1286.0 230.65793650134896
1287.0 239.86106458758036
1288.0 235.24435241473265
1289.0 222.7790979400703
1290.0 210.35585624014539
1291.0 272.58682128506643
1292.0 263.00884621955714
1293.0 239.13916530838736
1294.0 205.46443412964751
1295.0 226.6483949253295
1296.0 225.24180346201516
1297.0 213.92684427817304
1298.0 231.86055799229655
1299.0 217.5275009387363
1300.0 235.22853070510226
1301.0 241.8029968997558
1302.0 228.22669583871482
1303.0 212.60617447281766
1304.0 213.20075888608983
1305.0 243.10168545318345
1306.0 213.8074151959018
1307.0 228.5622539022941
1308.0 212.83036930551302
1309.0 218.62230285447774
1310.0 218.38930553418095
1311.0 218.24341010962036
1312.0 217.62614190487372
1313.0 216.2054853176909
1314.0 214.4244346050439
1315.0 213.21123494315708
1316.0 212.93839276369886
1317.0 213.66266852797267
1318.0 215.07395381235455
1319.0 217.04449714566258
1320.0 219.39473244203936
1321.0 221.6245133556172
1322.0 223.41834522211184
1323.0 224.61028031217552
1324.0 225.2552545246257
1325.0 225.3417832097281
1326.0 224.96943461993035
1327.0 224.20656791592074
1328.0 223.06656688869572
1329.0 221.66239740473023
1330.0 220.00526545731623
1331.0 218.21878242966022
1332.0 216.39301063823046
1333.0 214.58921044030367
1334.0 212.94814818987803
1335.0 211.48096920049028
1336.0 210.2547829166633
1337.0 209.2453542848649
1338.0 208.43521891907682
1339.0 207.8494730921809
1340.0 207.4147961306669
1341.0 207.14654400398777
1342.0 207.02350899407134
1343.0 207.0344937570426
1344.0 207.18574362667673
1345.0 207.4553441627173
1346.0 207.83900281553193
1347.0 208.32336431170904
1348.0 208.85531610815892
1349.0 209.4147112223592
1350.0 209.9489435821863
1351.0 210.43394226254205
1352.0 210.77554546017763
1353.0 211.0059426908392
1354.0 211.01835479243928
1355.0 210.82270695663655
1356.0 210.40545495773839
1357.0 209.79620261303472
1358.0 208.91772975863563
1359.0 207.87735189168504
1360.0 206.68874417652174
1361.0 205.35104343760895
1362.0 203.94789943373019
1363.0 202.4462612186092
1364.0 200.95913712291343
1365.0 199.431989048659
1366.0 197.92066354036697
1367.0 196.39941975522558
1368.0 194.88116297442497
1369.0 193.43254987248272
1370.0 191.98465865945917
1371.0 190.5741515836164
1372.0 189.22668350573676
1373.0 187.91979538437027
1374.0 186.66015736923686
1375.0 185.4476767771343
1376.0 184.26087053725104
1377.0 183.13183749564837
1378.0 181.98407444112704
1379.0 180.8655672809657
1380.0 179.71789513248655
1381.0 178.55024976363288
1382.0 177.36232727920182
1383.0 176.18424917239
1384.0 174.98568559345185
1385.0 173.76934898260956
1386.0 172.62613088868096
1387.0 171.51438198911532
1388.0 170.47435919288105
1389.0 169.55521787862017
1390.0 168.73331072130514
1391.0 168.01759922328557
1392.0 167.42830640709022
1393.0 166.95608958775446
1394.0 166.55752441743294
1395.0 166.2527287807761
1396.0 166.011777208438
1397.0 165.7809136320293
1398.0 165.57280239261968
1399.0 165.3864348185907
1400.0 165.1724393008839
1401.0 164.90197518372196
1402.0 164.60564951060678
1403.0 164.27295065524055
1404.0 163.82905452999947
1405.0 163.34257813769992
1406.0 162.83424242836793
1407.0 162.18741940928047
1408.0 161.53287654713282
1409.0 160.78549829648125
1410.0 159.95076195607732
1411.0 159.0384747371617
1412.0 158.0350674736267
1413.0 156.92329807958038
1414.0 155.73198994318432
1415.0 154.43480361001807
1416.0 153.0664301593794
1417.0 151.62868205879002
1418.0 150.12385233416217
1419.0 148.58708723336588
1420.0 147.03869834223934
1421.0 145.4849756820393
1422.0 143.97458427237035
1423.0 142.52149384959904
1424.0 141.15364068980432
1425.0 139.9161349132325
1426.0 138.80113010701547
1427.0 137.805281745719
1428.0 136.9627115471811
1429.0 136.22462104825456
1430.0 135.54543095977292
1431.0 134.86805233666897
1432.0 134.20458461254614
1433.0 133.46393251141745
1434.0 132.6237276170775
1435.0 131.73995572174437
1436.0 130.7457084579801
1437.0 129.68687163162826
1438.0 128.55988000485857
1439.0 127.3645597045581


==> data/graph/ffnn_child-002_day_5.dat <==
Time Glucose
0.0 114.2215805053711
1.0 113.64653015136719
2.0 112.90282440185547
3.0 112.21759033203125
4.0 111.57176971435547
5.0 110.97501373291016
6.0 110.39827728271484
7.0 109.9534683227539
8.0 109.51551818847656
9.0 108.96989440917969
10.0 108.3066635131836
11.0 107.583740234375
12.0 106.81771850585938
13.0 106.00857543945312
14.0 105.16614532470703
15.0 104.280517578125
16.0 103.3723373413086
17.0 102.4113998413086
18.0 101.42864227294922
19.0 100.43614196777344
20.0 99.5096664428711
21.0 98.6285171508789
22.0 97.75544738769531
23.0 96.8913345336914
24.0 96.05130767822266
25.0 95.2256851196289
26.0 94.35425567626953
27.0 93.45013427734375
28.0 92.56851196289062
29.0 91.63128662109375
30.0 90.7148666381836
31.0 89.81942749023438
32.0 88.93273162841797
33.0 88.07086181640625
34.0 87.22747802734375
35.0 86.39993286132812
36.0 85.6129379272461
37.0 84.84069061279297
38.0 84.07526397705078
39.0 83.32345581054688
40.0 82.57898712158203
41.0 81.83675384521484
42.0 81.10757446289062
43.0 80.38776397705078
44.0 79.67024993896484
45.0 78.95702362060547
46.0 78.25377655029297
47.0 77.55339813232422
48.0 76.85541534423828
49.0 76.16607666015625
50.0 75.47479248046875
51.0 74.77763366699219
52.0 74.08778381347656
53.0 73.41019439697266
54.0 72.75343322753906
55.0 72.10123443603516
56.0 71.45231628417969
57.0 70.80821990966797
58.0 70.17739868164062
59.0 69.55303192138672
60.0 68.9350814819336
61.0 68.320556640625
62.0 67.71455383300781
63.0 67.11317443847656
64.0 66.52344512939453
65.0 65.9423599243164
66.0 65.36677551269531
67.0 64.80316162109375
68.0 64.24526977539062
69.0 63.69544982910156
70.0 63.15290069580078
71.0 62.620521545410156
72.0 62.09709167480469
73.0 61.58192443847656
74.0 61.07665252685547
75.0 60.580169677734375
76.0 60.096221923828125
77.0 59.620155334472656
78.0 59.15271759033203
79.0 58.699745178222656
80.0 58.25553894042969
81.0 57.81995391845703
82.0 57.39752197265625
83.0 56.986305236816406
84.0 56.58351135253906
85.0 56.193946838378906
86.0 55.81849670410156
87.0 55.452362060546875
88.0 55.14848327636719
89.0 54.8663330078125
90.0 54.56904602050781
91.0 54.19831848144531
92.0 53.83796691894531
93.0 53.490264892578125
94.0 53.15400695800781
95.0 52.831024169921875
96.0 52.52009582519531
97.0 52.22169494628906
98.0 51.94013977050781
99.0 51.67364501953125
100.0 51.422607421875
101.0 51.18473815917969
102.0 50.958221435546875
103.0 50.745391845703125
104.0 50.54548645019531
105.0 50.359466552734375
106.0 50.19676208496094
107.0 50.04728698730469
108.0 49.91206359863281
109.0 49.79359436035156
110.0 49.69203186035156
111.0 49.60595703125
112.0 49.53630065917969
113.0 49.48594665527344
114.0 49.45573425292969
115.0 49.44584655761719
116.0 49.45646667480469
117.0 49.487396240234375
118.0 49.53973388671875
119.0 49.61274719238281
120.0 49.70616149902344
121.0 49.81988525390625
122.0 49.95320129394531
123.0 50.10554504394531
124.0 50.25144958496094
125.0 50.41252136230469
126.0 50.58924865722656
127.0 50.78169250488281
128.0 50.988677978515625
129.0 51.20866394042969
130.0 51.44007873535156
131.0 51.68293762207031
132.0 51.935516357421875
133.0 52.19856262207031
134.0 52.47735595703125
135.0 52.749359130859375
136.0 53.00498962402344
137.0 53.265045166015625
138.0 53.561767578125
139.0 53.87217712402344
140.0 54.18345642089844
141.0 54.49574279785156
142.0 54.80955505371094
143.0 55.1224365234375
144.0 55.434234619140625
145.0 55.7452392578125
146.0 56.05586242675781
147.0 56.365447998046875
148.0 56.675636291503906
149.0 56.977500915527344
150.0 57.23194885253906
151.0 57.489418029785156
152.0 57.749977111816406
153.0 58.005393981933594
154.0 58.26177978515625
155.0 58.523773193359375
156.0 58.79546356201172
157.0 59.08387756347656
158.0 59.378990173339844
159.0 59.68242645263672
160.0 59.99440002441406
161.0 60.27904510498047
162.0 60.57331848144531
163.0 60.87351989746094
164.0 61.144256591796875
165.0 61.40489959716797
166.0 61.66289520263672
167.0 61.927459716796875
168.0 62.20069885253906
169.0 62.48473358154297
170.0 62.78137969970703
171.0 63.09154510498047
172.0 63.41532897949219
173.0 63.75257873535156
174.0 64.09927368164062
175.0 64.45236206054688
176.0 64.82068634033203
177.0 65.20624542236328
178.0 65.5961685180664
179.0 65.93750762939453
180.0 66.28762817382812
181.0 66.67125701904297
182.0 67.11637115478516
183.0 67.5815200805664
184.0 68.06597900390625
185.0 68.5491714477539
186.0 69.05517578125
187.0 69.5845718383789
188.0 70.13880920410156
189.0 70.72056579589844
190.0 71.33088684082031
191.0 71.97232055664062
192.0 72.64524841308594
193.0 73.3492202758789
194.0 74.08008575439453
195.0 74.83551788330078
196.0 75.607421875
197.0 76.39566802978516
198.0 77.20110321044922
199.0 78.01806640625
200.0 78.84014129638672
201.0 79.65823364257812
202.0 80.46852111816406
203.0 81.25285339355469
204.0 81.83372497558594
205.0 82.38871002197266
206.0 82.89945983886719
207.0 83.38176727294922
208.0 83.83505249023438
209.0 84.26009368896484
210.0 84.65869140625
211.0 85.03333282470703
212.0 85.3813705444336
213.0 85.7110366821289
214.0 86.028076171875
215.0 86.33755493164062
216.0 86.616943359375
217.0 86.8910903930664
218.0 87.1628646850586
219.0 87.5367431640625
220.0 87.99913024902344
221.0 88.4113998413086
222.0 88.77246856689453
223.0 89.08341217041016
224.0 89.38801574707031
225.0 89.6876220703125
226.0 89.96739196777344
227.0 90.22624969482422
228.0 90.46891021728516
229.0 90.90805053710938
230.0 91.42942810058594
231.0 91.94123077392578
232.0 92.44158172607422
233.0 92.9266128540039
234.0 93.39273071289062
235.0 93.8375015258789
236.0 94.25834655761719
237.0 94.63457489013672
238.0 94.98990631103516
239.0 95.31959533691406
240.0 95.62771606445312
241.0 95.91748809814453
242.0 96.18838500976562
243.0 96.4615478515625
244.0 96.72732543945312
245.0 96.97981262207031
246.0 97.20838928222656
247.0 97.43929290771484
248.0 97.65961456298828
249.0 97.89337921142578
250.0 98.13362884521484
251.0 98.36527252197266
252.0 98.58781433105469
253.0 98.80235290527344
254.0 99.01004028320312
255.0 99.21167755126953
256.0 99.4061508178711
257.0 99.58829498291016
258.0 99.76654815673828
259.0 99.94180297851562
260.0 100.1141586303711
261.0 100.28399658203125
262.0 100.45463562011719
263.0 100.62351989746094
264.0 100.7900619506836
265.0 100.95428466796875
266.0 101.13919830322266
267.0 101.32434844970703
268.0 101.50822448730469
269.0 101.69049835205078
270.0 101.87114715576172
271.0 102.05020904541016
272.0 102.22903442382812
273.0 102.40587615966797
274.0 102.5809555053711
275.0 102.75370788574219
276.0 102.92442321777344
277.0 103.09261322021484
278.0 103.25849151611328
279.0 103.4220199584961
280.0 103.582763671875
281.0 103.74071502685547
282.0 103.8939208984375
283.0 104.04488372802734
284.0 104.1930160522461
285.0 104.33956146240234
286.0 104.48075866699219
287.0 104.62163543701172
288.0 104.7591552734375
289.0 104.89537811279297
290.0 105.02735900878906
291.0 105.15650939941406
292.0 105.28437042236328
293.0 105.41191864013672
294.0 105.53480529785156
295.0 105.65486907958984
296.0 105.7702865600586
297.0 105.8857421875
298.0 105.99897003173828
299.0 106.11137390136719
300.0 106.21887969970703
301.0 106.32660675048828
302.0 106.43113708496094
303.0 106.5345687866211
304.0 106.64142608642578
305.0 106.74519348144531
306.0 106.84883880615234
307.0 106.950927734375
308.0 107.05323791503906
309.0 107.1541748046875
310.0 107.2518081665039
311.0 107.3491439819336
312.0 107.4427719116211
313.0 107.5369644165039
314.0 107.62821960449219
315.0 107.71914672851562
316.0 107.8078384399414
317.0 107.89846801757812
318.0 107.98731231689453
319.0 108.07411193847656
320.0 108.15833282470703
321.0 108.24552917480469
322.0 108.34113311767578
323.0 108.43809509277344
324.0 108.53266143798828
325.0 108.62734985351562
326.0 108.71913146972656
327.0 108.80960845947266
328.0 108.90047454833984
329.0 108.98989868164062
330.0 109.07806396484375
331.0 109.16502380371094
332.0 109.25164031982422
333.0 109.3377456665039
334.0 109.42062377929688
335.0 109.50422668457031
336.0 109.5870132446289
337.0 109.6702880859375
338.0 109.75269317626953
339.0 109.83203125
340.0 109.91223907470703
341.0 109.98985290527344
342.0 110.06996154785156
343.0 110.1488037109375
344.0 110.2257080078125
345.0 110.30374908447266
346.0 110.37757110595703
347.0 110.45287322998047
348.0 110.52758026123047
349.0 110.60270690917969
350.0 110.67585754394531
351.0 110.7491455078125
352.0 110.82036590576172
353.0 110.8920669555664
354.0 110.9636001586914
355.0 111.03616333007812
356.0 111.1058578491211
357.0 111.17648315429688
358.0 111.24708557128906
359.0 111.31734466552734
360.0 111.38755798339844
361.0 111.45707702636719
362.0 111.5262222290039
363.0 111.59478759765625
364.0 111.66604614257812
365.0 111.73365783691406
366.0 111.80145263671875
367.0 111.871337890625
368.0 111.93992614746094
369.0 112.00666046142578
370.0 112.07344055175781
371.0 112.14046478271484
372.0 112.20709228515625
373.0 112.27297973632812
374.0 112.3397216796875
375.0 112.40577697753906
376.0 112.47225189208984
377.0 112.53594207763672
378.0 112.60122680664062
379.0 112.66706848144531
380.0 112.72982788085938
381.0 112.79485321044922
382.0 112.85820770263672
383.0 112.921630859375
384.0 112.98356628417969
385.0 113.04730987548828
386.0 113.11019897460938
387.0 113.17320251464844
388.0 113.23460388183594
389.0 113.29660034179688
390.0 113.35755920410156
391.0 113.41876220703125
392.0 113.48023986816406
393.0 113.54081726074219
394.0 113.60142517089844
395.0 113.66236877441406
396.0 113.72293853759766
397.0 113.78362274169922
398.0 113.8453369140625
399.0 113.90425109863281
400.0 113.96339416503906
401.0 114.02294158935547
402.0 114.08446502685547
403.0 114.14214324951172
404.0 114.20226287841797
405.0 114.26109313964844
406.0 114.31914520263672
407.0 114.37906646728516
408.0 114.43534851074219
409.0 114.49354553222656
410.0 114.55125427246094
411.0 114.60932922363281
412.0 114.66551208496094
413.0 114.72383880615234
414.0 114.78022003173828
415.0 114.83792114257812
416.0 114.89446258544922
417.0 114.95084381103516
418.0 115.00601196289062
419.0 115.06258392333984
420.0 115.11836242675781
421.0 115.17405700683594
422.0 115.22846221923828
423.0 115.28347778320312
424.0 115.33949279785156
425.0 115.39420318603516
426.0 115.4485092163086
427.0 115.50215911865234
428.0 115.55653381347656
429.0 115.61073303222656
430.0 115.6631851196289
431.0 115.71697998046875
432.0 115.77054595947266
433.0 115.82344818115234
434.0 115.87615966796875
435.0 115.92963409423828
436.0 115.98108673095703
437.0 116.03260803222656
438.0 116.08432006835938
439.0 116.13671112060547
440.0 116.18922424316406
441.0 116.24148559570312
442.0 116.29087829589844
443.0 116.3424072265625
444.0 116.392822265625
445.0 116.44486236572266
446.0 116.49517822265625
447.0 116.54561614990234
448.0 116.59617614746094
449.0 116.64592742919922
450.0 116.69550323486328
451.0 116.74474334716797
452.0 116.7944107055664
453.0 116.84323120117188
454.0 116.89273071289062
455.0 116.9422607421875
456.0 116.9917221069336
457.0 117.04049682617188
458.0 117.0882339477539
459.0 117.13800048828125
460.0 117.18605041503906
461.0 117.23331451416016
462.0 117.28067016601562
463.0 117.32898712158203
464.0 117.3765640258789
465.0 117.42430877685547
466.0 117.47085571289062
467.0 117.51641845703125
468.0 117.56245422363281
469.0 117.61043548583984
470.0 117.65755462646484
471.0 117.70466613769531
472.0 117.75027465820312
473.0 166.714111328125
474.0 159.1245880126953
475.0 163.24346923828125
476.0 166.14544677734375
477.0 167.96987915039062
478.0 172.83717346191406
479.0 175.06719970703125
480.0 174.72874450683594
481.0 179.7630615234375
482.0 180.36187744140625
483.0 182.7612762451172
484.0 185.32568359375
485.0 186.96524047851562
486.0 189.39004516601562
487.0 189.5756072998047
488.0 190.56979370117188
489.0 192.30722045898438
490.0 190.8343963623047
491.0 195.28536987304688
492.0 196.08045959472656
493.0 195.578369140625
494.0 196.6806640625
495.0 198.21250915527344
496.0 198.7570343017578
497.0 200.09068298339844
498.0 200.34266662597656
499.0 199.20375061035156
500.0 201.01840209960938
501.0 203.3030548095703
502.0 205.26657104492188
503.0 206.07559204101562
504.0 207.08938598632812
505.0 202.60789489746094
506.0 205.90878295898438
507.0 206.52999877929688
508.0 205.0006561279297
509.0 206.28216552734375
510.0 207.24278259277344
511.0 206.55072021484375
512.0 204.91665649414062
513.0 205.72560119628906
514.0 205.85252380371094
515.0 207.4794464111328
516.0 205.69871520996094
517.0 206.9418487548828
518.0 206.47042846679688
519.0 206.961181640625
520.0 206.3323516845703
521.0 205.71453857421875
522.0 207.4623565673828
523.0 205.88807678222656
524.0 207.17800903320312
525.0 205.0930633544922
526.0 207.03530883789062
527.0 204.5460662841797
528.0 202.66409301757812
529.0 205.1210479736328
530.0 205.28738403320312
531.0 205.68846130371094
532.0 203.5752716064453
533.0 203.3043670654297
534.0 202.10601806640625
535.0 202.06787109375
536.0 201.29104614257812
537.0 200.95272827148438
538.0 200.08763122558594
539.0 203.73574829101562
540.0 201.65261840820312
541.0 201.31182861328125
542.0 199.34457397460938
543.0 201.58145141601562
544.0 199.62091064453125
545.0 198.7012176513672
546.0 198.76931762695312
547.0 199.62869262695312
548.0 199.26939392089844
549.0 199.1095428466797
550.0 197.44342041015625
551.0 197.28073120117188
552.0 197.1728515625
553.0 197.63519287109375
554.0 198.02447509765625
555.0 198.34130859375
556.0 198.57533264160156
557.0 198.73435974121094
558.0 198.8406524658203
559.0 198.90609741210938
560.0 198.9515380859375
561.0 198.9816436767578
562.0 198.98382568359375
563.0 198.9854278564453
564.0 199.3343048095703
565.0 199.74781799316406
566.0 200.0629119873047
567.0 200.33261108398438
568.0 200.54788208007812
569.0 200.70980834960938
570.0 200.84959411621094
571.0 200.95333862304688
572.0 201.0176239013672
573.0 200.97032165527344
574.0 200.8558807373047
575.0 200.72531127929688
576.0 200.5974884033203
577.0 200.45143127441406
578.0 200.33444213867188
579.0 200.2817840576172
580.0 200.31788635253906
581.0 200.28163146972656
582.0 200.18685913085938
583.0 200.054443359375
584.0 199.90640258789062
585.0 199.79794311523438
586.0 199.79583740234375
587.0 199.62188720703125
588.0 198.96426391601562
589.0 198.88619995117188
590.0 198.38583374023438
591.0 197.57888793945312
592.0 196.71734619140625
593.0 195.5138702392578
594.0 195.50210571289062
595.0 195.26336669921875
596.0 194.9544677734375
597.0 194.5658416748047
598.0 194.12710571289062
599.0 193.5984649658203
600.0 193.04922485351562
601.0 192.46694946289062
602.0 191.70425415039062
603.0 191.3507843017578
604.0 190.98133850097656
605.0 190.50808715820312
606.0 189.9717254638672
607.0 189.3765869140625
608.0 188.74407958984375
609.0 188.0519256591797
610.0 187.3346710205078
611.0 186.63209533691406
612.0 185.95074462890625
613.0 185.26919555664062
614.0 184.68336486816406
615.0 184.1117706298828
616.0 183.49139404296875
617.0 182.91848754882812
618.0 182.3370819091797
619.0 181.77835083007812
620.0 180.9962615966797
621.0 180.1925048828125
622.0 179.33087158203125
623.0 178.59727478027344
624.0 178.49191284179688
625.0 178.5011444091797
626.0 178.32376098632812
627.0 177.86965942382812
628.0 177.2275390625
629.0 176.33453369140625
630.0 175.1815948486328
631.0 174.5109405517578
632.0 173.86941528320312
633.0 173.25286865234375
634.0 172.7066650390625
635.0 172.19107055664062
636.0 171.4568634033203
637.0 170.391357421875
638.0 169.3377227783203
639.0 168.345703125
640.0 167.49269104003906
641.0 166.68167114257812
642.0 165.90431213378906
643.0 165.30796813964844
644.0 165.13168334960938
645.0 164.87033081054688
646.0 164.51068115234375
647.0 164.00131225585938
648.0 162.82945251464844
649.0 161.563720703125
650.0 160.7244873046875
651.0 159.97056579589844
652.0 159.75820922851562
653.0 159.46568298339844
654.0 159.1748046875
655.0 158.69876098632812
656.0 158.2227783203125
657.0 157.70579528808594
658.0 157.2300262451172
659.0 156.66659545898438
660.0 156.13047790527344
661.0 155.63494873046875
662.0 154.99179077148438
663.0 154.29226684570312
664.0 153.61585998535156
665.0 152.95843505859375
666.0 152.33016967773438
667.0 151.72064208984375
668.0 151.08438110351562
669.0 150.482177734375
670.0 149.89822387695312
671.0 148.9517822265625
672.0 148.2964630126953
673.0 147.68841552734375
674.0 147.10430908203125
675.0 146.51869201660156
676.0 145.9449462890625
677.0 145.3888397216797
678.0 144.84800720214844
679.0 144.32411193847656
680.0 143.81283569335938
681.0 143.3079071044922
682.0 142.8004913330078
683.0 142.34268188476562
684.0 141.89523315429688
685.0 141.46176147460938
686.0 141.0153350830078
687.0 140.57577514648438
688.0 140.14212036132812
689.0 139.70065307617188
690.0 139.2569580078125
691.0 138.81898498535156
692.0 138.3914794921875
693.0 137.96389770507812
694.0 137.53553771972656
695.0 137.1018524169922
696.0 136.67442321777344
697.0 136.23095703125
698.0 135.79086303710938
699.0 135.33859252929688
700.0 134.8639678955078
701.0 134.388916015625
702.0 133.9272918701172
703.0 133.45858764648438
704.0 132.99826049804688
705.0 132.53575134277344
706.0 132.078369140625
707.0 131.6295623779297
708.0 131.1769256591797
709.0 130.72398376464844
710.0 130.27044677734375
711.0 129.81448364257812
712.0 129.5083770751953
713.0 129.17645263671875
714.0 128.83230590820312
715.0 128.49313354492188
716.0 128.15151977539062
717.0 127.81538391113281
718.0 127.47872924804688
719.0 127.15216064453125
720.0 126.82273864746094
721.0 126.46377563476562
722.0 126.09396362304688
723.0 125.72274780273438
724.0 125.35975646972656
725.0 124.9974365234375
726.0 124.63856506347656
727.0 124.27848815917969
728.0 123.92158508300781
729.0 123.55823516845703
730.0 123.19990539550781
731.0 122.83615112304688
732.0 122.47125244140625
733.0 122.1124496459961
734.0 121.75471496582031
735.0 121.3968505859375
736.0 121.08016204833984
737.0 120.78202819824219
738.0 120.49337768554688
739.0 120.21754455566406
740.0 119.94635009765625
741.0 119.68262481689453
742.0 119.41087341308594
743.0 119.1903305053711
744.0 118.97411346435547
745.0 118.7645263671875
746.0 118.5519027709961
747.0 118.34406280517578
748.0 118.1384506225586
749.0 117.93010711669922
750.0 117.72209167480469
751.0 117.51695251464844
752.0 117.31294250488281
753.0 117.11361694335938
754.0 116.91139221191406
755.0 116.7168197631836
756.0 116.522216796875
757.0 116.32769012451172
758.0 116.13741302490234
759.0 115.94792938232422
760.0 115.76068878173828
761.0 115.57535552978516
762.0 115.39366149902344
763.0 115.21488952636719
764.0 115.03662872314453
765.0 114.86418914794922
766.0 114.68909454345703
767.0 114.5216293334961
768.0 114.35572052001953
769.0 114.19244384765625
770.0 114.03209686279297
771.0 113.87224578857422
772.0 113.72138214111328
773.0 113.56961822509766
774.0 113.42161560058594
775.0 113.27633666992188
776.0 113.1344223022461
777.0 113.00016021728516
778.0 112.86833953857422
779.0 112.74284362792969
780.0 112.6236801147461
781.0 112.51222229003906
782.0 112.404052734375
783.0 112.3051986694336
784.0 112.21617889404297
785.0 112.13812255859375
786.0 112.0688247680664
787.0 112.01148223876953
788.0 111.96039581298828
789.0 111.926025390625
790.0 111.89620208740234
791.0 111.87611389160156
792.0 111.86766052246094
793.0 111.86884307861328
794.0 111.87126159667969
795.0 111.87100982666016
796.0 111.88214111328125
797.0 111.900390625
798.0 111.92340087890625
799.0 111.95545196533203
800.0 111.99125671386719
801.0 112.03489685058594
802.0 112.08372497558594
803.0 112.13392639160156
804.0 112.18682098388672
805.0 112.24244689941406
806.0 112.30198669433594
807.0 112.3614273071289
808.0 112.40531158447266
809.0 112.45104217529297
810.0 112.49717712402344
811.0 112.54525756835938
812.0 112.59362030029297
813.0 112.64353942871094
814.0 112.69239044189453
815.0 193.65855407714844
816.0 194.37286376953125
817.0 199.68060302734375
818.0 205.23570251464844
819.0 211.23583984375
820.0 214.75390625
821.0 221.8048553466797
822.0 223.376953125
823.0 227.5841064453125
824.0 236.35354614257812
825.0 236.23631286621094
826.0 235.5219268798828
827.0 241.21994018554688
828.0 242.92413330078125
829.0 247.69143676757812
830.0 247.88621520996094
831.0 252.0042724609375
832.0 255.41949462890625
833.0 260.3489685058594
834.0 259.96881103515625
835.0 258.8901672363281
836.0 259.72698974609375
837.0 263.770263671875
838.0 265.7890930175781
839.0 265.2077941894531
840.0 267.85064697265625
841.0 267.4566345214844
842.0 270.9415283203125
843.0 274.66839599609375
844.0 272.2844543457031
845.0 274.58062744140625
846.0 272.27349853515625
847.0 274.3800048828125
848.0 271.308349609375
849.0 273.84759521484375
850.0 271.2057189941406
851.0 275.34136962890625
852.0 273.70703125
853.0 274.5071716308594
854.0 273.5256042480469
855.0 270.80780029296875
856.0 272.06414794921875
857.0 271.4788818359375
858.0 271.7386474609375
859.0 273.00433349609375
860.0 272.315673828125
861.0 271.4111328125
862.0 270.2961730957031
863.0 268.24066162109375
864.0 268.86224365234375
865.0 268.2844543457031
866.0 267.13385009765625
867.0 266.283203125
868.0 267.50860595703125
869.0 264.5535888671875
870.0 264.5334167480469
871.0 263.8916015625
872.0 262.7530212402344
873.0 261.956298828125
874.0 261.62408447265625
875.0 259.2807922363281
876.0 258.3539123535156
877.0 257.98663330078125
878.0 259.1983947753906
879.0 256.8660888671875
880.0 255.7452392578125
881.0 255.32363891601562
882.0 254.333740234375
883.0 254.06069946289062
884.0 254.82998657226562
885.0 252.83560180664062
886.0 252.10186767578125
887.0 252.72140502929688
888.0 251.990234375
889.0 250.83734130859375
890.0 250.04212951660156
891.0 249.6322479248047
892.0 249.7611541748047
893.0 249.83203125
894.0 249.793212890625
895.0 249.63442993164062
896.0 250.01129150390625
897.0 250.08078002929688
898.0 250.05789184570312
899.0 249.98870849609375
900.0 249.87615966796875
901.0 249.8924560546875
902.0 249.8494873046875
903.0 249.69920349121094
904.0 249.63870239257812
905.0 249.6925048828125
906.0 249.7923583984375
907.0 249.91973876953125
908.0 250.0055694580078
909.0 250.1748046875
910.0 251.15579223632812
911.0 252.15284729003906
912.0 253.0081787109375
913.0 253.5064697265625
914.0 253.95245361328125
915.0 254.33154296875
916.0 254.44573974609375
917.0 254.28768920898438
918.0 254.03125
919.0 253.8126220703125
920.0 253.5793914794922
921.0 253.18038940429688
922.0 253.1766815185547
923.0 253.08047485351562
924.0 252.9048309326172
925.0 252.60653686523438
926.0 252.07296752929688
927.0 251.49887084960938
928.0 250.77023315429688
929.0 250.572265625
930.0 250.1143798828125
931.0 249.56813049316406
932.0 248.9571990966797
933.0 247.98147583007812
934.0 246.54550170898438
935.0 244.64987182617188
936.0 243.84991455078125
937.0 242.8662109375
938.0 241.82867431640625
939.0 240.780517578125
940.0 239.76409912109375
941.0 238.9341583251953
942.0 237.9493865966797
943.0 236.72720336914062
944.0 235.4891815185547
945.0 234.10467529296875
946.0 232.79347229003906
947.0 232.12249755859375
948.0 231.31871032714844
949.0 230.10580444335938
950.0 228.89414978027344
951.0 227.39639282226562
952.0 225.82350158691406
953.0 224.27671813964844
954.0 222.8125762939453
955.0 221.66082763671875
956.0 220.4702606201172
957.0 219.22344970703125
958.0 218.0432891845703
959.0 216.61605834960938
960.0 215.10910034179688
961.0 213.6046905517578
962.0 212.18588256835938
963.0 210.7754669189453
964.0 209.87701416015625
965.0 208.60958862304688
966.0 207.1802520751953
967.0 205.96380615234375
968.0 204.59730529785156
969.0 203.0355224609375
970.0 201.28314208984375
971.0 199.41293334960938
972.0 198.37835693359375
973.0 197.2765350341797
974.0 196.180419921875
975.0 195.00851440429688
976.0 194.03018188476562
977.0 193.17233276367188
978.0 191.41055297851562
979.0 189.63418579101562
980.0 188.0829620361328
981.0 186.72378540039062
982.0 185.4696044921875
983.0 184.34027099609375
984.0 183.27915954589844
985.0 182.37957763671875
986.0 181.5792236328125
987.0 180.83590698242188
988.0 180.11024475097656
989.0 179.33978271484375
990.0 178.4792938232422
991.0 177.4592742919922
992.0 176.4447784423828
993.0 175.30677795410156
994.0 174.1865234375
995.0 173.00872802734375
996.0 171.8304443359375
997.0 170.5966033935547
998.0 169.27133178710938
999.0 167.9069061279297
1000.0 166.54489135742188
1001.0 165.20932006835938
1002.0 163.95657348632812
1003.0 162.6901092529297
1004.0 161.44113159179688
1005.0 160.2119598388672
1006.0 159.39352416992188
1007.0 158.51670837402344
1008.0 157.1925811767578
1009.0 156.6464385986328
1010.0 156.19448852539062
1011.0 155.02554321289062
1012.0 153.82568359375
1013.0 152.77157592773438
1014.0 151.785888671875
1015.0 150.8323516845703
1016.0 150.04478454589844
1017.0 149.09860229492188
1018.0 147.99417114257812
1019.0 146.59420776367188
1020.0 145.32015991210938
1021.0 144.14279174804688
1022.0 142.9603729248047
1023.0 142.2849578857422
1024.0 141.62893676757812
1025.0 140.93260192871094
1026.0 140.10137939453125
1027.0 139.16903686523438
1028.0 138.26077270507812
1029.0 137.28277587890625
1030.0 136.3332061767578
1031.0 135.43592834472656
1032.0 134.56005859375
1033.0 133.73336791992188
1034.0 132.940673828125
1035.0 132.1258544921875
1036.0 131.283203125
1037.0 130.44134521484375
1038.0 129.51950073242188
1039.0 128.4027557373047
1040.0 127.45016479492188
1041.0 126.54395294189453
1042.0 125.643310546875
1043.0 124.75399780273438
1044.0 123.84767150878906
1045.0 122.93958282470703
1046.0 121.94331359863281
1047.0 121.26516723632812
1048.0 120.63407897949219
1049.0 119.937255859375
1050.0 119.25669860839844
1051.0 118.57344055175781
1052.0 117.90055084228516
1053.0 117.22614288330078
1054.0 116.55815887451172
1055.0 115.90885925292969
1056.0 115.2806625366211
1057.0 114.62549591064453
1058.0 113.88615417480469
1059.0 113.1755142211914
1060.0 112.5372314453125
1061.0 111.91304016113281
1062.0 111.2923812866211
1063.0 110.72703552246094
1064.0 110.18096923828125
1065.0 109.64293670654297
1066.0 109.11345672607422
1067.0 108.58916473388672
1068.0 108.05277252197266
1069.0 107.50019073486328
1070.0 106.92772674560547
1071.0 106.36048889160156
1072.0 105.80150604248047
1073.0 105.25055694580078
1074.0 104.70548248291016
1075.0 104.16432189941406
1076.0 103.63610076904297
1077.0 103.10887145996094
1078.0 102.59234619140625
1079.0 102.08085632324219
1080.0 101.57220458984375
1081.0 101.07404327392578
1082.0 100.58820343017578
1083.0 100.10704040527344
1084.0 99.63432312011719
1085.0 99.17430114746094
1086.0 98.72433471679688
1087.0 98.27510070800781
1088.0 97.83064270019531
1089.0 97.39759063720703
1090.0 96.98464965820312
1091.0 96.57705688476562
1092.0 96.17742156982422
1093.0 95.78388977050781
1094.0 95.39884185791016
1095.0 95.01789855957031
1096.0 94.64910888671875
1097.0 94.28419494628906
1098.0 93.93437957763672
1099.0 93.5836410522461
1100.0 93.24063873291016
1101.0 92.90669250488281
1102.0 92.6167984008789
1103.0 92.34076690673828
1104.0 92.06681823730469
1105.0 91.80197143554688
1106.0 91.54296875
1107.0 91.28997802734375
1108.0 91.04584503173828
1109.0 90.81333923339844
1110.0 90.57030487060547
1111.0 90.32697296142578
1112.0 90.09886169433594
1113.0 89.87393188476562
1114.0 89.6504135131836
1115.0 89.43492889404297
1116.0 89.22944641113281
1117.0 89.02758026123047
1118.0 88.84129333496094
1119.0 88.6581039428711
1120.0 88.53022003173828
1121.0 88.44860076904297
1122.0 88.37542724609375
1123.0 88.300048828125
1124.0 88.23060607910156
1125.0 88.16161346435547
1126.0 88.0937728881836
1127.0 88.03279876708984
1128.0 87.9750747680664
1129.0 87.92961120605469
1130.0 87.89141845703125
1131.0 87.85982513427734
1132.0 87.8381118774414
1133.0 87.82357788085938
1134.0 87.82142639160156
1135.0 87.82599639892578
1136.0 87.84131622314453
1137.0 87.86530303955078
1138.0 87.90037536621094
1139.0 87.94496154785156
1140.0 87.98230743408203
1141.0 88.0192642211914
1142.0 88.06306457519531
1143.0 88.12190246582031
1144.0 88.1904067993164
1145.0 88.27253723144531
1146.0 88.36551666259766
1147.0 88.47425079345703
1148.0 88.59398651123047
1149.0 88.72341918945312
1150.0 88.86182403564453
1151.0 88.97686767578125
1152.0 89.07119750976562
1153.0 89.17507934570312
1154.0 89.29576873779297
1155.0 89.43023681640625
1156.0 89.55924987792969
1157.0 89.68961334228516
1158.0 89.8273696899414
1159.0 89.98065185546875
1160.0 90.15145111083984
1161.0 90.34101104736328
1162.0 90.54701232910156
1163.0 90.77114868164062
1164.0 91.01116180419922
1165.0 91.26358032226562
1166.0 91.52336883544922
1167.0 91.7962646484375
1168.0 92.0803451538086
1169.0 92.37322235107422
1170.0 92.6629867553711
1171.0 92.95504760742188
1172.0 93.24864196777344
1173.0 93.53669738769531
1174.0 93.81824493408203
1175.0 94.0924072265625
1176.0 94.35888671875
1177.0 94.61670684814453
1178.0 94.86498260498047
1179.0 95.09565734863281
1180.0 95.33056640625
1181.0 95.5580062866211
1182.0 95.8338851928711
1183.0 96.11029815673828
1184.0 96.37313842773438
1185.0 96.62290954589844
1186.0 96.84772491455078
1187.0 97.05792999267578
1188.0 97.25955963134766
1189.0 97.45103454589844
1190.0 97.63408660888672
1191.0 97.81218719482422
1192.0 97.98538208007812
1193.0 98.15447998046875
1194.0 98.32036590576172
1195.0 98.48194122314453
1196.0 98.63944244384766
1197.0 98.79571533203125
1198.0 98.93318939208984
1199.0 99.06978607177734
1200.0 99.20694732666016
1201.0 99.34303283691406
1202.0 99.47566986083984
1203.0 99.60856628417969
1204.0 99.74134826660156
1205.0 99.87445831298828
1206.0 100.00336456298828
1207.0 100.13116455078125
1208.0 100.25933837890625
1209.0 100.38671112060547
1210.0 100.57862091064453
1211.0 100.79264831542969
1212.0 101.001220703125
1213.0 101.20449829101562
1214.0 101.39848327636719
1215.0 101.58204650878906
1216.0 101.75971984863281
1217.0 101.93437957763672
1218.0 102.10387420654297
1219.0 102.27232360839844
1220.0 102.43989562988281
1221.0 102.60270690917969
1222.0 102.76101684570312
1223.0 102.91495513916016
1224.0 103.06448364257812
1225.0 103.2103500366211
1226.0 103.35256958007812
1227.0 103.49118041992188
1228.0 103.62667083740234
1229.0 103.759033203125
1230.0 103.8887710571289
1231.0 104.01585388183594
1232.0 104.14043426513672
1233.0 191.7273406982422
1234.0 176.18617248535156
1235.0 181.64710998535156
1236.0 185.9558563232422
1237.0 192.2096710205078
1238.0 192.87548828125
1239.0 199.86880493164062
1240.0 202.0873260498047
1241.0 206.93788146972656
1242.0 207.08607482910156
1243.0 208.5225372314453
1244.0 210.3323516845703
1245.0 215.96847534179688
1246.0 219.7009735107422
1247.0 220.2078857421875
1248.0 224.19708251953125
1249.0 225.0154571533203
1250.0 229.3214569091797
1251.0 229.97315979003906
1252.0 229.45687866210938
1253.0 232.91455078125
1254.0 232.42652893066406
1255.0 237.62649536132812
1256.0 234.77169799804688
1257.0 237.8341064453125
1258.0 239.13502502441406
1259.0 238.42079162597656
1260.0 240.7108917236328
1261.0 239.0616455078125
1262.0 242.69444274902344
1263.0 241.33265686035156
1264.0 238.48658752441406
1265.0 244.72206115722656
1266.0 245.2313995361328
1267.0 247.0642547607422
1268.0 243.82725524902344
1269.0 242.71653747558594
1270.0 243.154052734375
1271.0 241.23777770996094
1272.0 248.07122802734375
1273.0 244.12232971191406
1274.0 244.3205108642578
1275.0 239.6202850341797
1276.0 241.93003845214844
1277.0 241.69754028320312
1278.0 242.36000061035156
1279.0 240.6587677001953
1280.0 241.5312957763672
1281.0 239.85931396484375
1282.0 240.90408325195312
1283.0 236.14511108398438
1284.0 237.09463500976562
1285.0 236.6952362060547
1286.0 237.55087280273438
1287.0 235.05215454101562
1288.0 235.33013916015625
1289.0 237.4024200439453
1290.0 232.76449584960938
1291.0 235.785888671875
1292.0 233.03721618652344
1293.0 234.46633911132812
1294.0 233.17031860351562
1295.0 232.20269775390625
1296.0 229.89852905273438
1297.0 227.9110107421875
1298.0 228.5003662109375
1299.0 227.78549194335938
1300.0 226.36351013183594
1301.0 224.46665954589844
1302.0 224.93798828125
1303.0 222.77955627441406
1304.0 222.17100524902344
1305.0 221.41900634765625
1306.0 222.47613525390625
1307.0 220.721435546875
1308.0 221.72265625
1309.0 218.638427734375
1310.0 219.06178283691406
1311.0 219.40745544433594
1312.0 219.6155242919922
1313.0 219.65921020507812
1314.0 219.55307006835938
1315.0 219.56875610351562
1316.0 219.93069458007812
1317.0 220.20140075683594
1318.0 220.50946044921875
1319.0 220.794921875
1320.0 221.07095336914062
1321.0 221.31768798828125
1322.0 221.59498596191406
1323.0 221.8973846435547
1324.0 222.15806579589844
1325.0 222.0780029296875
1326.0 221.99615478515625
1327.0 221.9581756591797
1328.0 221.86387634277344
1329.0 221.74240112304688
1330.0 222.03485107421875
1331.0 222.63990783691406
1332.0 223.12847900390625
1333.0 223.53515625
1334.0 223.92242431640625
1335.0 224.08596801757812
1336.0 224.066162109375
1337.0 223.8792266845703
1338.0 223.65647888183594
1339.0 223.254638671875
1340.0 223.1249237060547
1341.0 222.89007568359375
1342.0 222.623291015625
1343.0 222.31369018554688
1344.0 222.04421997070312
1345.0 221.48828125
1346.0 220.68716430664062
1347.0 219.69149780273438
1348.0 219.42117309570312
1349.0 219.314697265625
1350.0 218.8787078857422
1351.0 217.8361053466797
1352.0 216.1680450439453
1353.0 214.41693115234375
1354.0 213.49920654296875
1355.0 212.76663208007812
1356.0 211.50115966796875
1357.0 210.20872497558594
1358.0 208.9648895263672
1359.0 208.03515625
1360.0 207.14305114746094
1361.0 205.96847534179688
1362.0 204.62020874023438
1363.0 202.9832000732422
1364.0 201.7523193359375
1365.0 200.8121795654297
1366.0 199.79788208007812
1367.0 198.6761932373047
1368.0 197.55458068847656
1369.0 196.35452270507812
1370.0 195.2130584716797
1371.0 194.2030029296875
1372.0 193.11697387695312
1373.0 191.99818420410156
1374.0 191.17726135253906
1375.0 190.45408630371094
1376.0 189.5524139404297
1377.0 188.51124572753906
1378.0 187.5710906982422
1379.0 186.551513671875
1380.0 185.2808837890625
1381.0 183.64991760253906
1382.0 182.2498016357422
1383.0 181.27256774902344
1384.0 180.24192810058594
1385.0 178.83450317382812
1386.0 177.81129455566406
1387.0 176.6483154296875
1388.0 175.332763671875
1389.0 173.32049560546875
1390.0 172.63636779785156
1391.0 171.8096923828125
1392.0 170.8377685546875
1393.0 169.81906127929688
1394.0 168.8780517578125
1395.0 167.9288787841797
1396.0 166.37606811523438
1397.0 164.63986206054688
1398.0 163.15089416503906
1399.0 162.02455139160156
1400.0 160.95761108398438
1401.0 159.94140625
1402.0 158.79486083984375
1403.0 157.752685546875
1404.0 156.62940979003906
1405.0 155.32135009765625
1406.0 154.5341033935547
1407.0 153.73472595214844
1408.0 152.89385986328125
1409.0 152.2996063232422
1410.0 151.2108612060547
1411.0 149.40487670898438
1412.0 148.1746826171875
1413.0 147.77308654785156
1414.0 147.56170654296875
1415.0 146.41961669921875
1416.0 145.26251220703125
1417.0 143.9346923828125
1418.0 142.6502685546875
1419.0 141.35325622558594
1420.0 140.4505157470703
1421.0 139.7545623779297
1422.0 138.837158203125
1423.0 137.9183349609375
1424.0 136.98179626464844
1425.0 135.96957397460938
1426.0 134.94285583496094
1427.0 133.81317138671875
1428.0 132.42552185058594
1429.0 131.08956909179688
1430.0 129.7756805419922
1431.0 128.86752319335938
1432.0 127.95479583740234
1433.0 127.0916748046875
1434.0 126.34323120117188
1435.0 125.67682647705078
1436.0 125.01353454589844
1437.0 124.26876831054688
1438.0 123.5076904296875
1439.0 122.73377227783203


==> data/graph/gp_dp_child-002_day_5.dat <==
Time Glucose
0.0 118.95895410445004
1.0 117.20017266098246
2.0 116.94139797733395
3.0 114.93719328236827
4.0 114.14193877230652
5.0 112.78604754590027
6.0 111.79458828672314
7.0 111.0812174995138
8.0 110.58950628968589
9.0 109.9865811071068
10.0 109.16991226151492
11.0 108.58659906845861
12.0 107.68156435803186
13.0 106.98300430957761
14.0 106.21117259460311
15.0 106.18841905993132
16.0 104.76313399524693
17.0 105.0912699629034
18.0 103.80787760264678
19.0 103.03305126649084
20.0 102.10389616018058
21.0 100.76386250115252
22.0 100.30920606045638
23.0 100.60052742744743
24.0 99.7209275118897
25.0 98.07302402646826
26.0 96.16510223967533
27.0 96.43808996344798
28.0 95.57889530790128
29.0 94.87491996090084
30.0 93.92220634160107
31.0 93.69151666404092
32.0 93.52188749839486
33.0 91.37346390660785
34.0 89.93824271370862
35.0 89.8075352792699
36.0 89.05954134618486
37.0 87.84360484392414
38.0 87.47360724404365
39.0 86.68393118020218
40.0 85.5413956973932
41.0 85.20197864138478
42.0 85.34070173904058
43.0 83.60276022269002
44.0 82.57922921384686
45.0 82.55010054303695
46.0 81.42011305652073
47.0 80.62772741068513
48.0 79.7822127777433
49.0 78.89523615840629
50.0 78.48118007290181
51.0 77.93858172088363
52.0 77.03477855331926
53.0 76.50594155615288
54.0 75.84987218487318
55.0 75.06365809832228
56.0 74.56722451690459
57.0 73.86788884333357
58.0 73.08003766771711
59.0 72.47648727775383
60.0 71.87795560684418
61.0 71.01609903689464
62.0 70.6143651631213
63.0 69.90038836565128
64.0 69.34524330891836
65.0 68.77089533050663
66.0 68.22376498921413
67.0 67.66575562129984
68.0 67.08824602717432
69.0 66.53030922921873
70.0 65.95364668726151
71.0 65.28306804454294
72.0 64.80151160199875
73.0 64.30299304199578
74.0 63.801169361740975
75.0 63.48201123645943
76.0 62.65149544806576
77.0 62.17088509105986
78.0 61.45516155977232
79.0 61.099683591830555
80.0 60.85450488065101
81.0 60.48300954275109
82.0 59.83669463319937
83.0 59.44618258386038
84.0 59.04242007775393
85.0 58.586298411494894
86.0 57.99262948533328
87.0 57.610166048388535
88.0 57.17266505300783
89.0 56.859838744895455
90.0 56.54207110090691
91.0 55.949189070970874
92.0 55.70943318479931
93.0 55.4423282550609
94.0 55.09564952005154
95.0 54.61740226762369
96.0 54.32139635648227
97.0 53.8909554981814
98.0 53.60667743129639
99.0 53.39780445763016
100.0 53.068929056917
101.0 52.643264156755436
102.0 52.46595640187712
103.0 52.27948299617253
104.0 51.853377937375456
105.0 51.686371678617974
106.0 51.53762283210051
107.0 51.502776503403055
108.0 51.45878498470512
109.0 51.392902166514205
110.0 51.330770406789895
111.0 51.096342512207826
112.0 50.93510970007432
113.0 50.79948529319503
114.0 50.64761896762238
115.0 50.520328026486055
116.0 50.49761240288103
117.0 50.3633505829265
118.0 50.242409410964484
119.0 50.20495164161781
120.0 50.20455673467231
121.0 50.209948022876205
122.0 50.108366285830414
123.0 49.91642894762779
124.0 49.836263320870415
125.0 49.76682578265425
126.0 49.69015198815251
127.0 49.66910238867726
128.0 49.671831316465756
129.0 49.640884549830304
130.0 49.718114484814464
131.0 49.86735273718651
132.0 49.95181431965989
133.0 50.03711425705683
134.0 50.076121288164416
135.0 50.06821731392341
136.0 50.03368776563977
137.0 50.070636560331224
138.0 50.130055541638114
139.0 50.33186670567744
140.0 50.37746714031488
141.0 50.34320099960985
142.0 50.4720578536423
143.0 50.57825771613619
144.0 50.73288034351759
145.0 50.930440524773104
146.0 51.06208302452333
147.0 51.21963023053195
148.0 51.352380476786095
149.0 51.52506806199213
150.0 51.765137067557816
151.0 51.937628035564614
152.0 52.13171024812121
153.0 52.25573968531637
154.0 52.469674213824874
155.0 52.73742405912705
156.0 52.93780352288019
157.0 53.18926562169949
158.0 53.507916946636996
159.0 53.828660107602744
160.0 54.131857543687744
161.0 54.41668569271802
162.0 54.74200568580325
163.0 54.95181177347611
164.0 55.254830507199316
165.0 55.65229700722759
166.0 55.98797066131817
167.0 56.35306739166951
168.0 56.738253047630664
169.0 57.23107323978891
170.0 57.67906210878486
171.0 58.12678567464884
172.0 58.58941594630164
173.0 59.040337979666376
174.0 59.561105689898426
175.0 60.106367182853944
176.0 60.744737252264784
177.0 61.295359035551954
178.0 61.84872223497905
179.0 62.58769965268431
180.0 63.2312562905385
181.0 64.02472982602758
182.0 64.80179013683636
183.0 65.66295826783077
184.0 66.51552486095567
185.0 67.38682160245612
186.0 68.39160822768983
187.0 69.41113066157018
188.0 70.53780943185839
189.0 71.72178200798709
190.0 73.11007114932056
191.0 74.31366285117284
192.0 75.601219091679
193.0 76.64553618091567
194.0 77.59318755777046
195.0 78.47455901659382
196.0 79.3438721916126
197.0 80.12328246821305
198.0 80.88548940890047
199.0 81.65401073509989
200.0 82.31694713860904
201.0 83.0585264076937
202.0 83.7824601194218
203.0 84.51764888351923
204.0 85.08734918815139
205.0 85.71867597604003
206.0 86.25557313546733
207.0 86.78119193836953
208.0 87.35016721243362
209.0 87.91349239951154
210.0 88.44618146769523
211.0 89.18050173385424
212.0 89.9321675767621
213.0 90.60799630754471
214.0 91.32975823549494
215.0 91.97751274347178
216.0 92.60979611677749
217.0 93.20451568125272
218.0 93.68271428114488
219.0 94.1460563144924
220.0 94.6497004878902
221.0 94.90026736518578
222.0 95.34836602760451
223.0 95.62307266516183
224.0 96.06886529402507
225.0 96.44798257756338
226.0 96.96629257280516
227.0 97.41773484264202
228.0 97.90204002336549
229.0 98.3371613187845
230.0 98.73960565338261
231.0 99.23271887578636
232.0 99.5847215696884
233.0 99.99926202482243
234.0 100.3631679016647
235.0 100.64669101797303
236.0 100.90081280113242
237.0 101.15441382747171
238.0 101.49671426169802
239.0 101.83930345188286
240.0 102.11318113794789
241.0 102.45838113693087
242.0 102.73111743971218
243.0 103.10923680733708
244.0 103.35860751614071
245.0 103.51657661285411
246.0 103.67413448599622
247.0 103.93992384596619
248.0 104.1432379236289
249.0 104.35456171767473
250.0 104.5974497269802
251.0 104.77855906983031
252.0 104.9550471093929
253.0 105.12883385536124
254.0 105.3705662461491
255.0 105.67366979659228
256.0 105.8626205975909
257.0 106.1234743640963
258.0 106.34338862003331
259.0 106.5097070716868
260.0 106.70369731273878
261.0 106.92710620709373
262.0 107.11605791870133
263.0 107.2894010494369
264.0 107.39336421474302
265.0 107.48274355017897
266.0 107.74138663689534
267.0 107.90108841803092
268.0 108.02807120166277
269.0 108.15870017506035
270.0 108.33808082901739
271.0 108.46094405489684
272.0 108.51161819821859
273.0 108.67893720469307
274.0 108.7695480922833
275.0 108.83287522139375
276.0 108.99741205733154
277.0 109.02847181381306
278.0 109.20167747976387
279.0 109.208584114191
280.0 109.36913201830207
281.0 109.40833575952813
282.0 109.58621532107969
283.0 109.58579527017667
284.0 109.9657408547723
285.0 109.12332420642043
286.0 109.9128622572534
287.0 110.05129371845294
288.0 110.31289163831451
289.0 109.74232251981836
290.0 109.70901456274206
291.0 110.21758594828525
292.0 110.90073686710478
293.0 110.44691320617532
294.0 110.20948784708179
295.0 109.53615018931143
296.0 110.55287318825263
297.0 110.73870805265615
298.0 110.86597044898927
299.0 110.15911998429506
300.0 110.96035175942434
301.0 110.92763709195911
302.0 110.92247202503745
303.0 111.06939119798692
304.0 110.4484723359639
305.0 111.20891968280527
306.0 111.13201184321781
307.0 111.06764461284027
308.0 111.2158911934746
309.0 110.62150253314393
310.0 111.40472560378149
311.0 111.40546191475032
312.0 111.3798958435207
313.0 111.55283135595309
314.0 111.8351226413493
315.0 112.04326608715421
316.0 112.126193237784
317.0 111.20612392746966
318.0 110.77505939495273
319.0 111.09347489075432
320.0 112.66486160596749
321.0 111.8317114258621
322.0 111.96867238368355
323.0 112.41116059848152
324.0 112.75625857209363
325.0 111.94384747380926
326.0 111.37813855407285
327.0 112.52347239395732
328.0 112.52576465687531
329.0 112.38766792809471
330.0 112.30804110308185
331.0 112.42975133076742
332.0 112.61835825608983
333.0 111.96201722599933
334.0 112.6352910668073
335.0 113.46762166168395
336.0 112.89873663082587
337.0 113.25667476682693
338.0 112.73920773530506
339.0 112.37141452457823
340.0 112.43072203991525
341.0 113.83788171207448
342.0 113.66032957948634
343.0 113.24767614770072
344.0 113.25225704968473
345.0 112.26541352793016
346.0 112.92013952799246
347.0 113.77483601688321
348.0 114.36591229067427
349.0 113.5587187958732
350.0 113.72783989747299
351.0 113.16430850392602
352.0 113.90374923575168
353.0 113.64099316996804
354.0 114.45164341070414
355.0 113.8660696494967
356.0 113.48988060560528
357.0 114.37879560477745
358.0 114.2773743207466
359.0 113.83788726864749
360.0 113.83729232507321
361.0 114.1780950863236
362.0 114.4819993593814
363.0 114.87243809540746
364.0 114.77145332757627
365.0 114.78667926684791
366.0 114.62749967348934
367.0 114.55789240891399
368.0 113.87566869443478
369.0 114.19619223138726
370.0 115.05696889344956
371.0 114.72984409199601
372.0 115.37792322277399
373.0 115.84361970062255
374.0 114.90574049591075
375.0 115.1291183738096
376.0 114.71916370821378
377.0 115.46527719663554
378.0 115.1593142225652
379.0 114.83146364718931
380.0 115.9095161407801
381.0 115.6219335297428
382.0 115.15271247488386
383.0 114.98920895710565
384.0 116.27327013176516
385.0 116.26459949911806
386.0 115.70982953893987
387.0 115.48954981288567
388.0 115.57843338678819
389.0 115.77289054722868
390.0 115.94434416437912
391.0 116.08941528432675
392.0 116.37240249797215
393.0 116.4296309815579
394.0 116.35313601950494
395.0 116.45099583757074
396.0 116.24283014688989
397.0 116.3059462191448
398.0 115.59110464050761
399.0 116.31470490210285
400.0 116.8838600307278
401.0 117.22422724213904
402.0 116.28109482727534
403.0 116.57525859508122
404.0 117.28828726278877
405.0 116.66677407045873
406.0 117.00943754031704
407.0 116.37508888731368
408.0 117.16716144163097
409.0 116.69573857148245
410.0 117.44046622457525
411.0 116.92400392924202
412.0 117.55651822554562
413.0 117.04294012611996
414.0 117.83936847617039
415.0 117.41028780747683
416.0 116.85389268906877
417.0 116.82502400640793
418.0 118.05352519326433
419.0 117.82795375130807
420.0 117.38499324638715
421.0 117.33516929590542
422.0 118.44452330336378
423.0 118.17439634125596
424.0 117.70590081872922
425.0 117.43066729167924
426.0 117.41591739646954
427.0 117.78777086386341
428.0 118.04798432360141
429.0 118.12296081734328
430.0 118.39141603149362
431.0 118.38181648479141
432.0 118.4465034504159
433.0 118.55082067535147
434.0 118.39642229936354
435.0 117.51914267117903
436.0 117.88807719085416
437.0 118.69423669847683
438.0 119.07546367712922
439.0 118.93161176965532
440.0 117.88766881061287
441.0 118.42657059203097
442.0 119.21065264567252
443.0 118.49824389824207
444.0 118.9659493095361
445.0 119.45612890297464
446.0 118.51291206165195
447.0 118.85509736888872
448.0 118.3827935867858
449.0 119.1237697539833
450.0 118.80787647773704
451.0 119.67186926196356
452.0 119.24245164937217
453.0 119.74104004750697
454.0 119.00925770426184
455.0 119.44903276896524
456.0 118.84980905383236
457.0 118.73345818728562
458.0 119.78239232410672
459.0 119.68299173710234
460.0 119.3238611307967
461.0 119.3978032470992
462.0 120.33005276989903
463.0 119.96980906493889
464.0 119.48460721315091
465.0 119.13075743260757
466.0 119.39568881310176
467.0 119.59878083226604
468.0 120.82163589049767
469.0 120.47651552333876
470.0 119.94317942103169
471.0 119.52501810592801
472.0 146.89030820024814
473.0 154.57739796712815
474.0 159.54653007018317
475.0 162.87701122746296
476.0 166.40855486096498
477.0 169.64859818352403
478.0 172.17982440480023
479.0 174.87168048499362
480.0 177.66531458492258
481.0 179.34948640784663
482.0 180.5187930506282
483.0 181.78875498805337
484.0 183.86284161234394
485.0 185.3379765705734
486.0 186.36211579186423
487.0 188.30047236005265
488.0 187.63449838807026
489.0 206.48111089878458
490.0 199.3445288288982
491.0 197.7246541380459
492.0 197.11402162630085
493.0 196.65785879680018
494.0 197.70882782871396
495.0 199.11412759137104
496.0 200.71444485490255
497.0 200.28083375797857
498.0 199.57529271179638
499.0 199.63819215203887
500.0 199.04786306077258
501.0 198.95737618325515
502.0 199.20636241065662
503.0 199.54416341452475
504.0 201.36240586669015
505.0 203.785128644986
506.0 209.99847328449457
507.0 209.54074907655874
508.0 208.14680877037546
509.0 208.4780687957722
510.0 208.08977681106964
511.0 208.04580246385484
512.0 207.14775756919585
513.0 207.63990194083738
514.0 207.82083867683056
515.0 206.34508193993838
516.0 207.1185565142658
517.0 205.43193491165812
518.0 204.7838826113226
519.0 204.6938794483538
520.0 205.11927214148082
521.0 206.2331862741719
522.0 205.9133838930535
523.0 207.42762957101652
524.0 206.29037041667664
525.0 205.35521154471982
526.0 205.64636424463146
527.0 205.47874406818244
528.0 204.54087202290125
529.0 205.10694727225822
530.0 205.42775241503057
531.0 205.47790818491177
532.0 206.01268050338211
533.0 203.73507299098443
534.0 203.83898340601456
535.0 203.98998384468058
536.0 203.79804841132324
537.0 203.0002076649673
538.0 202.70054485511295
539.0 202.5639524802046
540.0 202.2842363597702
541.0 201.55122407652033
542.0 200.67635758065492
543.0 199.71706450965536
544.0 199.75387344456757
545.0 200.21174580997445
546.0 200.222235198174
547.0 199.2298140362739
548.0 199.05510770766926
549.0 199.47623600976016
550.0 199.5584134272309
551.0 199.19396866501677
552.0 199.41027882362246
553.0 199.80884131121957
554.0 200.2445402486427
555.0 200.15741815484762
556.0 200.9137156150832
557.0 201.01731602351515
558.0 200.28299048883287
559.0 200.16917133819203
560.0 201.3504032879947
561.0 200.99501064782896
562.0 200.15563853689645
563.0 198.9520129195065
564.0 199.05084081710447
565.0 199.6368149953708
566.0 198.9341010090301
567.0 198.27990055113088
568.0 197.5882947861112
569.0 197.93258767919437
570.0 197.7507624954931
571.0 197.9306158670018
572.0 196.89627560462515
573.0 197.14880855170176
574.0 197.54141291095732
575.0 198.00432799879115
576.0 198.6544512794222
577.0 199.9253334894093
578.0 200.2593411193701
579.0 201.38804806668693
580.0 201.88599025767996
581.0 202.97275194541956
582.0 204.67405031576257
583.0 205.82066822577914
584.0 206.91725063598622
585.0 206.93972937117553
586.0 206.68677759973042
587.0 207.75613902772417
588.0 206.74295848346307
589.0 205.79487571955292
590.0 204.95743137707368
591.0 204.9267547453728
592.0 202.76694556821008
593.0 201.78517385029454
594.0 201.51692830850246
595.0 200.17403040333653
596.0 199.29102665008253
597.0 199.30600709661297
598.0 197.94734546325105
599.0 197.49795917189178
600.0 196.39102114008253
601.0 194.93038837284269
602.0 194.67546293081935
603.0 194.48864689455692
604.0 195.0919433732921
605.0 194.18974835043718
606.0 194.37483272438956
607.0 194.26952185782753
608.0 194.81684829597128
609.0 193.3749677454363
610.0 192.544014920495
611.0 192.37017707821386
612.0 190.57457646245223
613.0 190.18061117952703
614.0 188.28266449129552
615.0 187.84698032803814
616.0 186.93968368354683
617.0 185.58013462458888
618.0 185.7688015664751
619.0 185.79484808614058
620.0 184.68153769647972
621.0 184.50344152149958
622.0 184.24415349134367
623.0 183.3806604734716
624.0 182.20381893183435
625.0 181.0427830342809
626.0 181.92462937567515
627.0 180.92055451213616
628.0 179.92482038062798
629.0 179.33178034145408
630.0 178.93607204148262
631.0 177.588670636094
632.0 176.49064147267714
633.0 176.77756674484277
634.0 175.8351499664078
635.0 174.81634156145265
636.0 173.57700694346576
637.0 173.64621236002532
638.0 172.26525772782549
639.0 171.7840371327316
640.0 171.0983048512342
641.0 170.85875390782942
642.0 170.04824347344396
643.0 168.52178369533357
644.0 167.8915987367412
645.0 167.06130105777652
646.0 166.73432537318558
647.0 166.95460871379981
648.0 166.23144288701235
649.0 165.56702596342663
650.0 165.04161034711683
651.0 164.1831077172095
652.0 163.44591874478712
653.0 162.9298277734858
654.0 162.94785848126335
655.0 162.68789674915033
656.0 161.99789903592082
657.0 160.3845001127883
658.0 159.77621695356765
659.0 158.78945944719177
660.0 159.01270552838204
661.0 157.9277393199149
662.0 157.85098777055856
663.0 157.3543934294923
664.0 155.7416194907377
665.0 155.0672847997871
666.0 154.74124332565032
667.0 154.11566340482528
668.0 154.45174332524348
669.0 153.07160439424644
670.0 152.39799537036103
671.0 151.87957961903922
672.0 150.7603935854828
673.0 149.85163354593845
674.0 149.81703932118907
675.0 149.51131739831825
676.0 148.8226344371675
677.0 147.69379596260802
678.0 146.67543820687519
679.0 146.82659090307556
680.0 146.5857091418483
681.0 146.64125627426884
682.0 144.951543433011
683.0 144.15885927004635
684.0 144.40438424492763
685.0 142.98737326127355
686.0 142.489090470009
687.0 142.8874203969059
688.0 141.63289054017793
689.0 141.02404294742902
690.0 141.45519416434348
691.0 140.25154208818816
692.0 139.5054931020085
693.0 139.85150295757148
694.0 138.61206971505945
695.0 138.95179571838622
696.0 137.6618870032678
697.0 137.19882232003704
698.0 136.47848503050764
699.0 136.69304905927115
700.0 136.02586070661764
701.0 136.07881544219563
702.0 134.4758008248474
703.0 134.78818121797482
704.0 133.9683156842864
705.0 133.71826251588342
706.0 134.0782955310192
707.0 132.87147025676168
708.0 133.0853641377306
709.0 131.79369903448134
710.0 131.36344962242168
711.0 131.7735136679495
712.0 130.5991415677158
713.0 130.95183333242406
714.0 129.90729453778224
715.0 129.4310191347147
716.0 129.8098784139306
717.0 128.62022600735378
718.0 129.0882002062528
719.0 128.11069710720068
720.0 127.95902155420447
721.0 127.20503009964858
722.0 127.35539980223317
723.0 127.12614121169196
724.0 127.09218351654121
725.0 126.51776344205912
726.0 125.49937852602038
727.0 125.0977108665269
728.0 124.9958200799515
729.0 125.10512892867827
730.0 124.75255454889805
731.0 124.04708980802965
732.0 124.11637704001637
733.0 123.65938754483776
734.0 122.82733212112073
735.0 122.8612260271849
736.0 122.73500775552377
737.0 123.07440611617278
738.0 122.67679276651235
739.0 121.61164762524282
740.0 121.2338019978206
741.0 121.0070890610775
742.0 120.40320587141633
743.0 120.41408799225017
744.0 120.58304574175344
745.0 120.84896608074231
746.0 120.34242815933486
747.0 119.60218255140269
748.0 119.40198918638615
749.0 119.03972236849822
750.0 118.48645120561923
751.0 118.72771143637112
752.0 118.45960467881758
753.0 117.84955716828371
754.0 117.81820788461361
755.0 117.63944637970364
756.0 116.98258142424555
757.0 117.30600814051476
758.0 117.11320198844818
759.0 116.50506107006336
760.0 116.56247529000049
761.0 116.4564871347971
762.0 116.51176409976131
763.0 115.37596238434853
764.0 115.89029461666118
765.0 115.11596251816245
766.0 115.25584742276001
767.0 114.82169146575438
768.0 114.50488936460164
769.0 114.71872264826126
770.0 114.57293984095432
771.0 115.01425717059675
772.0 114.43287515613132
773.0 113.77316367424231
774.0 113.75369821842615
775.0 113.45758647222333
776.0 114.01041582250359
777.0 113.52476112859823
778.0 113.72592439436487
779.0 113.28216216330108
780.0 113.42683219717101
781.0 113.04973866770352
782.0 113.31745220944248
783.0 113.73765624344232
784.0 113.51501552207776
785.0 113.4646538570071
786.0 113.66453982645726
787.0 113.12676717226968
788.0 112.8150460367971
789.0 112.25371302981823
790.0 112.43206796641289
791.0 113.07459202016983
792.0 113.89110883123365
793.0 113.60928479973538
794.0 112.32176933220984
795.0 113.07086660742485
796.0 113.18471515772629
797.0 112.53830057366152
798.0 112.55552416597787
799.0 113.08198795824032
800.0 112.95159879092391
801.0 113.1729777427839
802.0 112.72955892279991
803.0 112.95780220293825
804.0 112.56772111322591
805.0 113.04087398242937
806.0 112.94178785285675
807.0 113.25083067367335
808.0 113.00630295497857
809.0 113.37196879734398
810.0 113.03663397341265
811.0 112.40382584775774
812.0 112.84884665190283
813.0 112.98682968465084
814.0 209.85279495562753
815.0 203.5960970227965
816.0 203.6402131462507
817.0 205.3342426270565
818.0 207.8563194026291
819.0 212.36840676070085
820.0 216.24380170698555
821.0 219.28376080751585
822.0 223.71457566576757
823.0 227.7194159796447
824.0 231.25404239614227
825.0 235.28366305580641
826.0 237.94183348062887
827.0 240.84802055732018
828.0 243.96613302465215
829.0 247.08988821976317
830.0 251.5798799116747
831.0 255.75536258304115
832.0 259.15698270491305
833.0 260.3937765473641
834.0 261.5103666624372
835.0 262.5751144344003
836.0 263.70425296390295
837.0 263.73420084826444
838.0 264.63670828432697
839.0 265.6016547270093
840.0 266.1465999227313
841.0 266.10932880963685
842.0 265.65127808334654
843.0 265.7748889005956
844.0 266.6637841451286
845.0 267.95019350152955
846.0 270.658987614504
847.0 273.08425578642397
848.0 274.6187781705724
849.0 275.8616908591999
850.0 275.33485070668047
851.0 275.7406085800173
852.0 275.5172774405169
853.0 274.77047989893015
854.0 275.0578346068462
855.0 273.96087412666736
856.0 273.4909935121659
857.0 272.9131833055816
858.0 271.71819769464355
859.0 271.28725125324127
860.0 270.13081210040923
861.0 270.3859891213867
862.0 270.71421366899403
863.0 269.8337529677982
864.0 269.41008341628316
865.0 268.8347546562735
866.0 268.3988441416469
867.0 267.96432596669894
868.0 266.9657448813311
869.0 266.2003078805873
870.0 264.383168361707
871.0 263.44959518516134
872.0 262.95305379879346
873.0 261.91745326291266
874.0 264.3191085268959
875.0 263.6620479856426
876.0 262.3157102830185
877.0 262.5791219500833
878.0 262.0582531808409
879.0 260.76323279021983
880.0 258.55304800080233
881.0 257.4600573389541
882.0 257.23010265290895
883.0 256.2206803776507
884.0 255.8521909041653
885.0 255.09611842009355
886.0 254.13074514340067
887.0 253.12698536914456
888.0 251.88376461593185
889.0 252.12467426223543
890.0 252.51345180593432
891.0 250.86763656056496
892.0 251.4866047866996
893.0 251.37026839697688
894.0 250.9841234609395
895.0 251.65374745096204
896.0 251.9482659102485
897.0 252.2848020596919
898.0 253.3630176823729
899.0 253.45528918619078
900.0 253.04723734022116
901.0 252.2498610090791
902.0 252.24404654788435
903.0 251.28149244218594
904.0 250.32011605121028
905.0 249.21600064699277
906.0 248.02579203489006
907.0 247.282226579
908.0 247.6263019573376
909.0 247.29484009267802
910.0 245.60203502782568
911.0 245.23132682774147
912.0 244.63689798911355
913.0 244.31892679614742
914.0 245.06653734427783
915.0 245.61698016502925
916.0 245.66741307131286
917.0 245.58086701201833
918.0 246.4506514364641
919.0 248.712233002454
920.0 249.84694798970435
921.0 252.1479365857239
922.0 255.3085452403438
923.0 257.5817226866268
924.0 258.4408998919324
925.0 260.4359676992354
926.0 262.11111285999414
927.0 262.3634303365493
928.0 261.04964632802756
929.0 260.1059433887767
930.0 259.50063325629657
931.0 257.1166738747527
932.0 254.78448517696916
933.0 253.477498622719
934.0 252.59562305821078
935.0 251.0781709495646
936.0 248.44309668997178
937.0 246.15765272777486
938.0 245.21157016289771
939.0 243.74198410255707
940.0 241.67194606427182
941.0 239.868462446151
942.0 238.9328468666347
943.0 236.82488715019898
944.0 236.3197280022551
945.0 236.28999373932123
946.0 236.54144063654613
947.0 236.72454441743383
948.0 235.3470575885635
949.0 235.28993570197724
950.0 235.09937516734945
951.0 232.75711063721164
952.0 231.27333349821902
953.0 230.35095179867037
954.0 227.33043793472063
955.0 224.93705724423995
956.0 223.39604376069036
957.0 222.1005753132949
958.0 220.00266024550265
959.0 219.28913191365186
960.0 218.6216189010295
961.0 217.2546935378452
962.0 216.6207460545469
963.0 215.42510125564357
964.0 214.45873361255383
965.0 213.77489930958808
966.0 212.94426698183182
967.0 212.2139382120717
968.0 210.55845737297494
969.0 208.15650054875627
970.0 206.28507974147053
971.0 205.30498838512983
972.0 203.43421654468852
973.0 202.7387868446099
974.0 201.04774862130753
975.0 200.2377539632687
976.0 199.96785444897762
977.0 197.78506230085372
978.0 196.71496204377863
979.0 195.13736618343145
980.0 192.5105417064769
981.0 191.33135636888824
982.0 189.66429349447128
983.0 189.15940665577315
984.0 187.15452257683634
985.0 186.10446738747027
986.0 185.12150027229276
987.0 183.90585143883501
988.0 183.2777855973719
989.0 183.04117311473496
990.0 181.0205323601756
991.0 180.43465793075774
992.0 179.13931468280188
993.0 177.93654910769575
994.0 177.06374712958987
995.0 175.44827218529076
996.0 175.01889805892304
997.0 173.58813451058117
998.0 172.25692767222012
999.0 171.8099624577785
1000.0 170.1434976490237
1001.0 169.05979263396156
1002.0 167.97116860223463
1003.0 166.435320408613
1004.0 164.7322464437237
1005.0 164.01938569974132
1006.0 162.01632590505417
1007.0 162.06589326823254
1008.0 160.40452398560925
1009.0 159.2420764769182
1010.0 158.79583744524376
1011.0 157.4782556026892
1012.0 155.30336581201078
1013.0 154.1943666075361
1014.0 153.00036638699243
1015.0 152.22269546641854
1016.0 151.88811145815586
1017.0 150.6555548092673
1018.0 149.36659680706737
1019.0 147.5947016747225
1020.0 146.5230813511247
1021.0 145.8889295011591
1022.0 144.71189677810057
1023.0 143.7588890321078
1024.0 143.26638233102076
1025.0 141.84386312953922
1026.0 140.60302941691143
1027.0 139.97096817643956
1028.0 139.51841906141584
1029.0 138.0130000926167
1030.0 136.80650352031677
1031.0 136.07871430884987
1032.0 134.62846463944368
1033.0 134.68578651619907
1034.0 133.722728667201
1035.0 131.67638183063895
1036.0 131.56902848677092
1037.0 130.6518318039136
1038.0 129.97885754416046
1039.0 129.48170430290915
1040.0 128.09661218882758
1041.0 127.94989168659345
1042.0 126.72318926835206
1043.0 124.90494567327951
1044.0 124.57596920891005
1045.0 123.82406272829347
1046.0 124.36213159985789
1047.0 123.3536030036633
1048.0 121.30129483769045
1049.0 121.11734637407613
1050.0 120.18420617815144
1051.0 120.59368770573585
1052.0 118.76887536094173
1053.0 118.18738829890582
1054.0 118.20601716758776
1055.0 116.91049396285982
1056.0 115.91083382910814
1057.0 115.49439462885839
1058.0 115.1833823234772
1059.0 114.18661248113793
1060.0 113.32501015227992
1061.0 112.89160304105418
1062.0 112.75178846706063
1063.0 112.48260917941082
1064.0 111.02591948368641
1065.0 110.13883559833108
1066.0 109.65790495320853
1067.0 108.85512862732591
1068.0 109.29691856301686
1069.0 108.63486969660686
1070.0 107.81038407222756
1071.0 107.35691207361009
1072.0 106.10597542407368
1073.0 105.39305886347901
1074.0 105.28325186519331
1075.0 105.399166392087
1076.0 104.43434216613537
1077.0 103.67700919484516
1078.0 103.46540142089185
1079.0 103.34363088859271
1080.0 102.19483496920644
1081.0 101.45960815466333
1082.0 101.33893380041756
1083.0 101.34560592516254
1084.0 101.43510663176373
1085.0 100.30717110961214
1086.0 99.25885396611078
1087.0 97.94110068748222
1088.0 97.70810525512444
1089.0 99.01755592650333
1090.0 98.12519031406867
1091.0 98.13720803860694
1092.0 97.12932190490707
1093.0 96.54725713814653
1094.0 95.51666811078317
1095.0 95.93639980820039
1096.0 95.63409238086743
1097.0 95.30524716962876
1098.0 94.20407142483782
1099.0 93.82775938369376
1100.0 93.60827981344657
1101.0 93.0792737589398
1102.0 94.0444863689034
1103.0 93.6807644071946
1104.0 92.44988663317243
1105.0 91.48014049147443
1106.0 91.59315920755041
1107.0 92.06209710948346
1108.0 92.1840483976605
1109.0 91.23220903729458
1110.0 89.39556971033986
1111.0 89.9916603638541
1112.0 89.90315840943985
1113.0 90.07076963776208
1114.0 89.9060178981105
1115.0 89.67305160523935
1116.0 89.15243200834168
1117.0 88.70503434756492
1118.0 88.4629645111151
1119.0 88.31505323899924
1120.0 88.24349407483328
1121.0 88.06993916247177
1122.0 87.86636167723043
1123.0 87.52723793022535
1124.0 87.24404254022214
1125.0 87.02983055473968
1126.0 87.05524544629863
1127.0 86.85196543284444
1128.0 86.88014610397886
1129.0 86.69686259861729
1130.0 86.52608320377193
1131.0 86.42837196363693
1132.0 86.34856621325599
1133.0 86.25217888704088
1134.0 86.11650948864558
1135.0 85.99435746694515
1136.0 86.05731522332859
1137.0 85.78820687955003
1138.0 85.72473282647199
1139.0 85.84380879253285
1140.0 85.92778539210944
1141.0 86.04317387507594
1142.0 85.9478081034394
1143.0 85.87597573800257
1144.0 86.04708839714222
1145.0 86.03990913754377
1146.0 86.25301317209993
1147.0 86.45648290814268
1148.0 86.37617483612705
1149.0 86.61239304366957
1150.0 86.7061465542725
1151.0 86.92233679125374
1152.0 87.26949259243715
1153.0 87.7194740596689
1154.0 87.95862610059903
1155.0 88.23187975935474
1156.0 88.47812769270415
1157.0 88.9857555201135
1158.0 89.48066868191522
1159.0 90.19107446131807
1160.0 90.8365526884933
1161.0 91.06200212743322
1162.0 91.42297578768336
1163.0 91.94715924786354
1164.0 92.31240091370985
1165.0 92.70428807549274
1166.0 92.94018284960092
1167.0 93.07047331805674
1168.0 93.40862308515528
1169.0 93.91627077870697
1170.0 94.13653478281877
1171.0 94.44816157734506
1172.0 94.76350610948369
1173.0 95.03366996054619
1174.0 95.29156971159605
1175.0 95.46620895480257
1176.0 95.72604393572398
1177.0 95.88125922086535
1178.0 96.21162946980827
1179.0 96.4927839435494
1180.0 96.77087931012785
1181.0 97.15165457098618
1182.0 97.57118341632041
1183.0 97.91599226229684
1184.0 98.31541642291116
1185.0 98.52122064439331
1186.0 98.81169629725373
1187.0 99.00596412536666
1188.0 99.28053471051231
1189.0 99.53714765960324
1190.0 99.70346527498319
1191.0 99.83910296931973
1192.0 100.03579613934531
1193.0 100.29462855838926
1194.0 100.54476754239448
1195.0 100.7553058525878
1196.0 101.11609826448783
1197.0 101.34230919552182
1198.0 101.58650054641832
1199.0 101.79632700199762
1200.0 102.07757201628645
1201.0 102.32654285625493
1202.0 102.52593715262006
1203.0 102.704001028858
1204.0 102.88443189369994
1205.0 103.08488009913738
1206.0 103.20480508725528
1207.0 103.38715616621292
1208.0 103.65278979346742
1209.0 103.95574511907309
1210.0 104.14921820857309
1211.0 104.25521262653604
1212.0 104.50872526805496
1213.0 104.59183093520798
1214.0 104.72394741621211
1215.0 104.92080938340409
1216.0 105.05462559965325
1217.0 105.16004259861838
1218.0 105.40798430179494
1219.0 105.52358237349233
1220.0 105.67300934492468
1221.0 105.8705135144374
1222.0 106.01163350212195
1223.0 106.10486131259903
1224.0 106.35369883198271
1225.0 106.54721327056289
1226.0 106.62280059707615
1227.0 106.75589639155356
1228.0 106.94415104129673
1229.0 107.16878899756924
1230.0 107.27894859665169
1231.0 107.38683932989117
1232.0 159.3918665954857
1233.0 169.70717788071454
1234.0 177.51256602794177
1235.0 181.7893780304183
1236.0 186.33852085451645
1237.0 190.75004360716315
1238.0 194.94310601186731
1239.0 199.81497692003435
1240.0 203.66898266545454
1241.0 207.75908857376226
1242.0 210.9950902606782
1243.0 215.07947620670024
1244.0 217.67175236567633
1245.0 219.56060867699136
1246.0 220.46327348114866
1247.0 220.33727300299097
1248.0 219.25494505167762
1249.0 212.78837693545353
1250.0 221.19802370340608
1251.0 225.66661838923343
1252.0 228.3539763213547
1253.0 231.1087877048625
1254.0 233.49084439686712
1255.0 236.61612815132318
1256.0 239.51464336613822
1257.0 241.78526367379996
1258.0 243.3674069294383
1259.0 246.6853430917181
1260.0 249.64148766248223
1261.0 251.4525763335161
1262.0 251.38096532039117
1263.0 249.60037337074573
1264.0 246.38662945696817
1265.0 243.42270546096768
1266.0 240.3318883670257
1267.0 241.35702710244152
1268.0 242.7957536659357
1269.0 243.50983897454245
1270.0 242.9469574770327
1271.0 243.76826141513345
1272.0 245.0379721731574
1273.0 245.42489625595232
1274.0 245.94059854589995
1275.0 244.91690797606697
1276.0 246.49291599456765
1277.0 245.92852870293683
1278.0 244.3513210965146
1279.0 243.6888556822585
1280.0 243.82943151604792
1281.0 242.7174981808439
1282.0 241.14678926532815
1283.0 240.61607145182137
1284.0 239.74862619594674
1285.0 239.19046382714387
1286.0 237.9175721540714
1287.0 238.62799851509507
1288.0 237.60737082727053
1289.0 237.28603708761375
1290.0 237.1330881502028
1291.0 236.55241066366605
1292.0 236.93664461711836
1293.0 235.0981042174199
1294.0 234.47346145723617
1295.0 234.69100590911495
1296.0 233.87234905549974
1297.0 232.97765667921794
1298.0 231.89669793068225
1299.0 231.41239257341212
1300.0 230.7109954577098
1301.0 230.84795787436397
1302.0 229.81783511595415
1303.0 228.66788382893233
1304.0 228.18825527563644
1305.0 226.8848888658775
1306.0 224.60467111148932
1307.0 223.93984671827124
1308.0 225.22673739654934
1309.0 223.94126814168493
1310.0 222.94914060703672
1311.0 222.1903001504945
1312.0 222.59389503021748
1313.0 222.6758339564149
1314.0 223.76600942421388
1315.0 223.38787082229774
1316.0 224.53694629863372
1317.0 224.67709884792913
1318.0 223.33291367620785
1319.0 223.83785680540657
1320.0 222.92072387446817
1321.0 222.94471946117304
1322.0 221.7879219837166
1323.0 221.42328643034216
1324.0 220.4540362267242
1325.0 219.703147319095
1326.0 218.89935879560545
1327.0 217.6317107341231
1328.0 217.18335505697232
1329.0 217.00902713052585
1330.0 216.30944880754367
1331.0 216.16264914737383
1332.0 216.14652700163407
1333.0 216.3930570007538
1334.0 216.87917834458176
1335.0 216.55427193521757
1336.0 217.56889954861398
1337.0 218.4031526991722
1338.0 220.0548326564837
1339.0 221.69175052757578
1340.0 223.83033255510054
1341.0 225.63461033573475
1342.0 227.2449153627257
1343.0 229.7769199316536
1344.0 230.36289094137243
1345.0 231.61294981033424
1346.0 232.40235234768735
1347.0 231.6369356405146
1348.0 230.0276902278398
1349.0 227.48693704840395
1350.0 225.95153152223838
1351.0 224.4675863294336
1352.0 223.12146330751705
1353.0 221.56158208072014
1354.0 219.68252520406526
1355.0 218.65259989912818
1356.0 217.65076833004596
1357.0 215.0676828171828
1358.0 213.8036959054705
1359.0 212.33483877830776
1360.0 210.72987384099673
1361.0 209.50715764133906
1362.0 207.94099351008268
1363.0 207.23416956455134
1364.0 207.8416417428687
1365.0 208.11336184322204
1366.0 207.44126950824344
1367.0 206.34892887251942
1368.0 206.12754626893167
1369.0 206.22899678536842
1370.0 204.9399770104303
1371.0 202.21205124486582
1372.0 200.93829840518623
1373.0 198.6255834702026
1374.0 196.60398445767908
1375.0 194.46105289718074
1376.0 193.7762618787109
1377.0 192.93675332510574
1378.0 191.20226212467597
1379.0 190.38799028061595
1380.0 189.881065852166
1381.0 189.6465901227379
1382.0 188.87366063149838
1383.0 187.78197186170036
1384.0 186.26725949664703
1385.0 184.52162916994325
1386.0 184.55743568932587
1387.0 183.46335242681658
1388.0 181.00678448791152
1389.0 179.93134367656012
1390.0 178.99363384511423
1391.0 176.87741468243502
1392.0 176.5693231320526
1393.0 174.9150661328098
1394.0 173.93095142734063
1395.0 173.19844448095608
1396.0 171.73393448944947
1397.0 170.2604985974462
1398.0 168.92199867336714
1399.0 167.62420191037253
1400.0 166.2846604726533
1401.0 164.7963605248113
1402.0 163.1296919812403
1403.0 161.8371497478514
1404.0 161.29891891797968
1405.0 161.2634722749735
1406.0 159.32317111064998
1407.0 158.8494273863206
1408.0 157.92458735851443
1409.0 156.99153128706104
1410.0 155.37461723680903
1411.0 154.29721616313168
1412.0 153.67509814061583
1413.0 153.36758265260974
1414.0 152.57804361683242
1415.0 151.3829915314406
1416.0 150.2866830937344
1417.0 148.91835242863172
1418.0 148.41152009248148
1419.0 146.60728246226873
1420.0 145.62218810881683
1421.0 143.7110389659186
1422.0 142.83048654410024
1423.0 142.73774552844594
1424.0 141.94911302246885
1425.0 140.436871399689
1426.0 138.60332777150992
1427.0 137.85040579000594
1428.0 137.74315463876349
1429.0 136.7500785747999
1430.0 134.92411806129152
1431.0 133.59460578257153
1432.0 132.11452837343452
1433.0 130.59779596178967
1434.0 131.0165754967476
1435.0 130.42414259215772
1436.0 128.8443859217998
1437.0 127.87404871126155
1438.0 127.49863375931875
1439.0 126.08093834617654


==> data/graph/gp_rbf_child-002_day_5.dat <==
Time Glucose
0.0 122.57234957110553
1.0 121.92463414638195
2.0 121.28548380109093
3.0 120.6579971645081
4.0 120.0182089121435
5.0 119.3691521980278
6.0 118.69971169524653
7.0 118.00413929172868
8.0 117.28014052503688
9.0 116.52676802311352
10.0 115.74526988408454
11.0 114.93612590372175
12.0 114.1027820215275
13.0 113.24478854289224
14.0 112.3681145282428
15.0 111.47158500956958
16.0 110.56722425443101
17.0 109.65051485537619
18.0 108.73638168967297
19.0 107.81600859329599
20.0 106.89902012971902
21.0 105.98472091541043
22.0 105.07029948510676
23.0 104.16492459849097
24.0 103.27457082180237
25.0 102.39387358105013
26.0 101.52160836539679
27.0 100.65421020067012
28.0 99.80687305401179
29.0 98.9676801961719
30.0 98.13758048906615
31.0 97.31925149327174
32.0 96.5139885996842
33.0 95.72460133151786
34.0 94.94196493394497
35.0 94.17050121933927
36.0 93.41324383776814
37.0 92.66458052093584
38.0 91.92248295408255
39.0 91.1929103573153
40.0 90.47033688730983
41.0 89.75250377748894
42.0 89.04476552935637
43.0 88.35143177508522
44.0 87.66159747996771
45.0 86.98026433476883
46.0 86.3110671104424
47.0 85.64636767166016
48.0 84.99030162299398
49.0 84.34046309081575
50.0 83.6979481082074
51.0 83.06462325828885
52.0 82.4373532189423
53.0 81.81622270550122
54.0 81.20527148022352
55.0 80.60091852976204
56.0 80.00327966907793
57.0 79.41396455504618
58.0 78.82982758080648
59.0 78.25216680423301
60.0 77.68332375803195
61.0 77.12116128639289
62.0 76.56440741904225
63.0 76.01759109396455
64.0 75.47563695257452
65.0 74.94234387546766
66.0 74.41516059658655
67.0 73.89463822816717
68.0 73.38120877228015
69.0 72.87450755345418
70.0 72.37549868420005
71.0 71.88417945706831
72.0 71.39969935853684
73.0 70.92245552475326
74.0 70.4517890711577
75.0 69.98740841177167
76.0 69.53107361198502
77.0 69.07884551796583
78.0 68.63627341742783
79.0 68.19879311428599
80.0 67.76897005333974
81.0 67.34525849046314
82.0 66.92708572454384
83.0 66.51502738209145
84.0 66.11152037100226
85.0 65.7156850842567
86.0 65.32629054924747
87.0 64.94233888698967
88.0 64.56765538576593
89.0 64.19910202593987
90.0 57.98255452144218
91.0 57.56517258661364
92.0 57.15562869697119
93.0 56.755801130977645
94.0 56.36236802373793
95.0 55.977046672200686
96.0 55.60061357389998
97.0 55.23291966427888
98.0 54.87274947505637
99.0 54.52195165626944
100.0 54.17937138660079
101.0 53.84416258538022
102.0 53.51777056541553
103.0 53.20143772834922
104.0 52.892759585588095
105.0 52.592216936359904
106.0 52.30204457950231
107.0 52.02105541024113
108.0 51.75085585090562
109.0 51.49197714757804
110.0 51.24553498429668
111.0 51.01261376892273
112.0 50.792990682775326
113.0 50.58772243470088
114.0 50.39720840709745
115.0 50.22124353293427
116.0 50.05992984577165
117.0 49.913409874129485
118.0 49.78086555223683
119.0 49.66193543575005
120.0 49.55645022395552
121.0 49.46375359295169
122.0 49.38357239430664
123.0 49.31507567583765
124.0 49.25733084585238
125.0 49.2103083010324
126.0 49.17315854174373
127.0 49.1453290331728
128.0 49.12637519482354
129.0 49.115696116968905
130.0 49.11260347865223
131.0 49.11698709380778
132.0 49.1285266142599
133.0 49.1467529407019
134.0 49.17171099850697
135.0 49.20308974109909
136.0 49.240482200724784
137.0 49.28353021435544
138.0 49.332381906065734
139.0 49.38661733843119
140.0 49.44701873690266
141.0 49.5127533489578
142.0 49.58353284903012
143.0 49.65992044152469
144.0 49.74162220749423
145.0 49.82883777605974
146.0 49.92173115126724
147.0 50.0200877203761
148.0 50.12414718384471
149.0 50.233746556658275
150.0 50.34915070511124
151.0 50.47099366561446
152.0 50.59892922316527
153.0 50.733404845398866
154.0 50.8742560820462
155.0 51.02215872594448
156.0 51.1773330233988
157.0 51.33974957768348
158.0 51.50979741974322
159.0 51.68798954877565
160.0 51.87456813864807
161.0 52.069875250737255
162.0 52.27418182042862
163.0 52.488002065062545
164.0 52.71090732480391
165.0 52.943180434056956
166.0 53.18522368367442
167.0 53.436679446720575
168.0 53.69785740908969
169.0 53.9689116186625
170.0 54.2506196527699
171.0 54.5430275075056
172.0 54.84645336120627
173.0 55.16143631823476
174.0 55.48823159561721
175.0 55.82753940055893
176.0 56.17987105168734
177.0 56.54635477968432
178.0 56.92697013600562
179.0 57.32231175915416
180.0 57.73391526267855
181.0 58.16188635969324
182.0 58.607917875686624
183.0 59.072596591623835
184.0 59.55736461180409
185.0 60.06347845902755
186.0 60.59225681615503
187.0 61.14574323425816
188.0 61.72546684717503
189.0 62.33362724497346
190.0 62.97219865273837
191.0 63.64439104551742
192.0 64.35153264983491
193.0 65.09648578262204
194.0 65.87983678924917
195.0 66.7021587879495
196.0 67.56303790353508
197.0 68.46125289262865
198.0 69.39438300301977
199.0 70.35960771686423
200.0 71.35349463512911
201.0 72.37106384695458
202.0 73.40802584155881
203.0 74.45949372669989
204.0 75.52060316254433
205.0 76.58592690296827
206.0 77.65120127252897
207.0 78.71130785226978
208.0 79.7619338024547
209.0 80.79915490561442
210.0 81.81919262041274
211.0 82.8183122145909
212.0 83.79432684264667
213.0 84.74444764710805
214.0 85.6661816040358
215.0 86.55819926584145
216.0 87.41889146262407
217.0 88.24732696033328
218.0 89.04290027615723
219.0 89.80513666874762
220.0 90.53422601164375
221.0 91.23089167423599
222.0 91.89455812791269
223.0 92.5272014120034
224.0 93.12831857750906
225.0 93.70001011716089
226.0 94.24282170160701
227.0 94.7586252186584
228.0 95.24839832602821
229.0 95.71393659919937
230.0 96.15674902036814
231.0 96.57829379591394
232.0 96.98087423040646
233.0 97.36556725242339
234.0 97.73470099611835
235.0 98.09005223828242
236.0 98.43331833796816
237.0 98.76628317111125
238.0 99.0903526003093
239.0 99.40745229013291
240.0 99.71897332429785
241.0 100.02560267776785
242.0 100.32885140445907
243.0 100.62895379929444
244.0 100.92730968162631
245.0 101.22347392887714
246.0 101.51732331211171
247.0 101.80858913293417
248.0 102.09707203677588
249.0 102.38176810046329
250.0 102.66208110005724
251.0 102.93768929910225
252.0 103.2076086007275
253.0 103.47158240028094
254.0 103.72878323517169
255.0 103.97929158144402
256.0 104.22310293101033
257.0 104.45959672801129
258.0 104.68932472735581
259.0 104.91220149699589
260.0 105.12807882936984
261.0 105.33711138319927
262.0 105.53970581712106
263.0 105.7359246588379
264.0 105.92591306262779
265.0 106.1094527688848
266.0 106.28663111302629
267.0 106.45845293308797
268.0 106.62451289250794
269.0 106.78515352647949
270.0 106.94049620876889
271.0 107.0910097608013
272.0 107.23686523232811
273.0 107.37781837939595
274.0 107.51483490606574
275.0 107.64759414525122
276.0 107.7761734130599
277.0 107.9013635535168
278.0 108.02244816827323
279.0 108.14059721948715
280.0 108.25492979986265
281.0 108.36675963303924
282.0 108.47527391753684
283.0 108.58175422408158
284.0 108.68516137651523
285.0 108.78847389900795
286.0 108.88390141303145
287.0 108.9815190153954
288.0 109.07639043439009
289.0 109.17103917826834
290.0 109.2608697489837
291.0 109.3484869453523
292.0 109.43628695594154
293.0 109.52575563946735
294.0 109.6119775259977
295.0 109.69715159658715
296.0 109.77656521610072
297.0 109.85928516341899
298.0 109.93972382464793
299.0 110.01994176097892
300.0 110.09488812779273
301.0 110.17335440719464
302.0 110.24971210873153
303.0 110.32552171949786
304.0 110.40249109138999
305.0 110.47499845329557
306.0 110.55160395928371
307.0 110.62618131289899
308.0 110.70037646881887
309.0 110.77527402181327
310.0 110.84533810716984
311.0 110.91911732285179
312.0 110.99047287463736
313.0 111.06082211812426
314.0 111.13125180553169
315.0 111.20281649615497
316.0 111.27634857512727
317.0 111.35217576477913
318.0 111.42431906546561
319.0 111.49420474264613
320.0 111.56294882805057
321.0 111.6382491831566
322.0 111.70655803870572
323.0 111.7765019500561
324.0 111.84855841119332
325.0 111.92300444152876
326.0 111.99329574029896
327.0 112.0611214366596
328.0 112.13407965344608
329.0 112.20527067726819
330.0 112.27555275927499
331.0 112.34585995828618
332.0 112.41671197994462
333.0 112.48841187308767
334.0 112.55499954878853
335.0 112.62441304027264
336.0 112.6966787806741
337.0 112.76534929307306
338.0 112.83789303948579
339.0 112.90780070424208
340.0 112.97562211422289
341.0 113.04247403569708
342.0 113.11548680681669
343.0 113.18758340396035
344.0 113.25906898291503
345.0 113.33152685988702
346.0 113.39558213323322
347.0 113.46277026730411
348.0 113.53173907926846
349.0 113.60347648266672
350.0 113.66950814789459
351.0 113.73825150592673
352.0 113.80360101919679
353.0 113.87433364639135
354.0 113.94174645281264
355.0 114.0141006415273
356.0 114.08208674910504
357.0 114.1496643319685
358.0 114.22250082404997
359.0 114.29385250282803
360.0 114.36210413092643
361.0 114.43086205353177
362.0 114.49872396127505
363.0 114.566513721865
364.0 114.63517813278263
365.0 114.70273597396981
366.0 114.77246257291438
367.0 114.84262188592253
368.0 114.91372477935772
369.0 114.97968633390197
370.0 115.0461740657168
371.0 115.11602438431471
372.0 115.18030130742478
373.0 115.24700322171772
374.0 115.31611555598683
375.0 115.38101150717722
376.0 115.44993562539781
377.0 115.5164665484284
378.0 115.58601530175761
379.0 115.65136623404582
380.0 115.71337390584958
381.0 115.78271695060077
382.0 115.84712258970885
383.0 115.90974556359302
384.0 115.97161161070296
385.0 116.04056531208633
386.0 116.10667565774497
387.0 116.17025517748637
388.0 116.23469316546553
389.0 116.29823118172344
390.0 116.361289164596
391.0 116.42430282447515
392.0 116.48774303218546
393.0 116.5521338764763
394.0 116.61494077493839
395.0 116.67885178178797
396.0 116.74447004277998
397.0 116.80938618739562
398.0 116.87647564717096
399.0 116.93667422742338
400.0 116.99790304239315
401.0 117.05992322279418
402.0 117.12565274419802
403.0 117.18611349379594
404.0 117.24939743745705
405.0 117.31549889592078
406.0 117.37456702451239
407.0 117.43682973883003
408.0 117.49545597756456
409.0 117.55856492067433
410.0 117.61628510062857
411.0 117.67890245870208
412.0 117.73652099225116
413.0 117.79943050235948
414.0 117.85775521052406
415.0 117.92183890772787
416.0 117.98187336142792
417.0 118.03835144180348
418.0 118.09483888292841
419.0 118.15643497206722
420.0 118.21551982806376
421.0 118.27262117874844
422.0 118.32822483014176
423.0 118.3895837417761
424.0 118.44904751599191
425.0 118.50715826711422
426.0 118.56445598915123
427.0 118.62149180643456
428.0 118.67884171658191
429.0 118.73394325458064
430.0 118.7894829843195
431.0 118.84597788921408
432.0 118.90082408640417
433.0 118.95670684273352
434.0 119.01416168970026
435.0 119.0706374817594
436.0 119.1220881359478
437.0 119.17408641518898
438.0 119.22933054781
439.0 119.28523373985415
440.0 119.34139637404887
441.0 119.39373943439651
442.0 119.44785601174532
443.0 119.50331678429525
444.0 119.55284949729312
445.0 119.60730819688449
446.0 119.66407420879182
447.0 119.71594376986786
448.0 119.77069368303984
449.0 119.82104750451211
450.0 119.87472088101731
451.0 119.92438729803355
452.0 119.97773409497182
453.0 120.0274114522717
454.0 120.08110577595343
455.0 120.1314823516847
456.0 120.1862652262686
457.0 120.23817166145562
458.0 120.28815655262167
459.0 120.34080214845588
460.0 120.39096899790238
461.0 120.43952569401783
462.0 120.48734890287884
463.0 120.53897311314435
464.0 120.58924109846862
465.0 120.63903861561447
466.0 120.68608082453474
467.0 120.7334095922617
468.0 120.77864966843305
469.0 120.83162947051494
470.0 120.88176630719244
471.0 120.93211051460565
472.0 120.9803204637866
473.0 161.8271500156282
474.0 161.8279919756371
475.0 164.11730359191276
476.0 166.57912254156912
477.0 169.03260501537557
478.0 171.43302248830642
479.0 173.76183554858147
480.0 176.01305269590338
481.0 178.17738608515077
482.0 180.24734409075268
483.0 182.21724034499638
484.0 184.07850851075625
485.0 185.82402216282998
486.0 187.4378897935439
487.0 188.90378343543816
488.0 190.2013437196445
489.0 191.2895102318587
490.0 198.0626766452782
491.0 196.06297059926453
492.0 196.59492373661016
493.0 197.50963333678607
494.0 198.45229786122687
495.0 199.36138932855792
496.0 200.20636075428195
497.0 200.99941564551085
498.0 201.73438386578772
499.0 202.40730247572145
500.0 203.02401597903065
501.0 203.5937390737766
502.0 204.12288456873694
503.0 204.60965130686677
504.0 205.06121571573175
505.0 205.49781901243284
506.0 205.9422373253378
507.0 206.5738960525072
508.0 206.55199214053428
509.0 206.6581799509121
510.0 206.78104372571272
511.0 206.88389140761777
512.0 206.97204453057773
513.0 207.03645530466474
514.0 207.0869004027129
515.0 207.14387313271115
516.0 207.08385283322338
517.0 207.02509366867406
518.0 206.96538035677466
519.0 206.87020237918483
520.0 206.75144282153533
521.0 206.6030300102069
522.0 206.43650366888326
523.0 206.24302375282895
524.0 206.02538772466943
525.0 205.74178813897666
526.0 205.43581352817972
527.0 205.12764822215053
528.0 204.8111496773056
529.0 204.47912263105923
530.0 204.1384819982119
531.0 203.80640462819164
532.0 203.6794336100028
533.0 200.676111106822
534.0 201.86061672211952
535.0 201.47466404280124
536.0 201.11828033414182
537.0 200.78029324838025
538.0 200.45067312811224
539.0 200.13279245350168
540.0 199.83640810132707
541.0 199.56003706553838
542.0 199.30966859195962
543.0 199.09007227231578
544.0 198.90476829964473
545.0 198.7700164035361
546.0 198.68707226723197
547.0 198.63503486936355
548.0 198.58826846124012
549.0 198.83297096664214
550.0 201.985307542944
551.0 202.32542614818047
552.0 202.55990124017148
553.0 202.68215642259446
554.0 202.68988870250743
555.0 202.58667640504552
556.0 202.37957600476494
557.0 202.0871357964639
558.0 201.71355504429033
559.0 201.26685877600903
560.0 200.76280279976183
561.0 200.22158923298056
562.0 199.64439195320205
563.0 199.03946088312205
564.0 198.41092344632008
565.0 197.7733741716655
566.0 197.13457918648027
567.0 196.49383996115543
568.0 195.8600992515441
569.0 195.23405921160182
570.0 194.6308015664535
571.0 194.047875670454
572.0 193.49336728804226
573.0 192.96091527909763
574.0 192.4670991181328
575.0 192.01383677923906
576.0 191.6049136636977
577.0 191.25235943006635
578.0 190.96250891469018
579.0 190.73622203006917
580.0 190.5886402299776
581.0 190.5219668571288
582.0 190.54785994208922
583.0 190.6741239653076
584.0 190.90658851384083
585.0 191.2490989789231
586.0 191.69660992690999
587.0 192.2463743350815
588.0 192.89860104999195
589.0 193.62589172885527
590.0 194.41904293596394
591.0 195.2584914530196
592.0 196.12687499728764
593.0 196.98450756804124
594.0 197.8181577553284
595.0 198.6097556114511
596.0 199.3293979696501
597.0 199.96177929640925
598.0 200.49544692421784
599.0 200.91026104495694
600.0 201.208634289391
601.0 201.37923297160688
602.0 201.4154172573589
603.0 201.32218827810772
604.0 201.0975479645949
605.0 200.75372156233664
606.0 200.28759766655293
607.0 199.71537582998786
608.0 199.04006243977878
609.0 198.28051996867003
610.0 197.43459105056093
611.0 196.52155559364914
612.0 195.55479005784508
613.0 194.5330798131497
614.0 193.48046812578377
615.0 192.39306573558162
616.0 191.29187116706197
617.0 190.18203538813947
618.0 189.06466605554
619.0 187.95572387609928
620.0 186.86297015282082
621.0 185.78900060006694
622.0 184.7449782237083
623.0 183.73384024019566
624.0 182.75673489571477
625.0 181.8172741385588
626.0 180.91833440359667
627.0 180.07354899887
628.0 179.27135286756354
629.0 178.51663668888057
630.0 177.8155075121627
631.0 177.16771110975918
632.0 176.56589069129353
633.0 176.00543079385633
634.0 175.49418409626713
635.0 175.01611813075306
636.0 174.5657919061517
637.0 174.13525240311134
638.0 173.72618369903253
639.0 173.3167676031815
640.0 172.90860513365314
641.0 172.48892640916551
642.0 172.05580149929753
643.0 171.60208761429408
644.0 171.11815876528493
645.0 170.607793472644
646.0 170.06381715994343
647.0 169.4894963082546
648.0 168.89404811974848
649.0 168.26955852378683
650.0 167.62286670867354
651.0 166.95924843687172
652.0 166.27837582936309
653.0 165.57948095422017
654.0 164.8700686147702
655.0 164.1559912865347
656.0 163.43636960109887
657.0 162.71438320290628
658.0 161.98659246812832
659.0 161.2599273636915
660.0 160.53168976108316
661.0 159.80992339735042
662.0 159.0847245888158
663.0 158.36749107768077
664.0 157.65661050430606
665.0 156.94665478101803
666.0 156.24194342571852
667.0 155.54425022651546
668.0 154.8519622543543
669.0 154.17531086480724
670.0 153.49955175948503
671.0 152.83422465358723
672.0 152.1801418349013
673.0 151.5303972413144
674.0 150.88910230605816
675.0 150.2572310169536
676.0 149.63714719450746
677.0 149.02448785673852
678.0 148.41408179550788
679.0 147.80821538508604
680.0 147.21412491194667
681.0 146.6255797796383
682.0 146.0514235986433
683.0 145.48038303623406
684.0 144.918342465355
685.0 144.3693729089434
686.0 143.82019948211178
687.0 143.2826949150292
688.0 142.75662130994
689.0 142.2314038609613
690.0 141.7141969401099
691.0 141.21114204704477
692.0 140.70786732601454
693.0 140.2104655964012
694.0 139.72792116212545
695.0 139.24568567691253
696.0 138.77717580475047
697.0 138.30982316380098
698.0 137.85234780895956
699.0 137.3973861305305
700.0 136.9523150067221
701.0 136.51242053568473
702.0 136.0847701327369
703.0 135.6567614584303
704.0 135.2402331744781
705.0 134.82490205334207
706.0 134.41429145566485
707.0 134.0141066264992
708.0 133.61426303765575
709.0 133.22595795727
710.0 132.83820926458378
711.0 132.45762594086622
712.0 132.08605546278002
713.0 131.71227317362008
714.0 131.34995799071288
715.0 130.98771769827397
716.0 130.63151800187018
717.0 130.28641756135102
718.0 129.9376585226129
719.0 129.60185252986273
720.0 129.26386366922895
721.0 128.93234243122754
722.0 128.60071507911078
723.0 128.2770041434145
724.0 127.95793600733485
725.0 127.64434716378906
726.0 127.33507774774878
727.0 127.02665420796446
728.0 126.7234342085642
729.0 126.42502550407875
730.0 126.1323527658508
731.0 125.84431348395
732.0 125.5575053169585
733.0 125.27629350091732
734.0 124.99643304016743
735.0 124.71778500472851
736.0 124.44522002704208
737.0 124.17504173948618
738.0 123.91121455513074
739.0 123.64906384415977
740.0 123.38788331227934
741.0 123.13187059538092
742.0 122.88035113197333
743.0 122.62656047579594
744.0 122.37755233137163
745.0 122.13279953025415
746.0 121.89300875682984
747.0 121.6565760696688
748.0 121.42317939413329
749.0 121.1937206883157
750.0 120.96674380524206
751.0 120.74202869569751
752.0 120.52056567567087
753.0 120.30092542780665
754.0 120.08287205673318
755.0 119.86734906332816
756.0 119.6564836052846
757.0 119.44382079013624
758.0 119.23638204572154
759.0 119.02999607838778
760.0 118.82419026707163
761.0 118.62323710846555
762.0 118.42643093505417
763.0 118.23428789798018
764.0 118.04123691129428
765.0 117.85621146387135
766.0 117.6698240884221
767.0 117.48963608293558
768.0 117.30862790967116
769.0 117.1294235444322
770.0 116.95333028765872
771.0 116.77911537640296
772.0 116.613786999854
773.0 116.44991631817263
774.0 116.28967575018957
775.0 116.1340140085
776.0 115.98136962895073
777.0 115.83843160409208
778.0 115.69758501967554
779.0 115.56787450381684
780.0 115.44165247912065
781.0 115.32446406415644
782.0 115.21107610593349
783.0 115.10698984562869
784.0 115.01408873415015
785.0 114.92954638650446
786.0 114.85555516099534
787.0 114.79325757876535
788.0 114.73915459724397
789.0 114.69482250046798
790.0 114.65725092926881
791.0 114.62855049495728
792.0 114.60988671056676
793.0 114.60490524115326
794.0 114.60701852748673
795.0 114.6101999220619
796.0 114.62626881255217
797.0 114.64835855585636
798.0 114.6735726068961
799.0 114.70418255631338
800.0 114.74156748024937
801.0 114.78260090024543
802.0 114.82931947582391
803.0 114.8758882622487
804.0 114.92723760278385
805.0 114.97804593634103
806.0 115.0337593723458
807.0 115.0896083141191
808.0 115.14824274896327
809.0 115.20770510028248
810.0 115.27109415589281
811.0 115.33359118063579
812.0 115.39406632468125
813.0 115.4563416309055
814.0 115.51624004730165
815.0 194.31839390656813
816.0 196.1081722139346
817.0 201.04285042281026
818.0 205.78752399466268
819.0 210.29958304919091
820.0 214.6016231231253
821.0 218.70606734274367
822.0 222.61457761516527
823.0 226.34612811347358
824.0 229.89282857205245
825.0 233.26636242637076
826.0 236.47433199125214
827.0 239.51821556320974
828.0 242.4032189699804
829.0 245.13090317660166
830.0 247.69812764411822
831.0 250.0978414135031
832.0 252.59140851182013
833.0 254.4561617154696
834.0 256.54169268795033
835.0 258.53592304391566
836.0 260.3853969446155
837.0 262.08714829496677
838.0 263.64674927868026
839.0 265.0612207755237
840.0 266.3404958423235
841.0 267.4807137656746
842.0 268.4938762766111
843.0 269.38730238962825
844.0 270.15924479452724
845.0 270.8203446587681
846.0 271.3752466769887
847.0 271.82066731001385
848.0 272.1710530288
849.0 272.4295470803249
850.0 272.56523393940324
851.0 272.65044958360653
852.0 272.6676616323396
853.0 272.6177689508571
854.0 272.4977721678888
855.0 272.3125591382216
856.0 272.0692215036315
857.0 271.77678859942796
858.0 271.3453342048441
859.0 270.8966260758385
860.0 270.43619416545687
861.0 269.9270603019656
862.0 269.37515903781
863.0 268.7864721388451
864.0 268.1601082452846
865.0 267.500216341168
866.0 266.8053654933268
867.0 266.08269494702944
868.0 265.34422671472385
869.0 264.58330393318346
870.0 263.8092501024221
871.0 263.0221425295614
872.0 262.22458880975285
873.0 261.432296537305
874.0 260.7370155589002
875.0 264.2345473989584
876.0 262.4443710365464
877.0 260.87292708281905
878.0 259.5091721980995
879.0 258.31645222704765
880.0 257.2610918206145
881.0 256.31470904120397
882.0 255.45585920125092
883.0 254.6775948653984
884.0 253.95452036520072
885.0 253.2809988246433
886.0 252.64621726447115
887.0 252.04107308379224
888.0 251.4751722252985
889.0 250.98028083773505
890.0 250.7235984871472
891.0 251.85852779832857
892.0 253.30093313831173
893.0 254.54656310849984
894.0 255.55131174618032
895.0 256.29605962920255
896.0 256.7815580812776
897.0 257.00767207928806
898.0 256.98701920498036
899.0 256.7493637787526
900.0 256.31382171077246
901.0 255.70722740304967
902.0 254.95447500494495
903.0 254.08340636064779
904.0 253.10661956969972
905.0 252.0457100608608
906.0 250.9154306103011
907.0 249.73014803569623
908.0 248.5071410179812
909.0 247.26745468713727
910.0 246.02147002626674
911.0 244.76996015353106
912.0 243.5372672585621
913.0 242.32665648510454
914.0 241.15056226834463
915.0 240.0304094683176
916.0 238.97358936313012
917.0 237.99027385766874
918.0 237.0899518873716
919.0 236.29306551281954
920.0 235.61758699585164
921.0 235.0644548608604
922.0 234.66252157199665
923.0 234.4317872435848
924.0 234.37902408133385
925.0 234.51168592556053
926.0 234.84772325693635
927.0 235.38780980817518
928.0 236.12262092899778
929.0 237.0312903866125
930.0 238.0964323213306
931.0 239.2871035725367
932.0 240.55732408677846
933.0 241.86811418577017
934.0 243.17821537128108
935.0 244.44457094841528
936.0 245.62447347921943
937.0 246.66830443908322
938.0 247.54988136066873
939.0 248.24858837718728
940.0 248.73465965439863
941.0 248.98695869374058
942.0 249.00082266069802
943.0 248.77881288643226
944.0 248.30737421901404
945.0 247.604967623717
946.0 246.67975658243256
947.0 245.5466846367828
948.0 244.22227687040976
949.0 242.7150031672045
950.0 241.0604690210492
951.0 239.27485595105225
952.0 237.3680526582126
953.0 235.37556827721346
954.0 233.32064046415016
955.0 231.20958689759556
956.0 229.06907172168314
957.0 226.9170705462255
958.0 224.77121964330306
959.0 222.64176116820377
960.0 220.5492771919944
961.0 218.50488827729765
962.0 216.51658963197247
963.0 214.60235947770502
964.0 212.76330271314436
965.0 211.01027764868684
966.0 209.35007466337672
967.0 207.78518623109608
968.0 206.32666185492042
969.0 204.9769864147719
970.0 203.73141109346057
971.0 202.58922884166515
972.0 201.5529749124215
973.0 200.60775610371198
974.0 199.75556074359469
975.0 198.9794752279532
976.0 198.27618011439387
977.0 197.63533115988852
978.0 197.0274388199368
979.0 196.44943655594565
980.0 195.8792353548339
981.0 195.2873110228226
982.0 194.67106099565822
983.0 194.00825999403114
984.0 193.2941915233552
985.0 192.50597756012704
986.0 191.64974422192134
987.0 190.72205491886936
988.0 189.72019519244483
989.0 188.6505538778978
990.0 187.52375116552315
991.0 186.33521281099024
992.0 185.10018912317463
993.0 183.81925562333672
994.0 182.50291695201042
995.0 181.161512844706
996.0 179.7919796649433
997.0 178.40698438307433
998.0 177.00288071403472
999.0 175.58834702195853
1000.0 174.17349945835008
1001.0 172.7510986194005
1002.0 171.3328696203552
1003.0 169.92186591923115
1004.0 168.51301005997084
1005.0 167.10959678194197
1006.0 165.71977053110197
1007.0 164.33404281064517
1008.0 162.96925233395302
1009.0 161.6099651047663
1010.0 160.26702043246485
1011.0 158.94617856810598
1012.0 157.6387631918233
1013.0 156.34417621409472
1014.0 155.0709733864244
1015.0 153.80953536413168
1016.0 152.56589382301465
1017.0 151.34499042719287
1018.0 150.14265630552185
1019.0 148.95855602525944
1020.0 147.79093847090178
1021.0 146.6428253005534
1022.0 145.5155054964991
1023.0 144.405065968863
1024.0 143.31191564689698
1025.0 142.23884434506954
1026.0 141.17959824301462
1027.0 140.13634942687716
1028.0 139.11445770533123
1029.0 138.11456730413434
1030.0 137.12789590422275
1031.0 136.1580867816398
1032.0 135.20814975657174
1033.0 134.26797873286506
1034.0 133.35179875432004
1035.0 132.447660560877
1036.0 131.5519297508763
1037.0 130.6783303318361
1038.0 129.81423565789876
1039.0 128.96721238415358
1040.0 128.13691264690775
1041.0 127.3135912943815
1042.0 126.51178191544736
1043.0 125.72060366011186
1044.0 124.93771956827962
1045.0 124.16966363693479
1046.0 123.412318185544
1047.0 122.6746503906908
1048.0 121.94748470712375
1049.0 121.22652900195806
1050.0 120.5245710839005
1051.0 119.82879283832372
1052.0 119.15369469894331
1053.0 118.48164554277812
1054.0 117.8241690263742
1055.0 117.1831756357889
1056.0 116.54849080577466
1057.0 115.92601930769193
1058.0 115.31405841217551
1059.0 114.71340540291855
1060.0 114.12084783687645
1061.0 113.5347365687423
1062.0 112.95980833033217
1063.0 112.39719722918461
1064.0 111.84740956803978
1065.0 111.30274123440388
1066.0 110.76789250033646
1067.0 110.23980963503432
1068.0 109.7179819563128
1069.0 109.2078271223149
1070.0 108.70416572341878
1071.0 108.21107240728654
1072.0 107.7288974034601
1073.0 107.24965232139898
1074.0 106.77724464939016
1075.0 106.31169038830483
1076.0 105.85582134873863
1077.0 105.40513169579239
1078.0 104.96024110847078
1079.0 104.52451310469168
1080.0 104.09746165309214
1081.0 103.67398679704817
1082.0 103.2577884570868
1083.0 102.84869715336768
1084.0 102.44916818366649
1085.0 102.0616051717992
1086.0 101.67738172446424
1087.0 101.29925049891004
1088.0 100.92257361042618
1089.0 100.55133194910154
1090.0 100.19289151103997
1091.0 99.83403516447908
1092.0 99.4860164492824
1093.0 99.14041021836898
1094.0 98.80357712571254
1095.0 98.46836815089347
1096.0 98.1422247663267
1097.0 97.82279435289897
1098.0 97.51004056324467
1099.0 97.19921552984876
1100.0 96.89393370878851
1101.0 96.59402168958616
1102.0 96.29809181934158
1103.0 96.01409120380016
1104.0 95.73321903427048
1105.0 95.45390735716526
1106.0 95.17678285731162
1107.0 94.90814899327876
1108.0 94.6481634846558
1109.0 94.39581720229876
1110.0 94.14879992397634
1111.0 93.90014074626
1112.0 93.66379710370542
1113.0 93.42894186295813
1114.0 93.20180791979242
1115.0 92.98168085027174
1116.0 92.7670996973368
1117.0 92.55769120391957
1118.0 92.35479625129469
1119.0 92.15916225047638
1120.0 91.96845914455616
1121.0 91.78292117229682
1122.0 91.60364710159543
1123.0 91.43114346286566
1124.0 91.2661900838134
1125.0 91.10726301127444
1126.0 90.95526949781647
1127.0 90.81054814870174
1128.0 90.67044636790138
1129.0 90.5394447501179
1130.0 90.41517225846884
1131.0 90.29853750020601
1132.0 90.1906196874791
1133.0 90.08949764794038
1134.0 89.99567235532678
1135.0 89.910468300879
1136.0 89.83394632124282
1137.0 89.76537587654653
1138.0 89.70418447626291
1139.0 89.65213243949029
1140.0 89.61029459092167
1141.0 89.5761048651819
1142.0 89.55078555011052
1143.0 89.53488348109798
1144.0 89.5297974830874
1145.0 89.5370494023185
1146.0 89.55523980441778
1147.0 89.58530737124029
1148.0 89.62591516501246
1149.0 89.67788362510662
1150.0 89.74513634147524
1151.0 89.82414946291478
1152.0 89.91874540855278
1153.0 90.028274920515
1154.0 90.15419690263302
1155.0 90.29558732133538
1156.0 90.45655595119169
1157.0 90.6367379390349
1158.0 90.83847813727435
1159.0 91.06097209863566
1160.0 91.30734676008528
1161.0 91.57898874080539
1162.0 91.87552582837253
1163.0 92.20137589460352
1164.0 92.55512622288047
1165.0 92.93388639790636
1166.0 93.33762689776474
1167.0 93.76507048501763
1168.0 94.21531907391257
1169.0 94.68727418709484
1170.0 95.17685644023656
1171.0 95.67910893601466
1172.0 96.1940789222775
1173.0 96.71765894353065
1174.0 97.24755507839734
1175.0 97.78076182067382
1176.0 98.31429393968085
1177.0 98.84608131345917
1178.0 99.37316035826888
1179.0 99.89446743342803
1180.0 100.4074769643532
1181.0 100.91039514366112
1182.0 101.40233072559153
1183.0 101.88205906556172
1184.0 102.34824011802684
1185.0 102.80099932946469
1186.0 103.23894054492554
1187.0 103.66233933984331
1188.0 104.07042527241678
1189.0 104.46403006156888
1190.0 104.84312813684394
1191.0 105.20756631069031
1192.0 105.55754461960355
1193.0 105.89353831272712
1194.0 106.21622502428065
1195.0 106.52606613826447
1196.0 106.82324044722742
1197.0 107.1094699035711
1198.0 107.38447271865931
1199.0 107.64952511939853
1200.0 107.90512425329207
1201.0 108.15225818053256
1202.0 108.39170759366228
1203.0 108.62408164672748
1204.0 108.85024503127907
1205.0 109.07106682441734
1206.0 109.2873676651184
1207.0 109.49921826115667
1208.0 109.70756633963943
1209.0 109.91320881703474
1210.0 110.11673167890297
1211.0 110.31808595002441
1212.0 110.5170894053483
1213.0 110.71492711234278
1214.0 110.9104261397505
1215.0 111.10387169836405
1216.0 111.29520948561495
1217.0 111.48363688227822
1218.0 111.66841678836091
1219.0 111.84993753091814
1220.0 112.02708501191294
1221.0 112.1996968570051
1222.0 112.3680095093902
1223.0 112.53166488921683
1224.0 112.69025776375268
1225.0 112.84460246052497
1226.0 112.99444688405848
1227.0 113.13932860275956
1228.0 113.27969682035557
1229.0 113.41593039231772
1230.0 113.54833771341778
1231.0 113.67650077374421
1232.0 113.80068945901769
1233.0 174.41367356340774
1234.0 176.1570732480682
1235.0 179.9134848658757
1236.0 183.7282686963071
1237.0 187.5149464779894
1238.0 191.22630042733806
1239.0 194.82088590736242
1240.0 198.29018417411766
1241.0 201.6200150282441
1242.0 204.80665867174463
1243.0 207.84480966012865
1244.0 210.73665744568513
1245.0 213.48663615655497
1246.0 216.09394158999172
1247.0 218.5689020748496
1248.0 220.91898818144327
1249.0 223.1940281208531
1250.0 223.80987654500274
1251.0 226.28226666599738
1252.0 228.1805077711096
1253.0 229.87862620175315
1254.0 231.43974493370283
1255.0 232.87723967592427
1256.0 234.20204909877924
1257.0 235.4106996181302
1258.0 236.51208943199117
1259.0 237.50367722712286
1260.0 238.3936516568348
1261.0 239.18140346008943
1262.0 239.87578974301812
1263.0 240.472983436298
1264.0 240.97492498184047
1265.0 241.379838037014
1266.0 241.69856367192256
1267.0 241.89609379825873
1268.0 242.11753538133303
1269.0 242.22903834766748
1270.0 242.26334380216502
1271.0 242.2230923196125
1272.0 242.11008064204734
1273.0 241.933253524158
1274.0 241.69348702439953
1275.0 241.38931968045145
1276.0 241.0311169718115
1277.0 240.62461162412714
1278.0 240.16226174298708
1279.0 239.66169741836325
1280.0 239.1330681239073
1281.0 238.57273399991976
1282.0 237.9802531401102
1283.0 237.36392245633573
1284.0 236.7259637438132
1285.0 236.08020693347382
1286.0 235.41896965322715
1287.0 234.75179970730613
1288.0 234.08628434359264
1289.0 233.43111220953963
1290.0 232.78338687261407
1291.0 232.0715087042198
1292.0 231.04331707455913
1293.0 232.65144202604245
1294.0 231.5261146081645
1295.0 230.554721172865
1296.0 229.6772509718691
1297.0 228.84713347664743
1298.0 228.04370151510648
1299.0 227.26300668130378
1300.0 226.50848628625604
1301.0 225.7925122326238
1302.0 225.132989839214
1303.0 224.5411068581913
1304.0 224.04084894157845
1305.0 223.66223461211632
1306.0 223.43927373256474
1307.0 223.4182691323512
1308.0 223.8347493334089
1309.0 226.84393943838495
1310.0 227.72330655022336
1311.0 228.4613097217634
1312.0 229.01745501754948
1313.0 229.37215233805287
1314.0 229.51020427170297
1315.0 229.43872805911028
1316.0 229.1589005971281
1317.0 228.69950565259285
1318.0 228.07165040210333
1319.0 227.28570808566585
1320.0 226.38090025685165
1321.0 225.36467252695562
1322.0 224.2679965160223
1323.0 223.10020328091593
1324.0 221.88331077205993
1325.0 220.62546053986858
1326.0 219.3420714833008
1327.0 218.0453093910869
1328.0 216.74339869171442
1329.0 215.45260681042507
1330.0 214.1830129427112
1331.0 212.9373263703333
1332.0 211.73180016800185
1333.0 210.5751982119337
1334.0 209.48048324239508
1335.0 208.45962486856982
1336.0 207.5156991826749
1337.0 206.6722267192881
1338.0 205.93372125642756
1339.0 205.31566812513194
1340.0 204.83419654042837
1341.0 204.5079878782287
1342.0 204.3439349822455
1343.0 204.35381234449846
1344.0 204.55906476802562
1345.0 204.9486061478274
1346.0 205.53189109009296
1347.0 206.29935658048853
1348.0 207.23410314218526
1349.0 208.30706589436824
1350.0 209.48500325304428
1351.0 210.73952207702345
1352.0 212.02519149348612
1353.0 213.29839387226045
1354.0 214.51905938044433
1355.0 215.64751376533647
1356.0 216.65762173410542
1357.0 217.518676505788
1358.0 218.1954507201771
1359.0 218.67885610691462
1360.0 218.95269516176046
1361.0 219.0082087540029
1362.0 218.8470731544991
1363.0 218.46325432888236
1364.0 217.86759336060717
1365.0 217.0776796350099
1366.0 216.10011515086268
1367.0 214.94249345671284
1368.0 213.6216335126098
1369.0 212.16375457637176
1370.0 210.58898980849872
1371.0 208.91070806469122
1372.0 207.1412063929033
1373.0 205.3121337935722
1374.0 203.42978587820943
1375.0 201.51564853175142
1376.0 199.57978282933195
1377.0 197.64985546721468
1378.0 195.7332918345113
1379.0 193.83387268302732
1380.0 191.9738071250497
1381.0 190.1594553319281
1382.0 188.40562972964798
1383.0 186.71594353311465
1384.0 185.09886837645564
1385.0 183.55611772095642
1386.0 182.09046998115463
1387.0 180.71840835243273
1388.0 179.43384718674457
1389.0 178.23222418543608
1390.0 177.12296110635666
1391.0 176.10115725725524
1392.0 175.15352234800326
1393.0 174.28874840437294
1394.0 173.4876501419365
1395.0 172.74527481154837
1396.0 172.0506051754509
1397.0 171.3872435437086
1398.0 170.73984151360847
1399.0 170.09645538505345
1400.0 169.441929102607
1401.0 168.76265037928385
1402.0 168.0436110052595
1403.0 167.27352864431003
1404.0 166.44698559471342
1405.0 165.56115196798166
1406.0 164.62290357156556
1407.0 163.62308099440168
1408.0 162.57597977031975
1409.0 161.4817701607807
1410.0 160.34650602864602
1411.0 159.1721229657318
1412.0 157.96638072237158
1413.0 156.73613167294988
1414.0 155.48700432534775
1415.0 154.22293253730854
1416.0 152.95014336277433
1417.0 151.67327772361486
1418.0 150.39005962666653
1419.0 149.11521993388382
1420.0 147.8396624963471
1421.0 146.57261258019372
1422.0 145.30641707864436
1423.0 144.04742297896433
1424.0 142.8043958068651
1425.0 141.5775435069138
1426.0 140.36381064931334
1427.0 139.16002168802484
1428.0 137.9706300090918
1429.0 136.80247920345593
1430.0 135.65377377448408
1431.0 134.5192193975455
1432.0 133.4008784733888
1433.0 132.29942261864034
1434.0 131.20840742937995
1435.0 130.1405355424192
1436.0 129.08961919750465
1437.0 128.05397131706764
1438.0 127.03651557139483
1439.0 126.03829868737171


==> data/graph/lstm_child-002_day_5.dat <==
Time Glucose
0.0 125.66831970214844
1.0 124.47376251220703
2.0 123.26832580566406
3.0 122.07548522949219
4.0 120.86893463134766
5.0 119.6794204711914
6.0 118.4907455444336
7.0 117.30767822265625
8.0 116.13272094726562
9.0 114.9671401977539
10.0 113.81149291992188
11.0 112.66606903076172
12.0 111.53103637695312
13.0 110.40612030029297
14.0 109.29204559326172
15.0 108.19572448730469
16.0 107.12952423095703
17.0 106.07501983642578
18.0 105.0547866821289
19.0 104.03636169433594
20.0 103.03065490722656
21.0 102.03348541259766
22.0 101.0442886352539
23.0 100.05848693847656
24.0 99.09154510498047
25.0 98.13754272460938
26.0 97.1946792602539
27.0 96.26256561279297
28.0 95.36296081542969
29.0 94.46961975097656
30.0 93.59440612792969
31.0 95.2992172241211
32.0 94.021484375
33.0 92.83824157714844
34.0 91.98784637451172
35.0 91.16741943359375
36.0 90.33502197265625
37.0 89.47728729248047
38.0 88.60901641845703
39.0 87.74940490722656
40.0 86.89727020263672
41.0 86.04608917236328
42.0 85.20196533203125
43.0 84.40057373046875
44.0 83.61300659179688
45.0 82.841796875
46.0 82.09024810791016
47.0 81.34397888183594
48.0 80.60458374023438
49.0 79.86967468261719
50.0 79.13587951660156
51.0 78.39801025390625
52.0 77.65357971191406
53.0 76.90583038330078
54.0 76.15678405761719
55.0 75.4072265625
56.0 74.65990447998047
57.0 73.9203872680664
58.0 73.18824768066406
59.0 72.46324920654297
60.0 71.7469253540039
61.0 71.03820037841797
62.0 70.3317642211914
63.0 69.61682891845703
64.0 68.91740417480469
65.0 68.2346420288086
66.0 67.5675048828125
67.0 66.91714477539062
68.0 66.28451538085938
69.0 65.67024993896484
70.0 65.07604217529297
71.0 64.50370025634766
72.0 63.95325469970703
73.0 63.42744445800781
74.0 62.92741394042969
75.0 62.453697204589844
76.0 61.991737365722656
77.0 61.5504150390625
78.0 61.13538360595703
79.0 60.74543762207031
80.0 60.383888244628906
81.0 60.047332763671875
82.0 59.73749542236328
83.0 59.45245361328125
84.0 59.19404602050781
85.0 58.961341857910156
86.0 58.75067138671875
87.0 58.558937072753906
88.0 58.75670623779297
89.0 60.02643585205078
90.0 61.723899841308594
91.0 61.55658721923828
92.0 61.4033203125
93.0 61.26428985595703
94.0 61.13655090332031
95.0 61.02272033691406
96.0 60.919639587402344
97.0 60.829490661621094
98.0 60.74848175048828
99.0 60.679664611816406
100.0 60.618629455566406
101.0 60.563140869140625
102.0 60.513938903808594
103.0 60.46717834472656
104.0 60.424400329589844
105.0 60.382286071777344
106.0 60.344261169433594
107.0 60.308006286621094
108.0 60.27483367919922
109.0 60.245216369628906
110.0 60.21826171875
111.0 60.196144104003906
112.0 60.174400329589844
113.0 60.15718078613281
114.0 60.141571044921875
115.0 60.13127136230469
116.0 60.12199401855469
117.0 60.116310119628906
118.0 60.11121368408203
119.0 60.10759735107422
120.0 60.09565734863281
121.0 60.07093048095703
122.0 60.032928466796875
123.0 59.980491638183594
124.0 59.931121826171875
125.0 59.87896728515625
126.0 59.829429626464844
127.0 59.78324890136719
128.0 59.74024963378906
129.0 59.700294494628906
130.0 59.662933349609375
131.0 59.62861633300781
132.0 59.59844207763672
133.0 59.571388244628906
134.0 59.547950744628906
135.0 59.527130126953125
136.0 59.509796142578125
137.0 59.495819091796875
138.0 59.484779357910156
139.0 59.476966857910156
140.0 59.47748565673828
141.0 59.483551025390625
142.0 59.49253845214844
143.0 59.50556182861328
144.0 59.520668029785156
145.0 59.536720275878906
146.0 59.557228088378906
147.0 59.58177947998047
148.0 59.610595703125
149.0 59.64274597167969
150.0 59.68104553222656
151.0 59.72608184814453
152.0 59.77714538574219
153.0 59.834754943847656
154.0 59.89862823486328
155.0 59.969390869140625
156.0 60.04718780517578
157.0 60.13170623779297
158.0 60.223419189453125
159.0 60.32251739501953
160.0 60.42914581298828
161.0 60.543418884277344
162.0 60.665435791015625
163.0 60.795921325683594
164.0 60.93401336669922
165.0 61.080474853515625
166.0 61.235687255859375
167.0 61.39924621582031
168.0 61.57158660888672
169.0 61.752899169921875
170.0 61.944091796875
171.0 62.14484405517578
172.0 62.355690002441406
173.0 62.57697296142578
174.0 62.808807373046875
175.0 63.051979064941406
176.0 63.30683898925781
177.0 63.574302673339844
178.0 63.85406494140625
179.0 64.14666748046875
180.0 64.45372009277344
181.0 64.77465057373047
182.0 65.1112289428711
183.0 65.46355438232422
184.0 65.83294677734375
185.0 66.22008514404297
186.0 66.6258773803711
187.0 67.0521011352539
188.0 67.49954223632812
189.0 67.96984100341797
190.0 68.46438598632812
191.0 68.98573303222656
192.0 69.5337142944336
193.0 70.11088562011719
194.0 70.71625518798828
195.0 71.35003662109375
196.0 72.01161193847656
197.0 72.70021057128906
198.0 73.41317749023438
199.0 74.147705078125
200.0 74.89930725097656
201.0 75.66051483154297
202.0 76.42896270751953
203.0 77.2016372680664
204.0 77.97677612304688
205.0 78.75177001953125
206.0 79.52156829833984
207.0 80.28610229492188
208.0 81.04503631591797
209.0 81.79759216308594
210.0 82.54214477539062
211.0 83.2767562866211
212.0 84.00110626220703
213.0 84.71317291259766
214.0 85.41116333007812
215.0 86.09479522705078
216.0 86.76274871826172
217.0 87.4146728515625
218.0 88.04997253417969
219.0 88.6679916381836
220.0 89.26905059814453
221.0 89.85328674316406
222.0 90.41895294189453
223.0 90.9677734375
224.0 91.49797058105469
225.0 92.01126098632812
226.0 92.5065689086914
227.0 92.9849853515625
228.0 93.4462890625
229.0 93.89144134521484
230.0 94.32035827636719
231.0 94.73350524902344
232.0 95.13196563720703
233.0 95.51485443115234
234.0 95.88372039794922
235.0 96.23897552490234
236.0 96.58108520507812
237.0 96.9106216430664
238.0 97.22669219970703
239.0 97.52981567382812
240.0 97.8198013305664
241.0 98.0967025756836
242.0 98.36144256591797
243.0 98.61570739746094
244.0 98.86016845703125
245.0 99.09406280517578
246.0 99.31780242919922
247.0 99.531982421875
248.0 99.73751068115234
249.0 99.93450164794922
250.0 100.12403869628906
251.0 100.30709838867188
252.0 100.4845199584961
253.0 100.65677642822266
254.0 100.82415008544922
255.0 100.98754119873047
256.0 101.14757537841797
257.0 101.30379486083984
258.0 101.45751190185547
259.0 101.60847473144531
260.0 101.75675964355469
261.0 101.90325927734375
262.0 102.04839324951172
263.0 102.19200134277344
264.0 102.33416748046875
265.0 102.47409057617188
266.0 102.61109924316406
267.0 102.74684143066406
268.0 102.880859375
269.0 103.01368713378906
270.0 103.14556884765625
271.0 103.27713775634766
272.0 103.40763092041016
273.0 103.53656768798828
274.0 103.66553497314453
275.0 103.79328155517578
276.0 103.91972351074219
277.0 104.04553985595703
278.0 104.16930389404297
279.0 104.2927474975586
280.0 104.41416931152344
281.0 104.53495788574219
282.0 104.65398406982422
283.0 104.77233123779297
284.0 104.8886489868164
285.0 105.00679016113281
286.0 105.11505126953125
287.0 105.23004150390625
288.0 105.34135437011719
289.0 105.45308685302734
290.0 105.55870056152344
291.0 105.6635971069336
292.0 105.77009582519531
293.0 105.87940216064453
294.0 105.98287200927734
295.0 106.0855941772461
296.0 106.18095397949219
297.0 106.28374481201172
298.0 106.38236236572266
299.0 106.48069763183594
300.0 106.571533203125
301.0 106.66944885253906
302.0 106.7629165649414
303.0 106.85582733154297
304.0 106.94967651367188
305.0 107.036376953125
306.0 107.13014221191406
307.0 107.21913146972656
308.0 107.30728149414062
309.0 107.39617156982422
310.0 107.47757720947266
311.0 107.56578826904297
312.0 107.6490249633789
313.0 107.73109436035156
314.0 107.81370544433594
315.0 107.89749908447266
316.0 107.98271942138672
317.0 108.06940460205078
318.0 108.14869689941406
319.0 108.22569274902344
320.0 108.30259704589844
321.0 108.38927459716797
322.0 108.46285247802734
323.0 108.54063415527344
324.0 108.6209945678711
325.0 108.70315551757812
326.0 108.77772521972656
327.0 108.84979248046875
328.0 108.93055725097656
329.0 109.006591796875
330.0 109.08122253417969
331.0 109.15595245361328
332.0 109.23129272460938
333.0 109.30747985839844
334.0 109.37554931640625
335.0 109.44982147216797
336.0 109.52732849121094
337.0 109.59756469726562
338.0 109.67435455322266
339.0 109.74532318115234
340.0 109.81432342529297
341.0 109.88300323486328
342.0 109.96113586425781
343.0 110.0345687866211
344.0 110.10643005371094
345.0 110.17799377441406
346.0 110.2408218383789
347.0 110.30950164794922
348.0 110.38111114501953
349.0 110.45429229736328
350.0 110.51935577392578
351.0 110.5905532836914
352.0 110.6555404663086
353.0 110.7274398803711
354.0 110.79338836669922
355.0 110.86634826660156
356.0 110.93343353271484
357.0 110.9983139038086
358.0 111.07177734375
359.0 111.13994598388672
360.0 111.20613861083984
361.0 111.27183532714844
362.0 111.33759307861328
363.0 111.40365600585938
364.0 111.4701156616211
365.0 111.53703308105469
366.0 111.6043701171875
367.0 111.67212677001953
368.0 111.74026489257812
369.0 111.799560546875
370.0 111.86463928222656
371.0 111.93241119384766
372.0 111.99223327636719
373.0 112.0582275390625
374.0 112.12708282470703
375.0 112.18801879882812
376.0 112.25511169433594
377.0 112.31568145751953
378.0 112.38301849365234
379.0 112.444091796875
380.0 112.50273895263672
381.0 112.56983184814453
382.0 112.63143157958984
383.0 112.69084167480469
384.0 112.74952697753906
385.0 112.81743621826172
386.0 112.88004302978516
387.0 112.94058990478516
388.0 113.00039672851562
389.0 113.06009674072266
390.0 113.11991882324219
391.0 113.17998504638672
392.0 113.2402572631836
393.0 113.3008041381836
394.0 113.36165618896484
395.0 113.4227066040039
396.0 113.48402404785156
397.0 113.54557037353516
398.0 113.60731506347656
399.0 113.6598892211914
400.0 113.71819305419922
401.0 113.77908325195312
402.0 113.84115600585938
403.0 113.89442443847656
404.0 113.9535140991211
405.0 114.01524353027344
406.0 114.06875610351562
407.0 114.12835693359375
408.0 114.1812515258789
409.0 114.2408676147461
410.0 114.2940444946289
411.0 114.35401153564453
412.0 114.4075927734375
413.0 114.46800231933594
414.0 114.52197265625
415.0 114.58275604248047
416.0 114.6371078491211
417.0 114.6888427734375
418.0 114.7396011352539
419.0 114.79959106445312
420.0 114.85408020019531
421.0 114.90634155273438
422.0 114.95780181884766
423.0 115.01856231689453
424.0 115.0738296508789
425.0 115.12684631347656
426.0 115.17903137207031
427.0 115.23101806640625
428.0 115.2829818725586
429.0 115.33512115478516
430.0 115.38741302490234
431.0 115.43988800048828
432.0 115.49256896972656
433.0 115.54542541503906
434.0 115.59845733642578
435.0 115.65164184570312
436.0 115.69548034667969
437.0 115.74507904052734
438.0 115.7972183227539
439.0 115.85050201416016
440.0 115.9043960571289
441.0 115.94904327392578
442.0 115.99946594238281
443.0 116.05248260498047
444.0 116.09711456298828
445.0 116.14789581298828
446.0 116.20133972167969
447.0 116.24644470214844
448.0 116.29769897460938
449.0 116.34208679199219
450.0 116.39325714111328
451.0 116.43785858154297
452.0 116.48934173583984
453.0 116.53423309326172
454.0 116.5860824584961
455.0 116.63135528564453
456.0 116.68350982666016
457.0 116.72906494140625
458.0 116.77193450927734
459.0 116.82340240478516
460.0 116.86900329589844
461.0 116.91218566894531
462.0 116.95448303222656
463.0 117.00616455078125
464.0 117.05226135253906
465.0 117.09608459472656
466.0 117.13902282714844
467.0 117.18174743652344
468.0 117.2244873046875
469.0 117.2770004272461
470.0 117.32405090332031
471.0 117.36885070800781
472.0 117.41278839111328
473.0 159.50018310546875
474.0 159.04934692382812
475.0 161.5714874267578
476.0 163.55059814453125
477.0 165.9438934326172
478.0 168.3441162109375
479.0 170.7341766357422
480.0 173.02310180664062
481.0 175.1962890625
482.0 177.34934997558594
483.0 179.4529571533203
484.0 181.38912963867188
485.0 183.2563934326172
486.0 185.11520385742188
487.0 187.02133178710938
488.0 189.03073120117188
489.0 191.16758728027344
490.0 193.4600067138672
491.0 191.5870361328125
492.0 194.91256713867188
493.0 196.02398681640625
494.0 197.2259063720703
495.0 198.25421142578125
496.0 199.1591796875
497.0 199.92193603515625
498.0 200.56460571289062
499.0 201.22023010253906
500.0 201.96563720703125
501.0 202.63668823242188
502.0 203.2677459716797
503.0 203.8560791015625
504.0 204.3930206298828
505.0 204.88963317871094
506.0 205.3427734375
507.0 205.7552947998047
508.0 206.13583374023438
509.0 206.4775848388672
510.0 206.79470825195312
511.0 207.06277465820312
512.0 207.29591369628906
513.0 207.48927307128906
514.0 207.6512908935547
515.0 207.77151489257812
516.0 207.83363342285156
517.0 207.85472106933594
518.0 207.8074188232422
519.0 207.69839477539062
520.0 207.53060913085938
521.0 207.30325317382812
522.0 206.9840087890625
523.0 206.58665466308594
524.0 206.14208984375
525.0 205.64625549316406
526.0 205.1091766357422
527.0 204.57005310058594
528.0 204.02586364746094
529.0 203.46051025390625
530.0 202.83419799804688
531.0 202.37918090820312
532.0 202.82302856445312
533.0 204.78392028808594
534.0 203.4556884765625
535.0 202.42970275878906
536.0 201.63485717773438
537.0 200.99420166015625
538.0 200.47296142578125
539.0 200.0454864501953
540.0 199.7028350830078
541.0 199.4397430419922
542.0 199.2319793701172
543.0 199.04945373535156
544.0 198.8782958984375
545.0 198.72018432617188
546.0 198.50831604003906
547.0 198.23043823242188
548.0 197.86203002929688
549.0 197.76255798339844
550.0 200.418212890625
551.0 200.18067932128906
552.0 199.939697265625
553.0 199.6946258544922
554.0 199.44461059570312
555.0 199.17735290527344
556.0 198.8841552734375
557.0 198.5732421875
558.0 198.22695922851562
559.0 197.8311767578125
560.0 197.390380859375
561.0 196.92454528808594
562.0 196.41209411621094
563.0 195.85345458984375
564.0 195.24392700195312
565.0 194.59109497070312
566.0 193.911865234375
567.0 193.1971893310547
568.0 192.4600067138672
569.0 191.70835876464844
570.0 190.96218872070312
571.0 190.2197723388672
572.0 189.49667358398438
573.0 188.78692626953125
574.0 188.11338806152344
575.0 187.47080993652344
576.0 186.87265014648438
577.0 186.3253631591797
578.0 185.84432983398438
579.0 185.42422485351562
580.0 185.0875701904297
581.0 184.83111572265625
582.0 184.66390991210938
583.0 184.6007080078125
584.0 184.63426208496094
585.0 184.77049255371094
586.0 184.997314453125
587.0 185.3060760498047
588.0 185.70196533203125
589.0 186.1487579345703
590.0 186.63885498046875
591.0 187.1515350341797
592.0 187.67494201660156
593.0 188.16653442382812
594.0 188.63064575195312
595.0 189.0589141845703
596.0 189.4254150390625
597.0 189.73252868652344
598.0 189.9847869873047
599.0 190.1637725830078
600.0 190.28854370117188
601.0 190.34786987304688
602.0 190.33949279785156
603.0 190.2779083251953
604.0 190.16134643554688
605.0 190.00372314453125
606.0 189.78985595703125
607.0 189.53941345214844
608.0 189.25082397460938
609.0 188.9379425048828
610.0 188.5835723876953
611.0 188.20521545410156
612.0 187.8115997314453
613.0 187.38368225097656
614.0 186.94871520996094
615.0 186.4833221435547
616.0 186.01316833496094
617.0 185.5258331298828
618.0 185.01544189453125
619.0 184.50221252441406
620.0 183.98353576660156
621.0 183.44564819335938
622.0 182.90548706054688
623.0 182.35833740234375
624.0 181.80133056640625
625.0 181.2322998046875
626.0 180.6494598388672
627.0 180.07305908203125
628.0 179.47418212890625
629.0 178.86231994628906
630.0 178.24156188964844
631.0 177.61370849609375
632.0 176.9674530029297
633.0 176.3090057373047
634.0 175.65357971191406
635.0 174.98431396484375
636.0 174.30491638183594
637.0 173.616943359375
638.0 172.93319702148438
639.0 172.23558044433594
640.0 171.53924560546875
641.0 170.83920288085938
642.0 170.1449432373047
643.0 169.4488067626953
644.0 168.74681091308594
645.0 168.04872131347656
646.0 167.34762573242188
647.0 166.65235900878906
648.0 165.96484375
649.0 165.27308654785156
650.0 164.5828857421875
651.0 163.8967742919922
652.0 163.20419311523438
653.0 162.51187133789062
654.0 161.8228302001953
655.0 161.13851928710938
656.0 160.4593505859375
657.0 159.78575134277344
658.0 159.10610961914062
659.0 158.4381561279297
660.0 157.76693725585938
661.0 157.10865783691406
662.0 156.44749450683594
663.0 155.79916381835938
664.0 155.15916442871094
665.0 154.5138397216797
666.0 153.87953186035156
667.0 153.25233459472656
668.0 152.63021850585938
669.0 152.02374267578125
670.0 151.4175567626953
671.0 150.82281494140625
672.0 150.23446655273438
673.0 149.6497802734375
674.0 149.06715393066406
675.0 148.49720764160156
676.0 147.9331512451172
677.0 147.37185668945312
678.0 146.81126403808594
679.0 146.2504119873047
680.0 145.6999053955078
681.0 145.15301513671875
682.0 144.61776733398438
683.0 144.07522583007812
684.0 143.53897094726562
685.0 143.01466369628906
686.0 142.43101501464844
687.0 141.86744689941406
688.0 141.32168579101562
689.0 140.76779174804688
690.0 140.21775817871094
691.0 139.67794799804688
692.0 139.12892150878906
693.0 138.5846405029297
694.0 138.05319213867188
695.0 137.51611328125
696.0 136.99935913085938
697.0 136.48109436035156
698.0 135.97146606445312
699.0 135.4655303955078
700.0 134.97267150878906
701.0 134.4855499267578
702.0 134.03749084472656
703.0 133.5898895263672
704.0 133.16427612304688
705.0 132.73548889160156
706.0 132.31607055664062
707.0 131.9122772216797
708.0 131.50479125976562
709.0 131.11669921875
710.0 130.72640991210938
711.0 130.34539794921875
712.0 129.97915649414062
713.0 129.55657958984375
714.0 129.14698791503906
715.0 128.73707580566406
716.0 128.33737182617188
717.0 127.95254516601562
718.0 127.56135559082031
719.0 127.18731689453125
720.0 126.80772399902344
721.0 126.43465423583984
722.0 126.06222534179688
723.0 125.6993408203125
724.0 125.33875274658203
725.0 124.98607635498047
726.0 124.63304138183594
727.0 124.27619934082031
728.0 123.9268569946289
729.0 123.58018493652344
730.0 123.24456024169922
731.0 122.91270446777344
732.0 122.58175659179688
733.0 122.26177978515625
734.0 121.94611358642578
735.0 121.6326675415039
736.0 121.33003997802734
737.0 121.03137969970703
738.0 120.74424743652344
739.0 120.46110534667969
740.0 120.1787338256836
741.0 119.90640258789062
742.0 119.63748931884766
743.0 119.36881256103516
744.0 119.10993194580078
745.0 118.85421752929688
746.0 118.60935974121094
747.0 118.37137603759766
748.0 118.14359283447266
749.0 117.92438507080078
750.0 117.70652770996094
751.0 117.48564147949219
752.0 117.27189636230469
753.0 117.059326171875
754.0 116.8453598022461
755.0 116.63955688476562
756.0 116.4355239868164
757.0 116.2303695678711
758.0 116.03347778320312
759.0 115.8383560180664
760.0 115.64216613769531
761.0 115.45415496826172
762.0 115.26789093017578
763.0 115.0909194946289
764.0 114.90556335449219
765.0 114.7354736328125
766.0 114.55955505371094
767.0 114.38959503173828
768.0 114.22004699707031
769.0 114.04875183105469
770.0 113.88494110107422
771.0 113.72240447998047
772.0 113.56861877441406
773.0 113.41671752929688
774.0 113.26363372802734
775.0 113.11820220947266
776.0 112.97289276123047
777.0 112.83601379394531
778.0 112.70000457763672
779.0 112.57227325439453
780.0 112.44542694091797
781.0 112.32688903808594
782.0 112.20988464355469
783.0 112.1025619506836
784.0 112.00965881347656
785.0 111.91866302490234
786.0 111.83773803710938
787.0 111.76966857910156
788.0 111.70528411865234
789.0 111.6505355834961
790.0 111.5978012084961
791.0 111.5537338256836
792.0 111.52119445800781
793.0 111.5013656616211
794.0 111.48442840576172
795.0 111.46605682373047
796.0 111.46454620361328
797.0 111.4676513671875
798.0 111.47007751464844
799.0 111.47935485839844
800.0 111.49882507324219
801.0 111.51998901367188
802.0 111.54890441894531
803.0 111.57818603515625
804.0 111.61470031738281
805.0 111.6513671875
806.0 111.69509887695312
807.0 111.73871612548828
808.0 111.78923034667969
809.0 111.83967590332031
810.0 111.89701843261719
811.0 111.9543685913086
812.0 112.00875854492188
813.0 112.06880950927734
814.0 112.12842559814453
815.0 191.9321746826172
816.0 190.8417510986328
817.0 196.4296112060547
818.0 201.49282836914062
819.0 205.89651489257812
820.0 210.2291259765625
821.0 214.66429138183594
822.0 218.69403076171875
823.0 222.3756866455078
824.0 225.74436950683594
825.0 228.916259765625
826.0 232.0432891845703
827.0 235.2165069580078
828.0 238.5404052734375
829.0 242.04412841796875
830.0 245.7738037109375
831.0 249.77781677246094
832.0 251.1084442138672
833.0 254.2618408203125
834.0 256.25360107421875
835.0 258.1348876953125
836.0 260.03192138671875
837.0 261.8013000488281
838.0 263.3995361328125
839.0 264.8404846191406
840.0 266.13555908203125
841.0 267.303955078125
842.0 268.35125732421875
843.0 269.2659606933594
844.0 270.0455322265625
845.0 270.69671630859375
846.0 271.2194519042969
847.0 271.6217041015625
848.0 271.9062805175781
849.0 272.0795593261719
850.0 272.155029296875
851.0 272.13214111328125
852.0 272.03466796875
853.0 271.85723876953125
854.0 271.64984130859375
855.0 271.4151306152344
856.0 271.12969970703125
857.0 270.803466796875
858.0 270.45068359375
859.0 270.06927490234375
860.0 269.6415710449219
861.0 269.16455078125
862.0 268.6456604003906
863.0 268.08209228515625
864.0 267.45843505859375
865.0 266.78167724609375
866.0 266.0504150390625
867.0 265.2596130371094
868.0 264.41168212890625
869.0 263.5027160644531
870.0 262.5372314453125
871.0 261.53216552734375
872.0 260.5884704589844
873.0 259.8065185546875
874.0 259.6894836425781
875.0 266.3328857421875
876.0 265.3785095214844
877.0 264.9638671875
878.0 264.63885498046875
879.0 264.189453125
880.0 263.532470703125
881.0 262.72711181640625
882.0 261.8533020019531
883.0 261.0091552734375
884.0 260.27447509765625
885.0 259.7553405761719
886.0 259.4476013183594
887.0 259.2969665527344
888.0 259.2040100097656
889.0 259.3841857910156
890.0 259.4411926269531
891.0 259.24554443359375
892.0 258.45269775390625
893.0 257.7357177734375
894.0 257.1313171386719
895.0 256.5909729003906
896.0 256.1504821777344
897.0 255.81338500976562
898.0 255.5567169189453
899.0 255.34951782226562
900.0 255.1875762939453
901.0 255.0577392578125
902.0 254.97300720214844
903.0 254.920654296875
904.0 254.80755615234375
905.0 254.44970703125
906.0 253.7645263671875
907.0 252.6180877685547
908.0 250.96456909179688
909.0 248.81187438964844
910.0 246.21331787109375
911.0 243.28465270996094
912.0 240.1913299560547
913.0 237.08412170410156
914.0 234.09835815429688
915.0 231.33746337890625
916.0 228.8518829345703
917.0 226.6497802734375
918.0 224.75137329101562
919.0 223.15188598632812
920.0 221.86962890625
921.0 220.87620544433594
922.0 220.18922424316406
923.0 219.80386352539062
924.0 219.71768188476562
925.0 219.91705322265625
926.0 220.40565490722656
927.0 221.158203125
928.0 222.13442993164062
929.0 223.28395080566406
930.0 224.56484985351562
931.0 225.93003845214844
932.0 227.3050994873047
933.0 228.64662170410156
934.0 229.9036102294922
935.0 231.04425048828125
936.0 232.04336547851562
937.0 232.8851776123047
938.0 233.5708770751953
939.0 234.1136016845703
940.0 234.5064697265625
941.0 234.75572204589844
942.0 234.8751983642578
943.0 234.88162231445312
944.0 234.76634216308594
945.0 234.55755615234375
946.0 234.2632293701172
947.0 233.89315795898438
948.0 233.45571899414062
949.0 232.94406127929688
950.0 232.3831024169922
951.0 231.7746124267578
952.0 231.10671997070312
953.0 230.39962768554688
954.0 229.66404724121094
955.0 228.87924194335938
956.0 228.0584716796875
957.0 227.21250915527344
958.0 226.3306427001953
959.0 225.3978729248047
960.0 224.4383544921875
961.0 223.4567108154297
962.0 222.45419311523438
963.0 221.44198608398438
964.0 220.41021728515625
965.0 219.36138916015625
966.0 218.29702758789062
967.0 217.2121124267578
968.0 216.11636352539062
969.0 214.99673461914062
970.0 213.84523010253906
971.0 212.66563415527344
972.0 211.4598846435547
973.0 210.21119689941406
974.0 208.9325714111328
975.0 207.60923767089844
976.0 206.25759887695312
977.0 204.88645935058594
978.0 203.4755096435547
979.0 202.0528564453125
980.0 200.60581970214844
981.0 199.12789916992188
982.0 197.64218139648438
983.0 196.13479614257812
984.0 194.62490844726562
985.0 193.099609375
986.0 191.5779266357422
987.0 190.0568389892578
988.0 188.53494262695312
989.0 187.02346801757812
990.0 185.5318603515625
991.0 184.0364532470703
992.0 182.56443786621094
993.0 181.1020965576172
994.0 179.65919494628906
995.0 178.2736358642578
996.0 176.87782287597656
997.0 175.49537658691406
998.0 174.11434936523438
999.0 172.74154663085938
1000.0 171.39244079589844
1001.0 170.04827880859375
1002.0 168.7257537841797
1003.0 167.4188232421875
1004.0 166.1249237060547
1005.0 164.84205627441406
1006.0 163.58163452148438
1007.0 162.32386779785156
1008.0 161.09747314453125
1009.0 159.87684631347656
1010.0 158.67652893066406
1011.0 157.50210571289062
1012.0 156.34121704101562
1013.0 155.18540954589844
1014.0 154.04318237304688
1015.0 152.90460205078125
1016.0 151.779541015625
1017.0 150.67095947265625
1018.0 149.5681915283203
1019.0 148.47900390625
1020.0 147.39337158203125
1021.0 146.32054138183594
1022.0 145.26419067382812
1023.0 144.21426391601562
1024.0 143.17864990234375
1025.0 142.160888671875
1026.0 141.15077209472656
1027.0 140.15216064453125
1028.0 139.16787719726562
1029.0 138.19989013671875
1030.0 137.23731994628906
1031.0 136.28933715820312
1032.0 135.36087036132812
1033.0 134.44256591796875
1034.0 133.49034118652344
1035.0 132.55484008789062
1036.0 131.63633728027344
1037.0 130.75204467773438
1038.0 129.8798065185547
1039.0 129.019775390625
1040.0 128.16665649414062
1041.0 127.3028335571289
1042.0 126.48933410644531
1043.0 125.69183349609375
1044.0 124.88939666748047
1045.0 124.10560607910156
1046.0 123.324462890625
1047.0 122.56193542480469
1048.0 121.80146026611328
1049.0 121.03704833984375
1050.0 120.28959655761719
1051.0 119.54411315917969
1052.0 118.81836700439453
1053.0 118.08177947998047
1054.0 117.337890625
1055.0 116.61090087890625
1056.0 115.88634490966797
1057.0 115.17112731933594
1058.0 114.46797943115234
1059.0 113.77835083007812
1060.0 113.09159088134766
1061.0 112.41487884521484
1062.0 111.74787139892578
1063.0 111.09613800048828
1064.0 110.46067810058594
1065.0 109.82911682128906
1066.0 109.2097396850586
1067.0 108.60465240478516
1068.0 108.00285339355469
1069.0 107.42377471923828
1070.0 106.85169219970703
1071.0 106.29191589355469
1072.0 105.74248504638672
1073.0 105.19234466552734
1074.0 104.64824676513672
1075.0 104.1073226928711
1076.0 103.57475280761719
1077.0 103.04368591308594
1078.0 102.52140045166016
1079.0 102.03514099121094
1080.0 101.57730102539062
1081.0 101.1187973022461
1082.0 100.66847229003906
1083.0 100.23026275634766
1084.0 99.80421447753906
1085.0 99.39128875732422
1086.0 98.98321533203125
1087.0 98.58525848388672
1088.0 98.1889419555664
1089.0 97.80074310302734
1090.0 97.4344711303711
1091.0 97.06478881835938
1092.0 96.7105941772461
1093.0 96.35982513427734
1094.0 96.01754760742188
1095.0 95.67520904541016
1096.0 95.34991455078125
1097.0 95.02838134765625
1098.0 94.71471405029297
1099.0 94.40026092529297
1100.0 94.09171295166016
1101.0 93.7923355102539
1102.0 93.49260711669922
1103.0 93.20880889892578
1104.0 92.92745208740234
1105.0 92.64263916015625
1106.0 92.36168670654297
1107.0 92.0882797241211
1108.0 91.82158660888672
1109.0 91.56390380859375
1110.0 91.3062744140625
1111.0 91.04532623291016
1112.0 90.80014038085938
1113.0 90.5584716796875
1114.0 90.32655334472656
1115.0 90.10112762451172
1116.0 89.88331604003906
1117.0 89.67156982421875
1118.0 89.46548461914062
1119.0 89.24884033203125
1120.0 89.04039764404297
1121.0 88.83939361572266
1122.0 88.64752960205078
1123.0 88.46497344970703
1124.0 88.30554962158203
1125.0 88.15563201904297
1126.0 88.01631164550781
1127.0 87.8863525390625
1128.0 87.76532745361328
1129.0 87.65491485595703
1130.0 87.5537109375
1131.0 87.46202087402344
1132.0 87.37974548339844
1133.0 87.3062744140625
1134.0 87.24064636230469
1135.0 87.18268585205078
1136.0 87.13019561767578
1137.0 87.08506774902344
1138.0 87.04537963867188
1139.0 87.01344299316406
1140.0 86.98898315429688
1141.0 86.95883178710938
1142.0 86.93502807617188
1143.0 86.91776275634766
1144.0 86.90791320800781
1145.0 86.9059066772461
1146.0 86.91163635253906
1147.0 86.92505645751953
1148.0 86.94670867919922
1149.0 86.9771499633789
1150.0 87.01661682128906
1151.0 87.0656509399414
1152.0 87.12480163574219
1153.0 87.19490051269531
1154.0 87.27619171142578
1155.0 87.36949920654297
1156.0 87.47537994384766
1157.0 87.59467315673828
1158.0 87.72847747802734
1159.0 87.87706756591797
1160.0 88.04314422607422
1161.0 88.22589874267578
1162.0 88.42658996582031
1163.0 88.64566040039062
1164.0 88.88194274902344
1165.0 89.13385772705078
1166.0 89.40145874023438
1167.0 89.68282318115234
1168.0 89.97666931152344
1169.0 90.28163146972656
1170.0 90.59593963623047
1171.0 90.91770935058594
1172.0 91.24430084228516
1173.0 91.57115173339844
1174.0 91.90083312988281
1175.0 92.23292541503906
1176.0 92.56538391113281
1177.0 92.89852142333984
1178.0 93.22990417480469
1179.0 93.56057739257812
1180.0 93.88838195800781
1181.0 94.21257019042969
1182.0 94.5333251953125
1183.0 94.85008239746094
1184.0 95.1620101928711
1185.0 95.47003936767578
1186.0 95.77217864990234
1187.0 96.06938934326172
1188.0 96.36105346679688
1189.0 96.64801788330078
1190.0 96.93006896972656
1191.0 97.20653533935547
1192.0 97.47734069824219
1193.0 97.7416000366211
1194.0 97.99849700927734
1195.0 98.25001525878906
1196.0 98.49635314941406
1197.0 98.73880767822266
1198.0 98.9762954711914
1199.0 99.20936584472656
1200.0 99.4375991821289
1201.0 99.6618423461914
1202.0 99.88175964355469
1203.0 100.09732818603516
1204.0 100.30864715576172
1205.0 100.51595306396484
1206.0 100.71941375732422
1207.0 100.91837310791016
1208.0 101.11351776123047
1209.0 101.30524444580078
1210.0 101.49388122558594
1211.0 101.67868041992188
1212.0 101.85946655273438
1213.0 102.03800201416016
1214.0 102.21241760253906
1215.0 102.38375854492188
1216.0 102.55262756347656
1217.0 102.71836853027344
1218.0 102.88080596923828
1219.0 103.04170989990234
1220.0 103.19915771484375
1221.0 103.3542251586914
1222.0 103.50736236572266
1223.0 103.65779876708984
1224.0 103.80530548095703
1225.0 103.95160675048828
1226.0 104.09558868408203
1227.0 104.2367172241211
1228.0 104.3757553100586
1229.0 104.51297760009766
1230.0 104.64852142333984
1231.0 104.78143310546875
1232.0 104.91230010986328
1233.0 175.22239685058594
1234.0 171.06793212890625
1235.0 175.74032592773438
1236.0 179.7638397216797
1237.0 183.42724609375
1238.0 187.56527709960938
1239.0 191.50743103027344
1240.0 195.34866333007812
1241.0 198.83888244628906
1242.0 202.050537109375
1243.0 205.0531005859375
1244.0 207.878173828125
1245.0 210.67172241210938
1246.0 213.5011749267578
1247.0 216.420166015625
1248.0 219.47686767578125
1249.0 222.71510314941406
1250.0 222.68829345703125
1251.0 226.6932373046875
1252.0 228.24070739746094
1253.0 229.63919067382812
1254.0 230.8862762451172
1255.0 232.10006713867188
1256.0 233.38584899902344
1257.0 234.5203857421875
1258.0 235.55819702148438
1259.0 236.5039520263672
1260.0 237.3681640625
1261.0 238.15203857421875
1262.0 238.85049438476562
1263.0 239.45907592773438
1264.0 239.97042846679688
1265.0 240.38018798828125
1266.0 240.69058227539062
1267.0 240.9046173095703
1268.0 241.0242462158203
1269.0 241.0579833984375
1270.0 241.0469207763672
1271.0 240.97421264648438
1272.0 240.83457946777344
1273.0 240.61575317382812
1274.0 240.32521057128906
1275.0 239.97491455078125
1276.0 239.5725555419922
1277.0 239.13592529296875
1278.0 238.65211486816406
1279.0 238.1075897216797
1280.0 237.51902770996094
1281.0 236.88917541503906
1282.0 236.2010498046875
1283.0 235.45477294921875
1284.0 234.66311645507812
1285.0 233.80360412597656
1286.0 232.883056640625
1287.0 231.89010620117188
1288.0 230.8556671142578
1289.0 229.7827911376953
1290.0 228.83358764648438
1291.0 228.19979858398438
1292.0 228.0771026611328
1293.0 236.21627807617188
1294.0 234.158935546875
1295.0 232.84942626953125
1296.0 231.85211181640625
1297.0 231.0213165283203
1298.0 230.2866668701172
1299.0 229.61436462402344
1300.0 229.0482940673828
1301.0 228.58724975585938
1302.0 228.22134399414062
1303.0 227.93394470214844
1304.0 227.74468994140625
1305.0 227.6233673095703
1306.0 227.50881958007812
1307.0 227.52902221679688
1308.0 227.96734619140625
1309.0 229.9429168701172
1310.0 228.88819885253906
1311.0 227.8809051513672
1312.0 226.92852783203125
1313.0 226.03379821777344
1314.0 225.19369506835938
1315.0 224.38177490234375
1316.0 223.54913330078125
1317.0 222.73699951171875
1318.0 221.89788818359375
1319.0 221.0223388671875
1320.0 220.13446044921875
1321.0 219.17996215820312
1322.0 218.1763916015625
1323.0 217.12049865722656
1324.0 216.0153045654297
1325.0 214.8768768310547
1326.0 213.7211151123047
1327.0 212.5371856689453
1328.0 211.32034301757812
1329.0 210.0972900390625
1330.0 208.8455810546875
1331.0 207.47372436523438
1332.0 205.7723846435547
1333.0 203.78321838378906
1334.0 202.3090362548828
1335.0 201.27366638183594
1336.0 200.47610473632812
1337.0 199.86248779296875
1338.0 199.39907836914062
1339.0 199.09542846679688
1340.0 198.94984436035156
1341.0 198.97708129882812
1342.0 199.17373657226562
1343.0 199.55335998535156
1344.0 200.13050842285156
1345.0 200.88113403320312
1346.0 201.80789184570312
1347.0 202.8931427001953
1348.0 204.0931854248047
1349.0 205.3790283203125
1350.0 206.6957550048828
1351.0 208.0101318359375
1352.0 209.26724243164062
1353.0 210.43377685546875
1354.0 211.46998596191406
1355.0 212.33346557617188
1356.0 212.9974822998047
1357.0 213.44180297851562
1358.0 213.6456298828125
1359.0 213.63609313964844
1360.0 213.41526794433594
1361.0 213.00302124023438
1362.0 212.4243621826172
1363.0 211.69760131835938
1364.0 210.8590850830078
1365.0 209.93942260742188
1366.0 208.95489501953125
1367.0 207.9212646484375
1368.0 206.8531036376953
1369.0 205.7801513671875
1370.0 204.71559143066406
1371.0 203.65481567382812
1372.0 202.597900390625
1373.0 201.57525634765625
1374.0 200.56414794921875
1375.0 199.55906677246094
1376.0 198.5542449951172
1377.0 197.55673217773438
1378.0 196.5547332763672
1379.0 195.54083251953125
1380.0 194.52345275878906
1381.0 193.50547790527344
1382.0 192.48712158203125
1383.0 191.46572875976562
1384.0 190.44036865234375
1385.0 189.4082794189453
1386.0 188.36656188964844
1387.0 187.33665466308594
1388.0 186.2993621826172
1389.0 185.2442626953125
1390.0 184.18954467773438
1391.0 183.1271514892578
1392.0 182.03738403320312
1393.0 180.9492645263672
1394.0 179.83326721191406
1395.0 178.70172119140625
1396.0 177.558837890625
1397.0 176.39312744140625
1398.0 175.2069549560547
1399.0 174.00306701660156
1400.0 172.78167724609375
1401.0 171.5435791015625
1402.0 170.28639221191406
1403.0 169.01377868652344
1404.0 167.72711181640625
1405.0 166.44003295898438
1406.0 165.1527557373047
1407.0 163.841796875
1408.0 162.53384399414062
1409.0 161.21310424804688
1410.0 159.88381958007812
1411.0 158.5392608642578
1412.0 157.19287109375
1413.0 155.84689331054688
1414.0 154.50364685058594
1415.0 153.1663818359375
1416.0 151.83676147460938
1417.0 150.5142822265625
1418.0 149.20118713378906
1419.0 147.91116333007812
1420.0 146.6227264404297
1421.0 145.35081481933594
1422.0 144.080810546875
1423.0 142.82821655273438
1424.0 141.600341796875
1425.0 140.38719177246094
1426.0 139.1832733154297
1427.0 137.9857940673828
1428.0 136.8060302734375
1429.0 135.64820861816406
1430.0 134.50094604492188
1431.0 133.3589630126953
1432.0 132.23605346679688
1433.0 131.12376403808594
1434.0 130.0192413330078
1435.0 128.9209442138672
1436.0 127.74749755859375
1437.0 126.61629486083984
1438.0 125.52229309082031
1439.0 124.46141815185547


==> data/graph/svm_child-002_day_5.dat <==
Time Glucose
0.0 116.61750535599084
1.0 115.82553277078706
2.0 115.06621328597073
3.0 114.36464339753422
4.0 113.67250131853825
5.0 113.01010865448117
6.0 112.35435419054863
7.0 111.69722028531346
8.0 111.03389638931033
9.0 110.35984126351569
10.0 109.6732437533577
11.0 108.96986229914707
12.0 108.25072057658184
13.0 107.50914820264636
14.0 106.75091110585427
15.0 105.96856345577446
16.0 105.18510545202317
17.0 104.3802134250893
18.0 103.5900436412331
19.0 102.78456738093632
20.0 101.98368465227894
21.0 101.18091507889024
22.0 100.36678156340906
23.0 99.56096942609808
24.0 98.77588102341377
25.0 97.99553342654725
26.0 97.21330440157118
27.0 96.4197141298137
28.0 95.65291779224779
29.0 94.8795952581858
30.0 94.10553364505904
31.0 92.2390370935606
32.0 91.4556775740431
33.0 90.68891661689877
34.0 89.91175637361737
35.0 89.1386768298276
36.0 88.3794443410422
37.0 87.62001292055685
38.0 86.8544422211972
39.0 86.09910777417834
40.0 85.3413907610963
41.0 84.57580050269434
42.0 83.81804339627087
43.0 83.08004568747499
44.0 82.33236839034062
45.0 81.59099641938941
46.0 80.86712373861292
47.0 80.14071335085208
48.0 79.42259550403102
49.0 78.70799384464944
50.0 77.99937761627099
51.0 77.30151958113072
52.0 76.60812360305118
53.0 75.91930844532959
54.0 75.243737521415
55.0 74.57444123913457
56.0 73.91223400346036
57.0 73.25957981113619
58.0 72.61125992732377
59.0 71.96907840937907
60.0 71.33799950219519
61.0 70.71333705588684
62.0 70.09304701756214
63.0 69.4861780004759
64.0 68.88287685032242
65.0 68.29049694075182
66.0 67.70398769492924
67.0 67.12456663025121
68.0 66.55321688471881
69.0 65.98885682639514
70.0 65.43438545998336
71.0 64.89000251598083
72.0 64.35371195177244
73.0 63.827298003926145
74.0 63.30951496533383
75.0 62.80018936464009
76.0 62.30245807568889
77.0 61.80846205782029
78.0 61.32976400997724
79.0 60.856744117058014
80.0 60.39520845574265
81.0 59.941662496539166
82.0 59.49537035083621
83.0 59.056193133203806
84.0 58.629555004456975
85.0 58.21388353935376
86.0 57.806614706749244
87.0 57.40574179673125
88.0 57.01813879523286
89.0 56.638217210391886
90.0 56.266824720483314
91.0 55.90379717507483
92.0 55.54945418148266
93.0 55.207851484767744
94.0 54.872336306800364
95.0 54.546331335122545
96.0 54.230505972925016
97.0 53.925284770532514
98.0 53.62782290639501
99.0 53.34209157215156
100.0 53.065433859100125
101.0 52.79608035469869
102.0 52.53669141090856
103.0 52.28944397642246
104.0 52.05023141792222
105.0 51.81882632749455
106.0 51.600403245837015
107.0 51.392940464645704
108.0 51.20012952288735
109.0 51.02314071917294
110.0 50.86449162838434
111.0 50.726176756928396
112.0 50.60663444840273
113.0 50.507945970251
114.0 50.42987742520589
115.0 50.37090164963374
116.0 50.330101324296095
117.0 50.30723106193818
118.0 50.29880685740943
119.0 50.30327524733423
120.0 50.31963771256113
121.0 50.346036615753775
122.0 50.38150445344672
123.0 50.42359351607121
124.0 50.47006208021776
125.0 50.52140635578317
126.0 50.575926880001475
127.0 50.63279323243182
128.0 50.6916411493128
129.0 50.75192415324469
130.0 50.812494749867994
131.0 50.874313005679795
132.0 50.93784945018675
133.0 51.00265487918372
134.0 51.07007831370774
135.0 51.14006747422522
136.0 51.212489536529745
137.0 51.28731812680064
138.0 51.365602527639396
139.0 51.44717361860157
140.0 51.53478449639758
141.0 51.62643534072828
142.0 51.72144977485442
143.0 51.8221201952762
144.0 51.927444740214185
145.0 52.03814068352477
146.0 52.15466054745511
147.0 52.275993550866986
148.0 52.40273118349043
149.0 52.53392611933097
150.0 52.67015508740042
151.0 52.812625846874994
152.0 52.959866778650564
153.0 53.112721324696736
154.0 53.27011294136665
155.0 53.433467360550026
156.0 53.6031648124703
157.0 53.77845961610312
158.0 53.960254632021275
159.0 54.149679339770785
160.0 54.34728033277523
161.0 54.55380646680675
162.0 54.769898450422374
163.0 54.99722419894336
164.0 55.234176934433975
165.0 55.48197317207317
166.0 55.741755025975664
167.0 56.01229711078636
168.0 56.29435848018679
169.0 56.58817618692359
170.0 56.89568974240419
171.0 57.21645212151704
172.0 57.55106777664527
173.0 57.90036135376542
174.0 58.26441868812536
175.0 58.64466545173502
176.0 59.04180049028133
177.0 59.45815934061653
178.0 59.892730230143314
179.0 60.34625179165765
180.0 60.82225446633787
181.0 61.31957000918506
182.0 61.84199564839591
183.0 62.389788552897315
184.0 62.96576829021605
185.0 63.57173478701168
186.0 64.20970580182357
187.0 64.88372253873379
188.0 65.59587843509466
189.0 66.3501272783343
190.0 67.14953866265772
191.0 68.00046319461455
192.0 68.9029271995143
193.0 69.8618222329331
194.0 70.87448237273705
195.0 71.93868342451269
196.0 73.04946943343306
197.0 74.19997932891773
198.0 75.38047056204277
199.0 76.5810625427477
200.0 77.79099811562175
201.0 78.9964556553572
202.0 80.1872584959361
203.0 81.35230952721678
204.0 82.48230056482987
205.0 83.56720353675556
206.0 84.60177271799814
207.0 85.57910591241443
208.0 86.49543575938931
209.0 87.34887386562896
210.0 88.13807600081162
211.0 88.86202445722046
212.0 89.52463086147199
213.0 90.12734091772218
214.0 90.67234022973349
215.0 91.16466971958654
216.0 91.60771998097087
217.0 92.00635108210992
218.0 92.36526068719067
219.0 92.68854347457533
220.0 92.9812993790997
221.0 93.24910383640216
222.0 93.49243258865394
223.0 93.71853328210622
224.0 93.92620793543732
225.0 94.12114277441391
226.0 94.30323731200477
227.0 94.47596110686068
228.0 94.63909294830384
229.0 94.79443144708175
230.0 94.94225652432485
231.0 95.08261328078389
232.0 95.21776580868499
233.0 95.3461233506411
234.0 95.47007806108721
235.0 95.59023342224255
236.0 95.70727933619642
237.0 95.82243957359663
238.0 95.93648488970094
239.0 96.05215004423194
240.0 96.17078353443925
241.0 96.29269845322844
242.0 96.42093797462131
243.0 96.5555284085064
244.0 96.70038408591051
245.0 96.85437526513647
246.0 97.01786659291628
247.0 97.1909278056038
248.0 97.3741719386533
249.0 97.56563315754073
250.0 97.76456386191937
251.0 97.97050199558805
252.0 98.18123450825689
253.0 98.39591626443695
254.0 98.61233015246009
255.0 98.8305473257429
256.0 99.05016657548505
257.0 99.26881469241658
258.0 99.48768181964797
259.0 99.70577650768234
260.0 99.92199319780107
261.0 100.13633159428755
262.0 100.34913124244989
263.0 100.55988302323561
264.0 100.76819597710148
265.0 100.97286297098259
266.0 101.17335455097808
267.0 101.37207633242994
268.0 101.56704693408824
269.0 101.7585401300768
270.0 101.94630842801207
271.0 102.13123475579181
272.0 102.31288460240289
273.0 102.49006701129737
274.0 102.66515847216101
275.0 102.83648958775908
276.0 103.0039105666249
277.0 103.16918438665114
278.0 103.32969314445445
279.0 103.48850207976257
280.0 103.64246000358857
281.0 103.79489683785712
282.0 103.94327912010331
283.0 104.09062807383545
284.0 104.23381289902548
285.0 104.38075586370233
286.0 104.50868360143744
287.0 104.64711858683627
288.0 104.78075486720138
289.0 104.9165710619683
290.0 105.04098276579094
291.0 105.16198779050985
292.0 105.28610091031582
293.0 105.41703189726812
294.0 105.53969051986643
295.0 105.66065901263305
296.0 105.76648843430146
297.0 105.88380689885769
298.0 105.99554926204463
299.0 106.1075606887821
300.0 106.20541147252453
301.0 106.31494270315618
302.0 106.41893059597537
303.0 106.5221306331839
304.0 106.62894805052944
305.0 106.72325257852596
306.0 106.83002141441271
307.0 106.93076908505945
308.0 107.03032731512262
309.0 107.13177173910759
310.0 107.21917232723371
311.0 107.31758746480364
312.0 107.40869420176139
313.0 107.49705121343025
314.0 107.58589695270834
315.0 107.67792691453468
316.0 107.77501004974759
317.0 107.87765024869937
318.0 107.96830017030051
319.0 108.05199300929186
320.0 108.13248853534633
321.0 108.23141858536248
322.0 108.30915382076762
323.0 108.3916351322831
324.0 108.47976058485058
325.0 108.57380504573617
326.0 108.65498598417895
327.0 108.72884457711277
328.0 108.81738763462116
329.0 108.9000095714202
330.0 108.97961887091962
331.0 109.05891333668508
332.0 109.13945870605718
333.0 109.22207643051127
334.0 109.28970348594187
335.0 109.36599289811413
336.0 109.45021621265404
337.0 109.5235477528165
338.0 109.60797604424089
339.0 109.6840502679013
340.0 109.75436998067443
341.0 109.82226635743966
342.0 109.90792567967095
343.0 109.98983220125376
344.0 110.06934223741749
345.0 110.15037451150512
346.0 110.20897141021527
347.0 110.2762345622194
348.0 110.34907497828574
349.0 110.42907915438774
350.0 110.49342575397374
351.0 110.56597116643321
352.0 110.62827770132795
353.0 110.70508274727797
354.0 110.77258081252812
355.0 110.85394403517049
356.0 110.92348228411227
357.0 110.9904929268665
358.0 111.0726137420515
359.0 111.14932383964891
360.0 111.21805843892113
361.0 111.28684000474806
362.0 111.35350226328575
363.0 111.41999220704966
364.0 111.48859642753317
365.0 111.5551983106067
366.0 111.62648916342629
367.0 111.69909522901045
368.0 111.77391864800842
369.0 111.83369398671321
370.0 111.89714896967381
371.0 111.96933684327125
372.0 112.02661880790487
373.0 112.09198052591104
374.0 112.16418429900739
375.0 112.22387660651798
376.0 112.29467337110368
377.0 112.35779762171488
378.0 112.43084842540864
379.0 112.49258124638233
380.0 112.5458792614227
381.0 112.61880234469244
382.0 112.67970466295974
383.0 112.73570502443755
384.0 112.78985536705704
385.0 112.86395565817652
386.0 112.93074283670018
387.0 112.99120136987415
388.0 113.05289383883368
389.0 113.11292295677508
390.0 113.17235195957502
391.0 113.2321842512095
392.0 113.29350852453648
393.0 113.35755060514451
394.0 113.41885591005715
395.0 113.48250911436462
396.0 113.54989951104194
397.0 113.61594673754077
398.0 113.6863760413297
399.0 113.73787544067031
400.0 113.79362003499571
401.0 113.85214121638256
402.0 113.91897609707418
403.0 113.97088658967044
404.0 114.0314793307789
405.0 114.10004022175937
406.0 114.15062141283524
407.0 114.21049333102742
408.0 114.25997244426678
409.0 114.32242844349359
410.0 114.37154902242926
411.0 114.43452134896702
412.0 114.48484983326863
413.0 114.54963721939977
414.0 114.60241049497266
415.0 114.67041300215342
416.0 114.72742416041775
417.0 114.77542381340723
418.0 114.82286035328141
419.0 114.88606989737588
420.0 114.94258193726596
421.0 114.99428939349724
422.0 115.0427961789497
423.0 115.10813608943609
424.0 115.16760669821147
425.0 115.22302385491217
426.0 115.27613776950193
427.0 115.32864323105731
428.0 115.3822868949776
429.0 115.4318844110443
430.0 115.48273154042924
431.0 115.53617430572159
432.0 115.58673815367875
433.0 115.63960194063294
434.0 115.69608281234035
435.0 115.75088613124014
436.0 115.79078734933118
437.0 115.83450200682864
438.0 115.88692803767452
439.0 115.94238949218331
440.0 115.9991863681846
441.0 116.04383184407533
442.0 116.09499006258056
443.0 116.15071229131993
444.0 116.19032303098216
445.0 116.24288209730803
446.0 116.30237856661319
447.0 116.34839987022083
448.0 116.4033734954024
449.0 116.44647985650462
450.0 116.49980383855139
451.0 116.54223279039819
452.0 116.59564352108957
453.0 116.63877517133429
454.0 116.6934487723476
455.0 116.73843426167355
456.0 116.79565406916682
457.0 116.84409370331353
458.0 116.88725658238742
459.0 116.94015466668925
460.0 116.98536161483185
461.0 117.02594619755695
462.0 117.0648688793857
463.0 117.11672476790469
464.0 117.16387490397224
465.0 117.20931910321717
466.0 117.24908391391783
467.0 117.28975931761084
468.0 117.32686503085189
469.0 117.3853165116608
470.0 117.43628206946894
471.0 117.48644577567545
472.0 117.53152935300358
473.0 155.09692929750358
474.0 158.31669582485085
475.0 160.93714020285123
476.0 163.66044754271428
477.0 166.27443476586768
478.0 168.8453369891347
479.0 171.30750165525833
480.0 173.5588378549957
481.0 175.69572838929102
482.0 177.82235404394646
483.0 179.80429142932502
484.0 181.7104266486325
485.0 183.50528244358398
486.0 185.16259606993094
487.0 186.7220017853217
488.0 188.18698119694676
489.0 189.53610124554845
490.0 193.48679696321196
491.0 192.1081745313927
492.0 193.11509809670713
493.0 194.06662172519069
494.0 194.97703953506075
495.0 195.8465751128634
496.0 196.71458759458832
497.0 197.54736792682178
498.0 198.3478095092439
499.0 199.14205211518973
500.0 199.9162176383257
501.0 200.61517347449916
502.0 201.31725711849518
503.0 202.05346417243155
504.0 202.7917444914765
505.0 203.43827099192825
506.0 203.91096331238813
507.0 204.5623138478395
508.0 204.89543040066886
509.0 205.26103480729537
510.0 205.6231375651193
511.0 205.89301591141935
512.0 206.1474428882849
513.0 206.3038283988947
514.0 206.36207185490971
515.0 206.43934330373418
516.0 206.46070798441957
517.0 206.40375790383106
518.0 206.3470136691692
519.0 206.24539416529694
520.0 206.15532267361928
521.0 205.97608069104314
522.0 205.81854552284756
523.0 205.60246392222467
524.0 205.3826549239194
525.0 205.16350971305562
526.0 204.91972229473643
527.0 204.66093753758028
528.0 204.41703443468398
529.0 204.23466998582347
530.0 204.00103709104735
531.0 203.72095339940321
532.0 203.39069119832615
533.0 202.87314019368893
534.0 201.8214593387219
535.0 201.490227732333
536.0 201.12258768516506
537.0 200.8044503047671
538.0 200.5050631313281
539.0 200.2484499482282
540.0 199.98610393724232
541.0 199.76042202305337
542.0 199.58089648517242
543.0 199.31785467295103
544.0 199.02007599311742
545.0 198.74864427868243
546.0 198.50034757436416
547.0 198.30300495744245
548.0 198.18617461827654
549.0 198.12499508750471
550.0 196.6122353413159
551.0 197.20682080936945
552.0 197.70176207118297
553.0 198.0832930683055
554.0 198.34094464442256
555.0 198.47278184107086
556.0 198.48222383816096
557.0 198.39951323469407
558.0 198.21950051966945
559.0 197.9459634385544
560.0 197.60397976495403
561.0 197.23066204221513
562.0 196.8147352195558
563.0 196.36638136898551
564.0 195.8876965560395
565.0 195.40629026096826
566.0 194.93429404764964
567.0 194.46176542578067
568.0 194.00413739934663
569.0 193.55944339060076
570.0 193.15785408752052
571.0 192.78842573667157
572.0 192.46551952018407
573.0 192.16893792620564
574.0 191.93326263405703
575.0 191.75717668222956
576.0 191.6464579503186
577.0 191.6210876262541
578.0 191.6927162262441
579.0 191.85417911589735
580.0 192.13498569814854
581.0 192.5308487095567
582.0 193.06005611723705
583.0 193.73492565525657
584.0 194.55565955533575
585.0 195.5232889928227
586.0 196.61496592481257
587.0 197.81447105123044
588.0 199.11794113194384
589.0 200.45430930432812
590.0 201.8002619386159
591.0 203.11322207833254
592.0 204.36121413081665
593.0 205.4610659560984
594.0 206.40109728017597
595.0 207.16017962736709
596.0 207.69106270097765
597.0 207.98758969151848
598.0 208.053991385999
599.0 207.87051498592666
600.0 207.4751511200515
601.0 206.86860054327255
602.0 206.062710246915
603.0 205.09615353247545
604.0 203.9854587543382
605.0 202.7768093290648
606.0 201.47308217534564
607.0 200.12304493813303
608.0 198.73864657867287
609.0 197.36277376075958
610.0 195.98304370646983
611.0 194.6367032871405
612.0 193.34352090273003
613.0 192.0809641129536
614.0 190.88937028275913
615.0 189.7351440850553
616.0 188.64796404107835
617.0 187.61293047450775
618.0 186.60884583949414
619.0 185.652824133987
620.0 184.73811598946162
621.0 183.84515749866486
622.0 182.98391770907645
623.0 182.14239779922343
624.0 181.3073711059041
625.0 180.47335418192642
626.0 179.63729883417537
627.0 178.82890775991052
628.0 178.01403562001522
629.0 177.20605394841616
630.0 176.42207497151227
631.0 175.66848139086196
632.0 174.93495621324502
633.0 174.22447171519417
634.0 173.5688603552528
635.0 172.94298445707716
636.0 172.34954829839052
637.0 171.78596279073818
638.0 171.2720362589405
639.0 170.76941663811786
640.0 170.2952707041195
641.0 169.8301852105113
642.0 169.3781929457449
643.0 168.92512297539858
644.0 168.45133615900707
645.0 167.96684458926808
646.0 167.45309426399794
647.0 166.91602023581632
648.0 166.37145862264995
649.0 165.79646282078065
650.0 165.20222533793338
651.0 164.59612120668115
652.0 163.97014842437633
653.0 163.3219307670206
654.0 162.66378734839967
655.0 162.0052441043356
656.0 161.3424371071067
657.0 160.6787096572383
658.0 160.0006817011851
659.0 159.32664020506738
660.0 158.64424550000808
661.0 157.97431701391335
662.0 157.2906020441855
663.0 156.61981577129208
664.0 155.95650722510408
665.0 155.2839323544377
666.0 154.61624092830328
667.0 153.95479085179355
668.0 153.29517257633327
669.0 152.66097775777354
670.0 152.01621333278092
671.0 151.38372378787162
672.0 150.76326768646612
673.0 150.1403119274872
674.0 149.52190063853138
675.0 148.91452023708115
676.0 148.320067017596
677.0 147.72905957010371
678.0 147.13040126355688
679.0 146.52785817089642
680.0 145.9407323106887
681.0 145.35515926505678
682.0 144.79152965645102
683.0 144.220807256174
684.0 143.66007188882892
685.0 143.12040587266972
686.0 142.56773251756005
687.0 142.03009535284653
688.0 141.51045648754183
689.0 140.9797267387732
690.0 140.45670584670438
691.0 139.95647957232555
692.0 139.44323983462544
693.0 138.93356472167477
694.0 138.44800523741804
695.0 137.95093162833868
696.0 137.47828800495708
697.0 136.99664482692415
698.0 136.52763212919294
699.0 136.0551750790828
700.0 135.5969651378272
701.0 135.14104944983038
702.0 134.70433608596457
703.0 134.25482589621805
704.0 133.82578568687342
705.0 133.38836260879629
706.0 132.95425169747625
707.0 132.53715422268948
708.0 132.109371943148
709.0 131.70300563623883
710.0 131.2876703726691
711.0 130.88126769988793
712.0 130.490432274422
713.0 130.084701735098
714.0 129.70062735372437
715.0 129.30699646222104
716.0 128.9203906451472
717.0 128.5538818494677
718.0 128.1705114442651
719.0 127.81266939732362
720.0 127.44203554374836
721.0 127.08017260777962
722.0 126.71246527544491
723.0 126.35829142456151
724.0 126.00902588211414
725.0 125.66963868295892
726.0 125.33418053694874
727.0 124.99392476467472
728.0 124.66122626842242
729.0 124.33269251999772
730.0 124.01375516665587
731.0 123.69883532815805
732.0 123.3796614777966
733.0 123.06893750533595
734.0 122.75556558646437
735.0 122.43782605387698
736.0 122.13014883706771
737.0 121.82327626156746
738.0 121.52871576117235
739.0 121.23401898096645
740.0 120.93574154488147
741.0 120.64628038108634
742.0 120.36185998268564
743.0 120.06793858246368
744.0 119.78222400959353
745.0 119.50145908204956
746.0 119.23077047227717
747.0 118.9634389738589
748.0 118.69718562780537
749.0 118.43804787441852
750.0 118.18001815308207
751.0 117.92134347578276
752.0 117.66848723125055
753.0 117.41562867286103
754.0 117.161031204687
755.0 116.91101038387158
756.0 116.66706921288507
757.0 116.41544951859825
758.0 116.17406820048754
759.0 115.932081897381
760.0 115.6869614402645
761.0 115.45157628678653
762.0 115.22216255464751
763.0 115.0031872276307
764.0 114.77520699268432
765.0 114.5665433117321
766.0 114.34902165296818
767.0 114.14247352778179
768.0 113.93084302492424
769.0 113.71787927086227
770.0 113.51095888994833
771.0 113.30480773327147
772.0 113.11702805408628
773.0 112.92974444639799
774.0 112.74504387286935
775.0 112.56899299218023
776.0 112.39523363095346
777.0 112.24046390183794
778.0 112.086277416235
779.0 111.95329622658346
780.0 111.82299510735558
781.0 111.70873415196581
782.0 111.59616846287614
783.0 111.49860357865963
784.0 111.42092539799945
785.0 111.35258174143587
786.0 111.30001009700455
787.0 111.26603477373759
788.0 111.23833590211636
789.0 111.22184993567878
790.0 111.20646494633948
791.0 111.19941721800309
792.0 111.20461032488436
793.0 111.2300034635018
794.0 111.25780951229672
795.0 111.27310919052366
796.0 111.30815025058655
797.0 111.34433943273298
798.0 111.37317939221379
799.0 111.40350130477444
800.0 111.44075472878279
801.0 111.47542400466072
802.0 111.51526462533496
803.0 111.5457919603253
804.0 111.58051393059948
805.0 111.60635880344782
806.0 111.6382612828938
807.0 111.6646298918494
808.0 111.6947555955445
809.0 111.72227756665359
810.0 111.75752985794215
811.0 111.78817545020976
812.0 111.81060829920543
813.0 111.83743147579548
814.0 111.85807934575519
815.0 192.50295122761264
816.0 190.30170757727836
817.0 195.51872638695315
818.0 200.5559866515522
819.0 205.39594925602654
820.0 209.88857773969096
821.0 214.17857012665777
822.0 218.4218747046144
823.0 222.32862188599253
824.0 226.17074532216185
825.0 229.84732294011425
826.0 233.28879656112386
827.0 236.5826984763223
828.0 239.7011267114112
829.0 242.68388766130875
830.0 245.48962705326994
831.0 248.345456962129
832.0 251.0247935186705
833.0 253.56235172769573
834.0 255.87941124278348
835.0 258.0265500442398
836.0 260.0686246513021
837.0 261.9150154605446
838.0 263.53676705282777
839.0 264.9772364173676
840.0 266.26085844289497
841.0 267.37328552437793
842.0 268.3638179096381
843.0 269.1863275414889
844.0 269.8928832857618
845.0 270.4958155044716
846.0 270.957917981023
847.0 271.3873945445449
848.0 271.71749943922094
849.0 271.9881308234184
850.0 272.10132795415177
851.0 272.2673201206124
852.0 272.35110068711765
853.0 272.38336871473143
854.0 272.3611235502091
855.0 272.2776654014189
856.0 272.1628361801501
857.0 271.9793093378702
858.0 271.7632251510364
859.0 271.52125731680195
860.0 271.2333261075038
861.0 270.8445303438869
862.0 270.42868121864115
863.0 269.99846869899636
864.0 269.5063820180578
865.0 268.9232718014622
866.0 268.32592878659466
867.0 267.6786445007253
868.0 267.00791777739295
869.0 266.26584329343234
870.0 265.5208180996692
871.0 264.7476228292313
872.0 263.99012156850927
873.0 263.0916003809415
874.0 262.22092479332446
875.0 260.930867989791
876.0 259.83917506971335
877.0 258.8094205549162
878.0 257.908281869117
879.0 257.10779574199154
880.0 256.31198431193036
881.0 255.566844147687
882.0 254.89964006850275
883.0 254.25105860279507
884.0 253.59514823294307
885.0 252.9498942749352
886.0 252.33027626006955
887.0 251.81076107713704
888.0 251.31949553354386
889.0 250.77862933394124
890.0 250.59443921427018
891.0 248.24879774446583
892.0 249.7925920341652
893.0 251.13250712105182
894.0 252.19738625359554
895.0 252.96178327332666
896.0 253.434525705167
897.0 253.61042184998678
898.0 253.50804873026152
899.0 253.17913274666392
900.0 252.64582345717213
901.0 251.94800823126562
902.0 251.11992230918577
903.0 250.2038087923779
904.0 249.2057432701666
905.0 248.15427522004092
906.0 247.0635723015714
907.0 245.9474647525917
908.0 244.8295101732239
909.0 243.74242311162425
910.0 242.69212905630502
911.0 241.66588581762417
912.0 240.70510329377498
913.0 239.80323846127519
914.0 238.97500561234378
915.0 238.2551948321358
916.0 237.64816133637402
917.0 237.16172686161315
918.0 236.80502168668409
919.0 236.6097697041617
920.0 236.6032591897354
921.0 236.77126322926298
922.0 237.163713677368
923.0 237.8075886808269
924.0 238.69994097536303
925.0 239.8365682286984
926.0 241.24053344401057
927.0 242.8938881141675
928.0 244.75629899159551
929.0 246.76600777856765
930.0 248.87518949944194
931.0 251.01288657606648
932.0 253.07645238159287
933.0 254.99209750753613
934.0 256.69012949409574
935.0 258.1050976853365
936.0 259.1760650715163
937.0 259.8381595962042
938.0 260.0821731320791
939.0 259.9176168965886
940.0 259.33237912683336
941.0 258.33540954451485
942.0 256.9683415030853
943.0 255.28595129344703
944.0 253.30083157848458
945.0 251.09309348826724
946.0 248.7114703719381
947.0 246.21062446948184
948.0 243.6406420239698
949.0 241.02390039343248
950.0 238.43654632223502
951.0 235.90322763555199
952.0 233.4242430544129
953.0 231.05236934089524
954.0 228.80865661789787
955.0 226.6662331780845
956.0 224.64413617701297
957.0 222.7397814149057
958.0 220.94593559049656
959.0 219.23609815462672
960.0 217.61380003176617
961.0 216.05871112670408
962.0 214.54735587336913
963.0 213.08336341327328
964.0 211.63691585841906
965.0 210.2065416415122
966.0 208.78715295041178
967.0 207.3700297055714
968.0 205.97183616684012
969.0 204.59313216742262
970.0 203.22782036444335
971.0 201.88711774830833
972.0 200.59184610820063
973.0 199.32931556361
974.0 198.13195680131264
975.0 196.9880331368585
976.0 195.92427616177304
977.0 194.95155816235462
978.0 194.03330136854294
979.0 193.19693401449135
980.0 192.41888579286564
981.0 191.65898982695063
982.0 190.93326308778396
983.0 190.20492351953376
984.0 189.4763946596139
985.0 188.6996115955208
986.0 187.88898747578054
987.0 187.0320153352288
988.0 186.1161814660248
989.0 185.1491272646968
990.0 184.14369467947995
991.0 183.0747859210545
992.0 181.97143160671533
993.0 180.82200606770945
994.0 179.64037630194332
995.0 178.44026610816144
996.0 177.20600985407307
997.0 175.96225728292654
998.0 174.69115556674578
999.0 173.40601286845737
1000.0 172.1275055574746
1001.0 170.83207563236
1002.0 169.54390579360535
1003.0 168.26457972907704
1004.0 166.98089642421382
1005.0 165.69566196324354
1006.0 164.4264887222891
1007.0 163.14707157318324
1008.0 161.89786386417757
1009.0 160.6400776084661
1010.0 159.397134919793
1011.0 158.181809359639
1012.0 156.97326424447726
1013.0 155.76688194329296
1014.0 154.58202881512128
1015.0 153.39782679814894
1016.0 152.22793880909248
1017.0 151.08294235424614
1018.0 149.95100363012057
1019.0 148.83368502062393
1020.0 147.72383724226603
1021.0 146.63032106100144
1022.0 145.55730037271957
1023.0 144.49352120557344
1024.0 143.44257792393734
1025.0 142.4109973207274
1026.0 141.38283053252545
1027.0 140.36461477680157
1028.0 139.36810805605626
1029.0 138.3959154722839
1030.0 137.42713638711845
1031.0 136.47095307027573
1032.0 135.53489561860232
1033.0 134.59613984656391
1034.0 133.68911458559396
1035.0 132.7859237487272
1036.0 131.87613501285375
1037.0 130.9945315186419
1038.0 130.11276991501717
1039.0 129.24721551989214
1040.0 128.39945238704573
1041.0 127.54704020257435
1042.0 126.725100591663
1043.0 125.90784695098776
1044.0 125.08775753950647
1045.0 124.28621151676083
1046.0 123.49022202181945
1047.0 122.7241834997786
1048.0 121.96439160695553
1049.0 121.1988126325117
1050.0 120.46045073864289
1051.0 119.72004073460671
1052.0 119.01167914448405
1053.0 118.29095216289677
1054.0 117.5886319625871
1055.0 116.90877456468418
1056.0 116.2269790358792
1057.0 115.55656831918527
1058.0 114.89616411432154
1059.0 114.2477721954512
1060.0 113.6005271167919
1061.0 112.95422738376179
1062.0 112.31948388797949
1063.0 111.69997220297384
1064.0 111.09747630329831
1065.0 110.49236097576495
1066.0 109.89616058961408
1067.0 109.3048285204128
1068.0 108.71302630206871
1069.0 108.13976412969618
1070.0 107.56909823302182
1071.0 107.01093564826343
1072.0 106.46768186008724
1073.0 105.91962577857669
1074.0 105.37696792366454
1075.0 104.84160954768706
1076.0 104.31979558380107
1077.0 103.79838126142768
1078.0 103.28158127181713
1079.0 102.77770206855953
1080.0 102.28693017639641
1081.0 101.79444638471904
1082.0 101.31006871683701
1083.0 100.83528401555814
1084.0 100.3754604213406
1085.0 99.93558150335934
1086.0 99.49367929517646
1087.0 99.05676791105954
1088.0 98.61188171481217
1089.0 98.17024883111229
1090.0 97.75376148557737
1091.0 97.32495546101171
1092.0 96.91471103977246
1093.0 96.50150113344499
1094.0 96.09978290185323
1095.0 95.69251011161832
1096.0 95.30249819700241
1097.0 94.91924430663256
1098.0 94.54480704699178
1099.0 94.16567740624625
1100.0 93.79208715849008
1101.0 93.4257210838946
1102.0 93.05974934600556
1103.0 92.71852777549036
1104.0 92.37876499743012
1105.0 92.03335490006329
1106.0 91.68703623829876
1107.0 91.35439316705165
1108.0 91.03764774656983
1109.0 90.73514983752419
1110.0 90.43664716523048
1111.0 90.1254295642449
1112.0 89.8379599416641
1113.0 89.54795458888944
1114.0 89.26964946724429
1115.0 89.00019420081995
1116.0 88.73744754041161
1117.0 88.4796292277571
1118.0 88.22987740020548
1119.0 87.9896367380245
1120.0 87.75425828241362
1121.0 87.52368965660649
1122.0 87.30027324594721
1123.0 87.08463788164049
1124.0 86.87835078412503
1125.0 86.67898368269911
1126.0 86.48829783787711
1127.0 86.3064479744212
1128.0 86.12767251506891
1129.0 85.96139146595735
1130.0 85.80255426987854
1131.0 85.65298563038706
1132.0 85.51505036223682
1133.0 85.38503342161125
1134.0 85.26354918164364
1135.0 85.15353677254168
1136.0 85.05437151889167
1137.0 84.965668993029
1138.0 84.88483749529014
1139.0 84.8160221945749
1140.0 84.76127988877008
1141.0 84.71468887394937
1142.0 84.67867186655334
1143.0 84.65357812971455
1144.0 84.64223042998047
1145.0 84.6478088917545
1146.0 84.66754348972313
1147.0 84.70292681614453
1148.0 84.75123992835255
1149.0 84.81332888953494
1150.0 84.89662028711584
1151.0 84.99426203069018
1152.0 85.11320104394282
1153.0 85.25224436919663
1154.0 85.41372030656875
1155.0 85.59528594224484
1156.0 85.80425244345506
1157.0 86.03975493918722
1158.0 86.30624139551027
1159.0 86.60124224102165
1160.0 86.93103031229622
1161.0 87.29658111692184
1162.0 87.69607266890745
1163.0 88.13680649482744
1164.0 88.61408963139672
1165.0 89.11923402816984
1166.0 89.64986904831952
1167.0 90.20044777601935
1168.0 90.76724252029737
1169.0 91.34672528117457
1170.0 91.92980396435483
1171.0 92.50547555027462
1172.0 93.07343007893202
1173.0 93.62658284096254
1174.0 94.1611655399403
1175.0 94.67331392679482
1176.0 95.15899243841031
1177.0 95.6176592563036
1178.0 96.04590398340561
1179.0 96.44626291114695
1180.0 96.81690350756877
1181.0 97.15815290743573
1182.0 97.47255124398579
1183.0 97.76156624467869
1184.0 98.02600562657152
1185.0 98.27029435997963
1186.0 98.49393678450008
1187.0 98.7011499351177
1188.0 98.89246916367283
1189.0 99.07213975496292
1190.0 99.24171206848878
1191.0 99.40164173343058
1192.0 99.55299475695337
1193.0 99.69717396666861
1194.0 99.83569698581289
1195.0 99.96883202513035
1196.0 100.09618207568444
1197.0 100.22086875471341
1198.0 100.34053695857084
1199.0 100.45665226721282
1200.0 100.56853641584486
1201.0 100.67715330807148
1202.0 100.78240662492328
1203.0 100.88406879155039
1204.0 100.98262348709396
1205.0 101.07879357260983
1206.0 101.17341995046618
1207.0 101.26550651066916
1208.0 101.35681511222525
1209.0 101.44897429228125
1210.0 101.54331625786415
1211.0 101.63950522068536
1212.0 101.73730477169667
1213.0 101.84056527975748
1214.0 101.94651695212083
1215.0 102.05685151002474
1216.0 102.17238090075665
1217.0 102.29164917087574
1218.0 102.41335423168897
1219.0 102.53941899593555
1220.0 102.66664891455075
1221.0 102.79510591214985
1222.0 102.92535564512241
1223.0 103.05607957343553
1224.0 103.1859773924217
1225.0 103.3172716711988
1226.0 103.44855461892762
1227.0 103.57816344820898
1228.0 103.70692132817781
1229.0 103.83538452638645
1230.0 103.96386739108144
1231.0 104.0906250761719
1232.0 104.2160052568823
1233.0 172.0660500599503
1234.0 169.93330695006333
1235.0 175.34921226127258
1236.0 180.1844105119405
1237.0 184.59431759522593
1238.0 188.94528793769052
1239.0 192.89735910868598
1240.0 196.64257435374827
1241.0 200.2278439559176
1242.0 203.70756292544664
1243.0 207.04286669347735
1244.0 210.26024278005303
1245.0 213.24072371527765
1246.0 216.125222566436
1247.0 218.82325543674273
1248.0 221.22764441500075
1249.0 223.32595848953216
1250.0 226.7071690948054
1251.0 228.05027141062646
1252.0 229.85285766531862
1253.0 231.3038200770029
1254.0 232.67829830214475
1255.0 234.05793978085353
1256.0 235.35126297574266
1257.0 236.41419007753223
1258.0 237.33085844121152
1259.0 238.31487378157624
1260.0 239.28993427621802
1261.0 240.23532721509417
1262.0 241.0597443877278
1263.0 241.71848737067194
1264.0 242.31645118416586
1265.0 242.72785772770064
1266.0 243.004778379435
1267.0 243.30460535148495
1268.0 243.66700849640668
1269.0 243.87058200286538
1270.0 243.8481830012935
1271.0 243.82044017213812
1272.0 243.7989878517565
1273.0 243.63640081027842
1274.0 243.4912104126036
1275.0 243.2252564999996
1276.0 242.96643268115002
1277.0 242.3749359093591
1278.0 241.96172140222023
1279.0 241.34477584000078
1280.0 240.71046312380713
1281.0 240.0312653949261
1282.0 239.32988720961797
1283.0 238.6372905583795
1284.0 238.00445222632152
1285.0 237.36650182264486
1286.0 236.6798711199813
1287.0 235.94860883712303
1288.0 235.2706771183717
1289.0 234.55147318328656
1290.0 233.73025025594836
1291.0 232.94080749906632
1292.0 231.9006948260955
1293.0 233.7881054820798
1294.0 232.93420237431434
1295.0 232.08701782801577
1296.0 231.23679590784528
1297.0 230.32114043225866
1298.0 229.39828055508895
1299.0 228.48707071061213
1300.0 227.57977839499196
1301.0 226.6236599962096
1302.0 225.68804286694416
1303.0 224.7735217882808
1304.0 223.84512777283965
1305.0 223.05653459427458
1306.0 222.3219833575822
1307.0 221.6035365522584
1308.0 221.20209781393598
1309.0 217.94693981529218
1310.0 219.25568227898398
1311.0 220.4167717637975
1312.0 221.36990675752025
1313.0 222.09074958550337
1314.0 222.5509244073918
1315.0 222.7678537167867
1316.0 222.73261281281628
1317.0 222.50081446410385
1318.0 222.0785231932243
1319.0 221.46998991643835
1320.0 220.74849182319957
1321.0 219.90813512119436
1322.0 219.0037413578201
1323.0 218.0365710967234
1324.0 217.042344572072
1325.0 216.02311261191886
1326.0 214.99974215722392
1327.0 213.9857182412805
1328.0 212.98645715277533
1329.0 212.02731494880948
1330.0 211.11992007559337
1331.0 210.2598826740521
1332.0 209.47256334974077
1333.0 208.76693858035986
1334.0 208.1624366773134
1335.0 207.67374494985853
1336.0 207.29647891996353
1337.0 207.0726980643207
1338.0 206.99934025464114
1339.0 207.10083151317923
1340.0 207.39779471624362
1341.0 207.91742696681044
1342.0 208.66017725389668
1343.0 209.63678072951694
1344.0 210.87754280374963
1345.0 212.33878601542338
1346.0 214.02671908131705
1347.0 215.90538857280433
1348.0 217.91942992605914
1349.0 219.99880677836762
1350.0 222.0640797615627
1351.0 224.05773328675343
1352.0 225.89150502236959
1353.0 227.48878082394828
1354.0 228.78813324539234
1355.0 229.7369596788679
1356.0 230.31985678428828
1357.0 230.51623020849297
1358.0 230.29494281429388
1359.0 229.6910427934629
1360.0 228.71689650553503
1361.0 227.4013568455926
1362.0 225.79270231465068
1363.0 223.917656727159
1364.0 221.83633471009026
1365.0 219.61523747782906
1366.0 217.28851712554282
1367.0 214.88578233815633
1368.0 212.4475096784177
1369.0 210.0304498643002
1370.0 207.67080710739194
1371.0 205.3789321922839
1372.0 203.15825513370336
1373.0 201.05315175504276
1374.0 199.04270957830414
1375.0 197.13744283254803
1376.0 195.32276667967852
1377.0 193.6195389871001
1378.0 192.00336596949134
1379.0 190.44290013104586
1380.0 188.94826430435057
1381.0 187.50029944282645
1382.0 186.09743826562755
1383.0 184.72017530778845
1384.0 183.36203238148897
1385.0 182.00874793372878
1386.0 180.65325207598582
1387.0 179.32881477349932
1388.0 178.0176482335693
1389.0 176.71163987368584
1390.0 175.4444174944454
1391.0 174.2185281334035
1392.0 173.01980347966972
1393.0 171.89443284671134
1394.0 170.8196059256733
1395.0 169.81328014043456
1396.0 168.87963011955745
1397.0 168.0060978418044
1398.0 167.18627283368852
1399.0 166.41626268298307
1400.0 165.68221947535721
1401.0 164.96909318482938
1402.0 164.2549598250956
1403.0 163.52091942605315
1404.0 162.7564338112775
1405.0 161.9573998669558
1406.0 161.1333012348062
1407.0 160.25206967914903
1408.0 159.3426276204606
1409.0 158.3932135810755
1410.0 157.4093477796127
1411.0 156.38346932382098
1412.0 155.32619294112556
1413.0 154.245779264592
1414.0 153.14782085875277
1415.0 152.03448318208007
1416.0 150.9125103511554
1417.0 149.786498879605
1418.0 148.64793490789938
1419.0 147.5252145539447
1420.0 146.39099209994504
1421.0 145.26528543604846
1422.0 144.12483293948074
1423.0 142.98553161192947
1424.0 141.86521422942712
1425.0 140.7596609441462
1426.0 139.66018798138407
1427.0 138.5587274245597
1428.0 137.46685400802113
1429.0 136.39866698930942
1430.0 135.34645651659554
1431.0 134.29778208122596
1432.0 133.25959129295154
1433.0 132.22988331594064
1434.0 131.19531896436757
1435.0 130.18891573233842
1436.0 129.19387168997747
1437.0 128.2039235354805
1438.0 127.22841506601945
1439.0 126.27127656933297

